Suspension Analysis and Selective Continuation-Passing Style for Universal Probabilistic Programming Languages

Universal probabilistic programming languages (PPLs) make it relatively easy to encode and automatically solve statistical inference problems. To solve inference problems, PPL implementations often apply Monte Carlo inference algorithms that rely on execution suspension. State-of-the-art solutions enable execution suspension either through (i) continuation-passing style (CPS) transformations or (ii) efficient, but comparatively complex, low-level solutions that are often not available in high-level languages. CPS transformations introduce overhead due to unnecessary closure allocations -- a problem the PPL community has generally overlooked. To reduce overhead, we develop a new efficient selective CPS approach for PPLs. Specifically, we design a novel static suspension analysis technique that determines parts of programs that require suspension, given a particular inference algorithm. The analysis allows selectively CPS transforming the program only where necessary. We formally prove the correctness of the analysis and implement the analysis and transformation in the Miking CorePPL compiler. We evaluate the implementation for a large number of Monte Carlo inference algorithms on real-world models from phylogenetics, epidemiology, and topic modeling. The evaluation results demonstrate significant improvements across all models and inference algorithms.

==> evaluation/data-1.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2084.48388672, 
                    "ms_run" : [
                        253.916992188,
                        236.106933594,
                        221.914794922,
                        251.96875,
                        250.107177734,
                        254.981933594,
                        249.316894531,
                        246.422119141,
                        243.574707031,
                        252.517089844,
                        255.381103516,
                        265.048828125,
                        261.657958984,
                        255.448974609,
                        258.813964844,
                        256.412841797,
                        236.502929688,
                        250.802001953,
                        222.118164062,
                        242.926025391,
                        228.868896484,
                        270.097900391,
                        255.537109375,
                        237.528808594,
                        248.159179688,
                        275.116210938,
                        263.87890625,
                        251.887939453,
                        242.532958984,
                        270.663818359,
                        258.16796875,
                        276.993896484,
                        239.702880859,
                        243.937988281,
                        260.135253906,
                        244.636230469,
                        260.958984375,
                        250.387939453,
                        237.94921875,
                        224.069824219,
                        250.562255859,
                        255.798828125,
                        231.833984375,
                        260.516113281,
                        271.670166016,
                        251.693847656,
                        230.955078125,
                        268.239990234,
                        240.651855469,
                        244.936035156
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-463.308209487\n",
                                "-443.548944819\n",
                                "-489.447715461\n",
                                "-432.853050117\n",
                                "-496.846228157\n",
                                "-451.871207595\n",
                                "-487.520662263\n",
                                "-nan\n",
                                "-457.963340968\n",
                                "-429.403748588\n",
                                "-459.987415601\n",
                                "-452.2954273\n",
                                "-421.035644146\n",
                                "-448.617157009\n",
                                "-479.314403946\n",
                                "-481.955466734\n",
                                "-416.357027935\n",
                                "-443.212156013\n",
                                "-457.942575943\n",
                                "-437.784985571\n",
                                "-457.070279784\n",
                                "-487.545097315\n",
                                "-465.589321733\n",
                                "-451.161316562\n",
                                "-435.527652068\n",
                                "-531.916684517\n",
                                "-461.029366177\n",
                                "-416.754598086\n",
                                "-424.052871689\n",
                                "-473.856606708\n",
                                "-439.092392926\n",
                                "-471.581736065\n",
                                "-440.931274303\n",
                                "-455.368862895\n",
                                "-nan\n",
                                "-452.939092358\n",
                                "-420.449352966\n",
                                "-459.590389242\n",
                                "-465.938939426\n",
                                "-481.64128752\n",
                                "-414.325971559\n",
                                "-377.999744511\n",
                                "-451.960295174\n",
                                "-460.358457395\n",
                                "-437.714109945\n",
                                "-425.776629104\n",
                                "-441.727212832\n",
                                "-444.893039442\n",
                                "-485.487536103\n",
                                "-488.15254413\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2082.89819336, 
                    "ms_run" : [
                        264.322998047,
                        279.630371094,
                        235.161865234,
                        290.612060547,
                        261.514160156,
                        273.518066406,
                        247.079101562,
                        257.997070312,
                        255.895019531,
                        269.648193359,
                        259.543701172,
                        272.213134766,
                        270.939941406,
                        242.899902344,
                        251.435058594,
                        264.139160156,
                        255.770996094,
                        265.283935547,
                        254.586914062,
                        260.431884766,
                        246.001220703,
                        278.472900391,
                        265.174072266,
                        253.146972656,
                        252.675048828,
                        282.699951172,
                        308.219970703,
                        237.359130859,
                        281.300048828,
                        250.780761719,
                        302.904052734,
                        270.360351562,
                        284.347900391,
                        251.478027344,
                        262.326171875,
                        266.1328125,
                        232.874755859,
                        245.403076172,
                        269.304931641,
                        289.411132812,
                        247.137939453,
                        250.390136719,
                        259.78515625,
                        245.281005859,
                        252.1171875,
                        283.786865234,
                        229.201904297,
                        282.190917969,
                        315.219238281,
                        264.33984375
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-505.204617377\n",
                                "-461.682879322\n",
                                "-461.661778106\n",
                                "-477.28915121\n",
                                "-461.862473378\n",
                                "-442.954324396\n",
                                "-477.077338354\n",
                                "-444.359420768\n",
                                "-447.345141766\n",
                                "-438.379629417\n",
                                "-448.123431848\n",
                                "-465.502929501\n",
                                "-550.099287468\n",
                                "-474.337024325\n",
                                "-482.477194199\n",
                                "-435.19249543\n",
                                "-446.58255472\n",
                                "-438.0954386\n",
                                "-440.987476308\n",
                                "-432.577830337\n",
                                "-456.923596752\n",
                                "-466.066184219\n",
                                "-448.784084866\n",
                                "-441.716788938\n",
                                "-425.758821878\n",
                                "-465.504526955\n",
                                "-432.725651742\n",
                                "-468.70231492\n",
                                "-467.752232196\n",
                                "-472.702833524\n",
                                "-402.537318383\n",
                                "-436.272090047\n",
                                "-417.205475896\n",
                                "-467.636246387\n",
                                "-459.522521346\n",
                                "-463.316504153\n",
                                "-478.711064514\n",
                                "-462.054162217\n",
                                "-468.136081502\n",
                                "-486.589590228\n",
                                "-494.318204749\n",
                                "-481.816426368\n",
                                "-413.962902261\n",
                                "-467.202602408\n",
                                "-472.441115591\n",
                                "-458.211601793\n",
                                "-511.057409781\n",
                                "-439.291538522\n",
                                "-459.855394883\n",
                                "-440.045924794\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2206.33422852, 
                    "ms_run" : [
                        643.555175781,
                        606.276855469,
                        608.0578613279999,
                        584.8210449220001,
                        542.247070312,
                        563.669921875,
                        531.482910156,
                        562.527832031,
                        585.6042480470001,
                        573.6159667970001,
                        583.448730469,
                        615.0012207029999,
                        553.6179199220001,
                        599.504882812,
                        551.9660644529999,
                        598.6979980470001,
                        579.375976562,
                        582.5080566410001,
                        548.3200683589999,
                        588.069824219,
                        608.981933594,
                        555.2121582029999,
                        604.8630371089999,
                        601.0251464839999,
                        549.692871094,
                        629.079101562,
                        586.060058594,
                        661.172851562,
                        619.229003906,
                        578.1838378910001,
                        627.943847656,
                        583.208007812,
                        588.412109375,
                        605.280273438,
                        625.484863281,
                        587.8342285160001,
                        627.406738281,
                        535.5251464839999,
                        585.3317871089999,
                        593.4328613279999,
                        581.294921875,
                        546.8728027339999,
                        555.314941406,
                        596.6081542970001,
                        598.807128906,
                        650.8220214839999,
                        678.7961425779999,
                        586.1882324220001,
                        622.176757812,
                        573.7531738279999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-485.528829698\n",
                                "-442.75959008\n",
                                "-437.263042353\n",
                                "-463.352407401\n",
                                "-416.584241051\n",
                                "-497.489599811\n",
                                "-457.131942781\n",
                                "-444.18956468\n",
                                "-460.926190405\n",
                                "-469.276506445\n",
                                "-446.961552835\n",
                                "-456.291794215\n",
                                "-406.240013548\n",
                                "-428.491617327\n",
                                "-428.294185416\n",
                                "-495.857478189\n",
                                "-447.822821076\n",
                                "-422.493123826\n",
                                "-460.576050074\n",
                                "-473.089402935\n",
                                "-nan\n",
                                "-477.744514426\n",
                                "-482.227134728\n",
                                "-458.298581766\n",
                                "-464.390244225\n",
                                "-465.211214349\n",
                                "-468.679629271\n",
                                "-459.879783702\n",
                                "-491.88897631\n",
                                "-489.106225498\n",
                                "-437.578292591\n",
                                "-441.182683525\n",
                                "-431.995664575\n",
                                "-419.186060705\n",
                                "-436.46382639\n",
                                "-427.095434924\n",
                                "-464.166765315\n",
                                "-455.712740959\n",
                                "-449.879238246\n",
                                "-428.177043926\n",
                                "-431.353147905\n",
                                "-412.394450954\n",
                                "-463.986623135\n",
                                "-417.235923044\n",
                                "-458.488015806\n",
                                "-472.066205561\n",
                                "-422.674399559\n",
                                "-433.521000001\n",
                                "-422.025699682\n",
                                "-414.504499312\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2016.96313477, 
                    "ms_run" : [
                        2222.75708008,
                        2273.14624023,
                        2261.46801758,
                        2271.40087891,
                        2250.11401367,
                        2279.91186523,
                        2308.71777344,
                        2318.09912109,
                        2247.07104492,
                        2203.67016602,
                        2295.25805664,
                        2220.08398438,
                        2289.07397461,
                        2271.05102539,
                        2285.18505859,
                        2248.28417969,
                        2301.54516602,
                        2307.82202148,
                        2286.70410156,
                        2279.74194336,
                        2287.30004883,
                        2319.53271484,
                        2260.67993164,
                        2218.87207031,
                        2350.60864258,
                        2249.70288086,
                        2359.99316406,
                        2296.671875,
                        2308.84814453,
                        2280.27978516,
                        2363.99194336,
                        2343.43408203,
                        2325.15576172,
                        2239.82006836,
                        2246.52807617,
                        2228.31396484,
                        2311.41088867,
                        2312.39599609,
                        2262.40893555,
                        2254.06420898,
                        2323.38012695,
                        2318.42724609,
                        2286.91479492,
                        2187.48071289,
                        2267.42700195,
                        2251.08276367,
                        2306.45288086,
                        2250.30786133,
                        2332.45703125,
                        2362.91601562
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-413.882516231\n",
                                "-nan\n",
                                "-410.046451668\n",
                                "-nan\n",
                                "-423.955472489\n",
                                "-nan\n",
                                "-nan\n",
                                "-423.189501976\n",
                                "-384.564088728\n",
                                "-414.659605753\n",
                                "-395.370911077\n",
                                "-nan\n",
                                "-410.424844086\n",
                                "-410.726652739\n",
                                "-430.672625841\n",
                                "-432.199122937\n",
                                "-418.041147928\n",
                                "-404.811301473\n",
                                "-413.950866866\n",
                                "-398.283241635\n",
                                "-397.707375773\n",
                                "-420.626365673\n",
                                "-nan\n",
                                "-409.828399202\n",
                                "-nan\n",
                                "-nan\n",
                                "-413.389543977\n",
                                "-nan\n",
                                "-nan\n",
                                "-419.370050392\n",
                                "-411.785170589\n",
                                "-406.137845308\n",
                                "-nan\n",
                                "-414.494983268\n",
                                "-391.325724497\n",
                                "-nan\n",
                                "-nan\n",
                                "-415.135123013\n",
                                "-410.808819473\n",
                                "-409.932398539\n",
                                "-nan\n",
                                "-414.779585361\n",
                                "-429.382202514\n",
                                "-nan\n",
                                "-422.115807794\n",
                                "-424.837847586\n",
                                "-400.979434792\n",
                                "-nan\n",
                                "-427.328293175\n",
                                "-408.417140585\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2076.33520508, 
                    "ms_run" : [
                        2336.73828125,
                        2447.51098633,
                        2283.8527832,
                        2270.72900391,
                        2301.93701172,
                        2401.72998047,
                        2293.39916992,
                        2376.42797852,
                        2346.97290039,
                        2331.43408203,
                        2375.30078125,
                        2343.46801758,
                        2489.72314453,
                        2316.26806641,
                        2385.97802734,
                        2385.09399414,
                        2357.89526367,
                        2287.73217773,
                        2328.79907227,
                        2427.95703125,
                        2293.0690918,
                        2354.9909668,
                        2345.26782227,
                        2367.61401367,
                        2334.46484375,
                        2318.49316406,
                        2303.28613281,
                        2344.59692383,
                        2331.61401367,
                        2346.32495117,
                        2479.34399414,
                        2273.35498047,
                        2337.63720703,
                        2288.99414062,
                        2255.51928711,
                        2331.95996094,
                        2280.36328125,
                        2380.27368164,
                        2297.14379883,
                        2333.33203125,
                        2211.16479492,
                        2324.46728516,
                        2240.35595703,
                        2349.78613281,
                        2254.56079102,
                        2361.0300293,
                        2334.2109375,
                        2312.84204102,
                        2350.93725586,
                        2260.41186523
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-423.53303981\n",
                                "-417.293610556\n",
                                "-399.65029903\n",
                                "-434.891054877\n",
                                "-433.418621052\n",
                                "-431.339702465\n",
                                "-411.054289921\n",
                                "-nan\n",
                                "-403.09163169\n",
                                "-411.800035985\n",
                                "-415.805017763\n",
                                "-403.452689183\n",
                                "-nan\n",
                                "-403.493483641\n",
                                "-419.135324989\n",
                                "-414.919084621\n",
                                "-409.832962383\n",
                                "-405.249769737\n",
                                "-387.474284232\n",
                                "-nan\n",
                                "-414.394063274\n",
                                "-nan\n",
                                "-420.174691187\n",
                                "-396.977670926\n",
                                "-nan\n",
                                "-423.696411074\n",
                                "-433.165009852\n",
                                "-426.709266564\n",
                                "-409.606679156\n",
                                "-425.019736362\n",
                                "-423.301820801\n",
                                "-436.039503221\n",
                                "-nan\n",
                                "-427.909587339\n",
                                "-nan\n",
                                "-422.376228142\n",
                                "-409.178815679\n",
                                "-nan\n",
                                "-409.222754714\n",
                                "-380.007821903\n",
                                "-397.938743845\n",
                                "-406.314032379\n",
                                "-420.22146711\n",
                                "-nan\n",
                                "-406.456677482\n",
                                "-371.324855455\n",
                                "-419.089018556\n",
                                "-425.299699695\n",
                                "-411.788125628\n",
                                "-nan\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2204.22290039, 
                    "ms_run" : [
                        5359.06323242,
                        5393.22583008,
                        5531.26318359,
                        5436.89892578,
                        5527.58520508,
                        5406.18701172,
                        5389.36083984,
                        5458.50805664,
                        5677.36401367,
                        5544.0,
                        5482.30688477,
                        5502.90112305,
                        5414.73828125,
                        5441.74023438,
                        5347.05493164,
                        5684.16088867,
                        5299.58496094,
                        5482.44287109,
                        5376.51806641,
                        5397.38989258,
                        5505.43676758,
                        5413.16503906,
                        5496.07202148,
                        5408.85888672,
                        5376.45898438,
                        5495.34887695,
                        5364.21899414,
                        5423.43286133,
                        5632.33886719,
                        5314.35205078,
                        5264.84887695,
                        5446.95117188,
                        5392.41308594,
                        5552.49511719,
                        5315.3840332,
                        5418.65893555,
                        5333.49511719,
                        5535.75805664,
                        5343.15991211,
                        5382.39111328,
                        5435.74291992,
                        5364.49780273,
                        5391.17700195,
                        5390.76220703,
                        5417.60205078,
                        5295.72192383,
                        5282.76489258,
                        5464.0300293,
                        5538.85302734,
                        5362.76196289
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-nan\n",
                                "-412.661923751\n",
                                "-397.319742378\n",
                                "-415.984728924\n",
                                "-nan\n",
                                "-nan\n",
                                "-nan\n",
                                "-405.348639386\n",
                                "-399.078504447\n",
                                "-418.969596357\n",
                                "-406.166362012\n",
                                "-425.402482217\n",
                                "-440.943121252\n",
                                "-nan\n",
                                "-400.47360213\n",
                                "-nan\n",
                                "-404.115896111\n",
                                "-427.148658568\n",
                                "-425.750272395\n",
                                "-437.431696499\n",
                                "-408.716464655\n",
                                "-416.706803526\n",
                                "-400.676546261\n",
                                "-435.433557857\n",
                                "-433.743242477\n",
                                "-397.683314356\n",
                                "-420.006097126\n",
                                "-434.433018346\n",
                                "-426.050295699\n",
                                "-417.976486936\n",
                                "-417.652910995\n",
                                "-nan\n",
                                "-422.124600315\n",
                                "-nan\n",
                                "-416.100387916\n",
                                "-413.280547815\n",
                                "-429.740848894\n",
                                "-416.172619585\n",
                                "-409.189846934\n",
                                "-422.394880655\n",
                                "-410.643401105\n",
                                "-443.230256072\n",
                                "-392.581783818\n",
                                "-396.926798903\n",
                                "-434.672877427\n",
                                "-386.246327065\n",
                                "-416.957793758\n",
                                "-436.019540095\n",
                                "-nan\n",
                                "-424.4488765\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 1000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2088.09912109, 
                    "ms_run" : [
                        124.576171875,
                        111.966064453,
                        355.420654297,
                        477.455810547,
                        163.440185547,
                        120.101806641,
                        143.297851562,
                        137.00390625,
                        136.484863281,
                        128.328125,
                        177.185791016,
                        408.626220703,
                        462.720214844,
                        111.124023438,
                        222.25390625,
                        111.720703125,
                        477.080078125,
                        153.288818359,
                        139.799804688,
                        129.939941406,
                        261.875244141,
                        534.202636719,
                        162.981933594,
                        143.308105469,
                        215.055908203,
                        180.301025391,
                        121.793945312,
                        96.0539550781,
                        110.440185547,
                        157.156005859,
                        144.46484375,
                        150.311767578,
                        133.968017578,
                        126.79296875,
                        118.929931641,
                        99.3718261719,
                        168.412353516,
                        139.310302734,
                        148.563720703,
                        216.497070312,
                        189.803955078,
                        127.909912109,
                        143.445068359,
                        160.475097656,
                        149.226806641,
                        155.524902344,
                        141.473144531,
                        143.330078125,
                        109.371337891,
                        133.834960938
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-308.937305749\n",
                                "-306.328493012\n",
                                "-315.277476162\n",
                                "-315.32636664\n",
                                "-312.593384977\n",
                                "-308.107570614\n",
                                "-314.071155967\n",
                                "-311.138440943\n",
                                "-311.767469118\n",
                                "-311.435536515\n",
                                "-314.72243877\n",
                                "-320.105996139\n",
                                "-320.766024809\n",
                                "-309.207849644\n",
                                "-306.490616249\n",
                                "-310.026151917\n",
                                "-317.886478342\n",
                                "-313.480585776\n",
                                "-311.290553758\n",
                                "-309.906407719\n",
                                "-316.996895912\n",
                                "-317.019632661\n",
                                "-317.076531577\n",
                                "-311.347997271\n",
                                "-317.807730281\n",
                                "-316.071122101\n",
                                "-310.932774795\n",
                                "-312.496858499\n",
                                "-309.946759926\n",
                                "-310.080641833\n",
                                "-311.619829954\n",
                                "-311.767440679\n",
                                "-311.594075197\n",
                                "-312.135033928\n",
                                "-311.934526998\n",
                                "-307.215626785\n",
                                "-314.473199686\n",
                                "-318.916831231\n",
                                "-310.452180253\n",
                                "-315.64403101\n",
                                "-311.113299632\n",
                                "-308.461577095\n",
                                "-306.625823813\n",
                                "-314.009201214\n",
                                "-312.332877632\n",
                                "-310.706727954\n",
                                "-312.373552808\n",
                                "-311.992993971\n",
                                "-309.301151726\n",
                                "-313.411266231\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 1000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2213.56884766, 
                    "ms_run" : [
                        381.522216797,
                        382.475097656,
                        925.3508300779999,
                        272.658691406,
                        295.091796875,
                        228.600830078,
                        257.077148438,
                        240.384765625,
                        411.500976562,
                        249.895996094,
                        269.339111328,
                        289.654052734,
                        351.461914062,
                        759.191894531,
                        945.409179688,
                        258.184814453,
                        464.973876953,
                        267.665771484,
                        258.867919922,
                        344.687988281,
                        270.875,
                        200.316894531,
                        781.647949219,
                        229.952148438,
                        193.854736328,
                        427.17578125,
                        261.754882812,
                        302.717773438,
                        353.224853516,
                        649.4040527339999,
                        572.1608886720001,
                        426.293945312,
                        278.157958984,
                        368.083984375,
                        198.122070312,
                        1143.32397461,
                        627.229980469,
                        356.396972656,
                        222.623291016,
                        235.080078125,
                        341.78125,
                        563.7199707029999,
                        236.141845703,
                        459.118164062,
                        332.666992188,
                        620.1179199220001,
                        251.661132812,
                        275.799804688,
                        226.788818359,
                        806.8088378910001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-315.83363049\n",
                                "-312.139129583\n",
                                "-315.026678502\n",
                                "-314.50222275\n",
                                "-313.310674045\n",
                                "-311.563753179\n",
                                "-314.93012643\n",
                                "-308.080913648\n",
                                "-320.306738411\n",
                                "-316.022700926\n",
                                "-313.132525257\n",
                                "-311.107353381\n",
                                "-316.478457463\n",
                                "-313.249939086\n",
                                "-315.2958233\n",
                                "-309.036986915\n",
                                "-310.216008461\n",
                                "-309.381016491\n",
                                "-309.756104208\n",
                                "-314.008046358\n",
                                "-312.555114892\n",
                                "-309.638585787\n",
                                "-314.898465955\n",
                                "-308.004584779\n",
                                "-308.854506614\n",
                                "-316.556761369\n",
                                "-312.31055965\n",
                                "-308.302882203\n",
                                "-311.961860095\n",
                                "-307.169292297\n",
                                "-315.447703577\n",
                                "-308.897881511\n",
                                "-309.669594424\n",
                                "-310.168668635\n",
                                "-309.871103345\n",
                                "-313.183536783\n",
                                "-314.397503256\n",
                                "-310.763389098\n",
                                "-308.654657012\n",
                                "-312.729350554\n",
                                "-318.228134086\n",
                                "-316.029815921\n",
                                "-313.891856164\n",
                                "-316.744083207\n",
                                "-315.565996908\n",
                                "-320.403100602\n",
                                "-312.179694857\n",
                                "-311.089672357\n",
                                "-312.032846828\n",
                                "-317.212877787\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2068.19384766, 
                    "ms_run" : [
                        11095.6872559,
                        1150.70410156,
                        1896.06201172,
                        1442.82617188,
                        1563.91699219,
                        1837.94897461,
                        1383.50805664,
                        1399.00512695,
                        1466.88989258,
                        2928.43994141,
                        1747.95776367,
                        1895.7409668,
                        1439.91796875,
                        1413.44702148,
                        1718.97314453,
                        1295.22900391,
                        1366.71484375,
                        1499.82226562,
                        1607.50195312,
                        2007.87890625,
                        1993.75390625,
                        1318.80102539,
                        1391.02001953,
                        1492.29321289,
                        1342.58789062,
                        1404.30078125,
                        1366.24829102,
                        1593.09594727,
                        1365.25195312,
                        1331.79199219,
                        1861.78393555,
                        2093.45776367,
                        1542.79492188,
                        3845.86987305,
                        1394.84594727,
                        3938.15014648,
                        1218.14404297,
                        1387.12890625,
                        1563.08398438,
                        1256.45996094,
                        2535.14233398,
                        1462.87597656,
                        1850.33691406,
                        2990.48730469,
                        1351.54931641,
                        1571.15600586,
                        1529.40576172,
                        1755.85424805,
                        1984.79711914,
                        1569.22802734
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-311.42956815\n",
                                "-307.96487228\n",
                                "-310.03169945\n",
                                "-309.320135429\n",
                                "-311.566358626\n",
                                "-307.903122806\n",
                                "-309.909043206\n",
                                "-310.741851411\n",
                                "-310.683460064\n",
                                "-309.800947707\n",
                                "-308.696441441\n",
                                "-311.387909842\n",
                                "-308.871258565\n",
                                "-310.082369712\n",
                                "-309.365198369\n",
                                "-307.338369043\n",
                                "-311.177234501\n",
                                "-309.250273193\n",
                                "-309.901794392\n",
                                "-308.898028244\n",
                                "-310.772371584\n",
                                "-310.61774901\n",
                                "-309.536565902\n",
                                "-310.246479518\n",
                                "-309.587573633\n",
                                "-311.035992484\n",
                                "-310.416945875\n",
                                "-310.267283674\n",
                                "-308.722827321\n",
                                "-309.245106784\n",
                                "-310.721764151\n",
                                "-310.639956844\n",
                                "-310.606971739\n",
                                "-308.96698276\n",
                                "-309.098124395\n",
                                "-311.58071236\n",
                                "-309.827042121\n",
                                "-304.842525627\n",
                                "-309.927571178\n",
                                "-308.771655533\n",
                                "-308.626246269\n",
                                "-309.849531381\n",
                                "-311.439125018\n",
                                "-307.733024724\n",
                                "-309.229983323\n",
                                "-310.661251281\n",
                                "-310.29666774\n",
                                "-309.333942847\n",
                                "-312.010514526\n",
                                "-310.804474769\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2224.32495117, 
                    "ms_run" : [
                        2574.95678711,
                        2968.01098633,
                        2505.18603516,
                        3197.27075195,
                        4516.16503906,
                        2582.03613281,
                        3771.79125977,
                        2508.70703125,
                        2666.82519531,
                        3630.88012695,
                        2899.51708984,
                        3574.90600586,
                        2605.46118164,
                        2623.73095703,
                        4997.85107422,
                        4467.11987305,
                        3594.07788086,
                        2857.27514648,
                        2428.14208984,
                        4128.80517578,
                        2510.24975586,
                        3253.36816406,
                        2678.17504883,
                        2659.94921875,
                        3800.26708984,
                        4897.46313477,
                        3215.29101562,
                        2865.55004883,
                        3912.65161133,
                        3151.69287109,
                        2961.72583008,
                        5265.74902344,
                        2196.12597656,
                        2387.84375,
                        2938.33984375,
                        2699.74194336,
                        3457.0690918,
                        2982.91894531,
                        2619.18676758,
                        2518.04394531,
                        4810.95800781,
                        3028.81982422,
                        2782.76318359,
                        2697.52001953,
                        3251.16210938,
                        2979.93017578,
                        2705.38012695,
                        4607.61303711,
                        4315.49316406,
                        4330.35986328
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-310.756822085\n",
                                "-309.822309009\n",
                                "-308.280915597\n",
                                "-308.978438668\n",
                                "-311.876904418\n",
                                "-308.337180422\n",
                                "-311.294100452\n",
                                "-308.189238692\n",
                                "-309.113054074\n",
                                "-307.800622742\n",
                                "-309.612923609\n",
                                "-310.051129951\n",
                                "-308.149274627\n",
                                "-309.916936246\n",
                                "-310.417771772\n",
                                "-310.602949324\n",
                                "-311.031056701\n",
                                "-309.681335495\n",
                                "-308.763372127\n",
                                "-307.963230914\n",
                                "-308.817833078\n",
                                "-311.031863996\n",
                                "-309.535264105\n",
                                "-310.796081649\n",
                                "-310.222491858\n",
                                "-310.722135875\n",
                                "-312.014272588\n",
                                "-309.648289249\n",
                                "-306.563142435\n",
                                "-310.76355382\n",
                                "-310.637459407\n",
                                "-310.065364915\n",
                                "-308.912875206\n",
                                "-308.310233638\n",
                                "-309.389600011\n",
                                "-309.040761222\n",
                                "-312.960092618\n",
                                "-308.135047648\n",
                                "-310.325249918\n",
                                "-309.740155993\n",
                                "-309.331193999\n",
                                "-311.583529564\n",
                                "-308.338208449\n",
                                "-310.069426579\n",
                                "-307.325557959\n",
                                "-310.206327383\n",
                                "-308.782352609\n",
                                "-309.800887155\n",
                                "-309.739071093\n",
                                "-310.834802278\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 500 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 500 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2095.73022461, 
                    "ms_run" : [
                        113.132080078,
                        122.125,
                        141.187988281,
                        163.990966797,
                        132.595947266,
                        359.859863281,
                        129.187011719,
                        198.073974609,
                        133.424804688,
                        154.890136719,
                        374.267822266,
                        175.633056641,
                        170.050048828,
                        129.939941406,
                        148.255859375,
                        252.517822266,
                        129.864013672,
                        224.471191406,
                        94.2170410156,
                        148.093994141,
                        132.279052734,
                        244.691162109,
                        172.304931641,
                        115.841064453,
                        250.700927734,
                        175.01171875,
                        161.290039062,
                        192.302001953,
                        121.855957031,
                        111.692382812,
                        198.015869141,
                        145.795166016,
                        112.687744141,
                        109.243164062,
                        125.241210938,
                        120.132080078,
                        236.203857422,
                        116.124023438,
                        153.915039062,
                        126.337890625,
                        189.11328125,
                        195.994140625,
                        136.462158203,
                        148.706787109,
                        135.038085938,
                        131.905029297,
                        309.094726562,
                        103.284179688,
                        158.312011719,
                        655.484863281
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-306.516850099\n",
                                "-312.869617917\n",
                                "-309.829573438\n",
                                "-313.309689931\n",
                                "-310.353982108\n",
                                "-313.500184854\n",
                                "-309.990820354\n",
                                "-311.80119015\n",
                                "-312.425948861\n",
                                "-312.46087666\n",
                                "-313.013134815\n",
                                "-308.618785009\n",
                                "-313.146335165\n",
                                "-312.759691766\n",
                                "-309.984753081\n",
                                "-313.484337793\n",
                                "-311.726888687\n",
                                "-309.537312393\n",
                                "-313.480732844\n",
                                "-308.068499421\n",
                                "-314.015297698\n",
                                "-318.472968243\n",
                                "-309.980555232\n",
                                "-308.784401565\n",
                                "-316.619922902\n",
                                "-315.022094701\n",
                                "-308.442243935\n",
                                "-313.580065129\n",
                                "-312.635841125\n",
                                "-310.521679647\n",
                                "-312.358530696\n",
                                "-315.851962276\n",
                                "-308.484442742\n",
                                "-311.282313443\n",
                                "-310.561284539\n",
                                "-310.0303968\n",
                                "-309.870938988\n",
                                "-307.20222806\n",
                                "-313.881544604\n",
                                "-305.420598125\n",
                                "-310.03115817\n",
                                "-311.023916275\n",
                                "-308.098731353\n",
                                "-311.8707409\n",
                                "-309.87240988\n",
                                "-314.526245839\n",
                                "-311.731433705\n",
                                "-314.525378591\n",
                                "-310.200271186\n",
                                "-325.00950101\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 500 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 500 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2210.64624023, 
                    "ms_run" : [
                        307.936767578,
                        574.312988281,
                        323.84375,
                        205.440917969,
                        984.041015625,
                        404.863037109,
                        337.298095703,
                        361.272216797,
                        396.913085938,
                        350.173095703,
                        423.281982422,
                        615.165039062,
                        190.968994141,
                        420.009765625,
                        1735.51879883,
                        491.884033203,
                        218.281005859,
                        236.965087891,
                        374.525878906,
                        942.159179688,
                        312.784912109,
                        213.815917969,
                        278.2109375,
                        367.796875,
                        239.200927734,
                        227.510986328,
                        483.437988281,
                        233.277099609,
                        256.941162109,
                        425.020996094,
                        373.500976562,
                        213.965820312,
                        244.7421875,
                        5615.52514648,
                        412.430175781,
                        277.543945312,
                        217.895996094,
                        2306.19189453,
                        205.338867188,
                        194.622070312,
                        356.320800781,
                        235.619873047,
                        562.1828613279999,
                        630.3610839839999,
                        236.177001953,
                        228.778076172,
                        227.391113281,
                        472.887939453,
                        755.1379394529999,
                        215.717041016
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-311.913576105\n",
                                "-312.840672207\n",
                                "-309.976407953\n",
                                "-308.179652289\n",
                                "-315.654728468\n",
                                "-316.562075907\n",
                                "-311.853028777\n",
                                "-312.982005306\n",
                                "-309.597290085\n",
                                "-312.264311237\n",
                                "-310.426947768\n",
                                "-310.097268569\n",
                                "-309.893762307\n",
                                "-317.830076512\n",
                                "-307.869445226\n",
                                "-314.292356812\n",
                                "-308.389151589\n",
                                "-314.825373651\n",
                                "-311.965072378\n",
                                "-309.191138363\n",
                                "-309.347925767\n",
                                "-313.192849408\n",
                                "-315.992072571\n",
                                "-309.32095271\n",
                                "-310.66322379\n",
                                "-307.941267356\n",
                                "-313.550101707\n",
                                "-306.895559263\n",
                                "-316.982801114\n",
                                "-307.93295071\n",
                                "-312.763956299\n",
                                "-306.957245839\n",
                                "-309.917074398\n",
                                "-323.953547717\n",
                                "-314.425416157\n",
                                "-308.821169071\n",
                                "-309.938443512\n",
                                "-311.793365468\n",
                                "-313.518023848\n",
                                "-312.483149274\n",
                                "-312.358101994\n",
                                "-312.446851018\n",
                                "-311.48887913\n",
                                "-314.228692907\n",
                                "-308.212578217\n",
                                "-312.762328116\n",
                                "-311.054101668\n",
                                "-311.45969057\n",
                                "-315.413456334\n",
                                "-310.89170249\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 5000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 5000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2093.4309082, 
                    "ms_run" : [
                        2220.58911133,
                        1989.67895508,
                        3153.13305664,
                        1602.37597656,
                        8075.73608398,
                        1272.68896484,
                        5895.61523438,
                        1800.09399414,
                        2104.19775391,
                        1598.73803711,
                        2051.40087891,
                        3112.01123047,
                        1852.23583984,
                        3095.1550293,
                        1910.20092773,
                        1789.81396484,
                        1555.77807617,
                        1416.97729492,
                        2042.24389648,
                        10130.3371582,
                        1536.13818359,
                        1296.72192383,
                        1315.125,
                        1411.67993164,
                        300004.480225,
                        1375.49707031,
                        1583.35522461,
                        2153.88500977,
                        2224.95874023,
                        1985.0090332,
                        2274.8449707,
                        3263.81176758,
                        1378.72705078,
                        1918.71630859,
                        1468.50292969,
                        1829.01782227,
                        1221.49194336,
                        1367.72412109,
                        2249.69091797,
                        2183.21118164,
                        2666.28369141,
                        7796.90405273,
                        3176.51074219,
                        1469.9140625,
                        1313.55810547,
                        1778.72900391,
                        1834.95800781,
                        1156.91699219,
                        1751.65698242,
                        1413.58691406
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-310.405613452\n",
                                "-311.790175937\n",
                                "-309.859995885\n",
                                "-309.559786099\n",
                                "-307.903986082\n",
                                "-310.112751725\n",
                                "-308.706107775\n",
                                "-309.234431668\n",
                                "-309.142938821\n",
                                "-309.402673387\n",
                                "-309.979338171\n",
                                "-309.874681002\n",
                                "-309.076363171\n",
                                "-309.662887826\n",
                                "-308.068705365\n",
                                "-309.633385538\n",
                                "-307.923465681\n",
                                "-310.212541819\n",
                                "-309.247344377\n",
                                "-309.282849481\n",
                                "-308.340775694\n",
                                "-308.695109158\n",
                                "-308.227148623\n",
                                "-309.671587025\n",
                                "",
                                "-309.929877351\n",
                                "-311.185298407\n",
                                "-309.404021276\n",
                                "-309.934268819\n",
                                "-310.160475093\n",
                                "-309.576954365\n",
                                "-309.109047643\n",
                                "-310.997598194\n",
                                "-309.303450519\n",
                                "-307.885938724\n",
                                "-308.814445392\n",
                                "-307.166394466\n",
                                "-310.460692822\n",
                                "-309.678133939\n",
                                "-309.738828452\n",
                                "-308.055093088\n",
                                "-311.053020238\n",
                                "-311.419449294\n",
                                "-308.903198206\n",
                                "-309.341633635\n",
                                "-310.595092031\n",
                                "-308.440986512\n",
                                "-307.652140432\n",
                                "-309.988565012\n",
                                "-310.351929807\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 5000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 5000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2219.61010742, 
                    "ms_run" : [
                        7046.99682617,
                        3315.40478516,
                        4548.20800781,
                        3179.02197266,
                        7685.37402344,
                        3125.94873047,
                        3331.41894531,
                        4148.17895508,
                        9764.366943360001,
                        5182.36108398,
                        4545.61621094,
                        2354.77880859,
                        2909.97094727,
                        8838.083007810001,
                        7984.26293945,
                        3227.97509766,
                        5296.17797852,
                        5887.13769531,
                        3863.15087891,
                        3764.35986328,
                        3496.00195312,
                        3009.13916016,
                        2840.44506836,
                        8388.2512207,
                        3729.23681641,
                        2206.68823242,
                        4103.05004883,
                        3459.70605469,
                        5967.89599609,
                        2498.13989258,
                        2497.75292969,
                        2622.55493164,
                        3861.01489258,
                        4793.41699219,
                        3411.89794922,
                        2859.13891602,
                        3010.41772461,
                        4528.46606445,
                        4303.43798828,
                        4907.54907227,
                        2687.40014648,
                        3370.79418945,
                        2716.34204102,
                        3548.34326172,
                        5308.32885742,
                        16347.4230957,
                        12158.5290527,
                        5230.87133789,
                        7903.99487305,
                        19533.4060059
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-308.201968379\n",
                                "-308.491795436\n",
                                "-311.443236851\n",
                                "-309.523996566\n",
                                "-309.367472962\n",
                                "-309.032683933\n",
                                "-309.899001816\n",
                                "-309.329114119\n",
                                "-309.122105631\n",
                                "-309.961852744\n",
                                "-310.21061762\n",
                                "-308.095659759\n",
                                "-310.753934068\n",
                                "-309.371357255\n",
                                "-307.373270125\n",
                                "-309.739914391\n",
                                "-310.672603788\n",
                                "-309.318356967\n",
                                "-309.547422931\n",
                                "-311.396462169\n",
                                "-311.294759807\n",
                                "-308.059737856\n",
                                "-309.978519757\n",
                                "-310.078871757\n",
                                "-309.600589386\n",
                                "-306.483675728\n",
                                "-309.172999233\n",
                                "-310.439929757\n",
                                "-310.677729495\n",
                                "-310.267630785\n",
                                "-307.943956667\n",
                                "-307.912593869\n",
                                "-307.876197114\n",
                                "-310.244123992\n",
                                "-311.420766715\n",
                                "-310.309772368\n",
                                "-309.699801452\n",
                                "-310.954136023\n",
                                "-308.847622762\n",
                                "-309.759529948\n",
                                "-308.27704942\n",
                                "-309.779610518\n",
                                "-308.285187769\n",
                                "-309.847873326\n",
                                "-306.801090324\n",
                                "-309.59296556\n",
                                "-311.299843636\n",
                                "-308.32091728\n",
                                "-308.520523677\n",
                                "-309.713668237\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2163.41723633, 
                    "ms_run" : [
                        182.059082031,
                        202.795898438,
                        879.4460449220001,
                        260.066894531,
                        243.259033203,
                        171.501953125,
                        218.284912109,
                        221.102783203,
                        623.2219238279999,
                        290.571044922,
                        236.469970703,
                        747.494140625,
                        216.863037109,
                        190.723144531,
                        3791.62109375,
                        1908.32397461,
                        3099.11523438,
                        202.186035156,
                        431.9609375,
                        220.254394531,
                        3202.95385742,
                        319.636962891,
                        1569.09887695,
                        253.665283203,
                        332.772949219,
                        336.965087891,
                        456.073974609,
                        618.872070312,
                        354.627929688,
                        1422.04492188,
                        382.137207031,
                        232.230712891,
                        231.380859375,
                        543.3029785160001,
                        329.407958984,
                        244.737792969,
                        511.301025391,
                        212.489013672,
                        197.159179688,
                        224.600830078,
                        205.952880859,
                        364.2890625,
                        458.455078125,
                        384.921142578,
                        173.625976562,
                        272.678222656,
                        796.962890625,
                        189.270996094,
                        391.677001953,
                        1016.67797852
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2278.90893555, 
                    "ms_run" : [
                        377.327880859,
                        263.626953125,
                        292.636962891,
                        254.482177734,
                        408.855957031,
                        19772.7570801,
                        341.997802734,
                        660.6599121089999,
                        344.681152344,
                        325.07421875,
                        227.562011719,
                        243.797119141,
                        499.653076172,
                        336.092041016,
                        442.928710938,
                        305.506103516,
                        2796.42016602,
                        494.344970703,
                        726.040039062,
                        659.8679199220001,
                        742.6052246089999,
                        331.584960938,
                        266.499023438,
                        296.908935547,
                        269.663085938,
                        2477.75317383,
                        318.697021484,
                        2387.16113281,
                        271.166748047,
                        988.5197753910001,
                        232.273193359,
                        288.941894531,
                        233.992919922,
                        830.0222167970001,
                        301.014892578,
                        404.298828125,
                        287.75390625,
                        213.125976562,
                        1227.54882812,
                        260.415039062,
                        2511.67480469,
                        684.455078125,
                        3103.03515625,
                        420.183105469,
                        238.635009766,
                        2038.74609375,
                        1767.03320312,
                        4952.80688477,
                        214.065185547,
                        554.2209472660001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2151.49414062, 
                    "ms_run" : [
                        1688.62988281,
                        1944.99414062,
                        1620.43701172,
                        1804.23706055,
                        1898.81811523,
                        1958.86401367,
                        1984.47509766,
                        2652.30908203,
                        1878.64282227,
                        1805.35595703,
                        2207.74414062,
                        3438.00488281,
                        1738.70092773,
                        1863.59204102,
                        4336.27490234,
                        1693.84521484,
                        1590.41772461,
                        1439.578125,
                        1965.70385742,
                        2473.27294922,
                        1754.08081055,
                        1753.44995117,
                        1800.1340332,
                        1632.8190918,
                        1655.69311523,
                        2319.0,
                        1927.80224609,
                        1805.96606445,
                        3522.48095703,
                        1942.97314453,
                        1618.71289062,
                        1578.08300781,
                        1889.98120117,
                        3963.59399414,
                        3783.36621094,
                        2167.12768555,
                        1813.58007812,
                        1780.71191406,
                        1749.60400391,
                        2577.30517578,
                        1611.71191406,
                        10925.6479492,
                        4645.09619141,
                        1709.9309082,
                        2115.86206055,
                        1730.49414062,
                        1691.37011719,
                        1979.81713867,
                        1776.90405273,
                        1645.66503906
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2280.56298828, 
                    "ms_run" : [
                        2557.51293945,
                        2479.17089844,
                        2418.70410156,
                        2475.10693359,
                        2350.60302734,
                        2652.80297852,
                        2655.26904297,
                        2643.47705078,
                        2547.97705078,
                        2563.91577148,
                        2546.36010742,
                        2452.38085938,
                        2441.90209961,
                        2375.84130859,
                        3953.67114258,
                        2467.40600586,
                        2437.14916992,
                        4436.03710938,
                        2286.00195312,
                        2457.10913086,
                        3206.08081055,
                        2304.44604492,
                        2530.17675781,
                        2955.81103516,
                        2401.27490234,
                        2682.30004883,
                        3076.59692383,
                        3128.66113281,
                        3743.19506836,
                        5547.51416016,
                        2447.28808594,
                        2912.24389648,
                        2598.21899414,
                        2613.51391602,
                        3316.40698242,
                        2822.67822266,
                        2699.05322266,
                        2509.70922852,
                        2522.64331055,
                        2571.37182617,
                        2737.83618164,
                        3033.24487305,
                        2437.48291016,
                        2887.59228516,
                        2413.78491211,
                        2315.96118164,
                        2529.51098633,
                        2399.47705078,
                        3015.0859375,
                        5314.44702148
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2097.36791992, 
                    "ms_run" : [
                        157.961669922,
                        150.165771484,
                        150.342041016,
                        292.197021484,
                        300.269775391,
                        190.973876953,
                        160.001953125,
                        151.250976562,
                        170.731933594,
                        213.846923828,
                        105.656982422,
                        379.802001953,
                        336.517089844,
                        187.066894531,
                        235.365966797,
                        110.676025391,
                        156.353759766,
                        212.831054688,
                        197.070068359,
                        155.409912109,
                        120.172119141,
                        166.889160156,
                        186.387939453,
                        117.815917969,
                        119.611083984,
                        118.536865234,
                        206.537841797,
                        158.810058594,
                        104.822021484,
                        142.705810547,
                        162.934082031,
                        191.638916016,
                        130.969970703,
                        137.114990234,
                        382.096923828,
                        107.025878906,
                        109.892822266,
                        111.095947266,
                        187.556884766,
                        225.880859375,
                        166.9140625,
                        267.054931641,
                        123.70703125,
                        148.290771484,
                        319.961914062,
                        425.520019531,
                        217.044189453,
                        118.931152344,
                        160.205078125,
                        168.80078125
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2231.15771484, 
                    "ms_run" : [
                        296.942138672,
                        634.862304688,
                        253.170166016,
                        308.125,
                        362.348632812,
                        289.018066406,
                        566.701171875,
                        418.020996094,
                        231.33203125,
                        481.787109375,
                        251.513916016,
                        823.0627441410001,
                        670.0549316410001,
                        722.527832031,
                        562.8801269529999,
                        434.863769531,
                        223.236083984,
                        375.701171875,
                        452.429199219,
                        261.868896484,
                        383.247070312,
                        348.446044922,
                        196.324951172,
                        296.668945312,
                        876.9299316410001,
                        431.264160156,
                        314.924804688,
                        333.238037109,
                        409.644287109,
                        212.077148438,
                        421.389892578,
                        371.566894531,
                        274.334960938,
                        312.010009766,
                        301.841796875,
                        341.324951172,
                        506.906982422,
                        435.625,
                        241.538085938,
                        347.683837891,
                        204.978027344,
                        242.16015625,
                        410.691162109,
                        502.835205078,
                        671.5319824220001,
                        388.531982422,
                        556.2141113279999,
                        577.608886719,
                        368.679199219,
                        898.8190917970001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2090.95874023, 
                    "ms_run" : [
                        1580.24707031,
                        2054.16992188,
                        1589.37304688,
                        2049.23071289,
                        1718.81616211,
                        1640.41796875,
                        1478.39819336,
                        1488.79980469,
                        1958.20898438,
                        1885.92285156,
                        1585.60205078,
                        2099.11621094,
                        1563.25585938,
                        1848.19921875,
                        1883.18530273,
                        1885.26904297,
                        1707.6550293,
                        1481.12182617,
                        1752.64306641,
                        1667.45483398,
                        1406.30200195,
                        2183.78222656,
                        1722.96704102,
                        1553.14892578,
                        1323.14404297,
                        1675.57202148,
                        1576.54614258,
                        1826.89794922,
                        1448.53808594,
                        2146.26416016,
                        2000.2890625,
                        1694.88378906,
                        1830.22412109,
                        1615.22387695,
                        1862.13500977,
                        1774.87915039,
                        1459.82397461,
                        1436.38183594,
                        1895.55908203,
                        1965.03393555,
                        1546.20605469,
                        1605.83398438,
                        1602.48901367,
                        2555.21484375,
                        1380.19311523,
                        1408.22485352,
                        1591.97192383,
                        1510.1550293,
                        1757.42919922,
                        1459.8449707
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2264.28613281, 
                    "ms_run" : [
                        3728.21191406,
                        3413.88012695,
                        3234.00390625,
                        3265.81396484,
                        3290.47290039,
                        3786.67822266,
                        3281.91210938,
                        3592.96191406,
                        3431.98291016,
                        3759.67602539,
                        3956.72412109,
                        4141.42089844,
                        4184.66796875,
                        3436.51708984,
                        5015.18798828,
                        3367.92382812,
                        3237.875,
                        4349.46411133,
                        4036.25512695,
                        4335.64794922,
                        3760.77075195,
                        3609.51074219,
                        3362.35107422,
                        3312.90405273,
                        3813.12475586,
                        3921.74707031,
                        3957.13085938,
                        4245.73022461,
                        3288.60302734,
                        4470.68725586,
                        3512.29711914,
                        3514.27905273,
                        5383.36401367,
                        2982.48413086,
                        4170.79589844,
                        3593.82373047,
                        2921.19189453,
                        4379.02124023,
                        3147.68310547,
                        3304.30102539,
                        3142.71679688,
                        3299.84985352,
                        3575.95385742,
                        3142.73608398,
                        3369.66699219,
                        3668.73291016,
                        3858.23486328,
                        4250.85107422,
                        4013.74584961,
                        4694.02978516
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2107.12304688, 
                    "ms_run" : [
                        566.49609375,
                        580.1408691410001,
                        558.180175781,
                        571.666992188,
                        567.624023438,
                        572.599121094,
                        550.4128417970001,
                        556.9880371089999,
                        565.191894531,
                        574.979980469,
                        546.5148925779999,
                        564.9938964839999,
                        570.28515625,
                        552.857910156,
                        573.652832031,
                        570.6237792970001,
                        575.8190917970001,
                        556.220214844,
                        583.873046875,
                        569.2751464839999,
                        547.938964844,
                        553.7087402339999,
                        570.898925781,
                        567.8659667970001,
                        570.601074219,
                        562.138183594,
                        558.123046875,
                        566.2849121089999,
                        570.313964844,
                        564.3088378910001,
                        555.2658691410001,
                        567.208984375,
                        570.060058594,
                        563.981933594,
                        568.9660644529999,
                        553.9221191410001,
                        558.269042969,
                        567.296875,
                        558.9460449220001,
                        573.980957031,
                        565.6140136720001,
                        565.578125,
                        562.6037597660001,
                        558.8359375,
                        568.276855469,
                        579.4011230470001,
                        571.606933594,
                        570.578125,
                        561.163085938,
                        572.1291503910001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-inf\n",
                                "-1077.44536107\n",
                                "-inf\n",
                                "-677.883503271\n",
                                "-900.155720633\n",
                                "-inf\n",
                                "-4608.26652772\n",
                                "-3361.30331248\n",
                                "-inf\n",
                                "-inf\n",
                                "-843.389206211\n",
                                "-inf\n",
                                "-1276.92768632\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-1225.00190502\n",
                                "-inf\n",
                                "-inf\n",
                                "-4343.92251215\n",
                                "-1202.00375628\n",
                                "-800.714924051\n",
                                "-inf\n",
                                "-inf\n",
                                "-644.181831219\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-547.167313887\n",
                                "-inf\n",
                                "-457.329696394\n",
                                "-677.914049228\n",
                                "-555.245007555\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-4040.98496774\n",
                                "-inf\n",
                                "-449.080092751\n",
                                "-inf\n",
                                "-inf\n",
                                "-693.451104645\n",
                                "-inf\n",
                                "-inf\n",
                                "-887.065147975\n",
                                "-inf\n",
                                "-inf\n",
                                "-924.390913116\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2175.83496094, 
                    "ms_run" : [
                        567.6442871089999,
                        587.763671875,
                        572.143066406,
                        572.6589355470001,
                        577.783691406,
                        577.764160156,
                        572.798828125,
                        574.172851562,
                        583.086914062,
                        581.5070800779999,
                        571.6320800779999,
                        569.122070312,
                        574.9108886720001,
                        582.0310058589999,
                        580.3801269529999,
                        571.3371582029999,
                        578.966796875,
                        567.484863281,
                        567.3381347660001,
                        569.4758300779999,
                        569.760253906,
                        578.057128906,
                        577.106933594,
                        585.9719238279999,
                        595.546875,
                        582.6667480470001,
                        575.1979980470001,
                        572.1301269529999,
                        574.622070312,
                        580.020019531,
                        569.9221191410001,
                        572.4870605470001,
                        565.3537597660001,
                        573.416015625,
                        577.432128906,
                        572.4719238279999,
                        578.477050781,
                        567.3557128910001,
                        565.9450683589999,
                        584.5861816410001,
                        578.267089844,
                        568.094238281,
                        579.280761719,
                        569.327148438,
                        574.7531738279999,
                        572.0090332029999,
                        576.265136719,
                        568.8850097660001,
                        576.415039062,
                        566.967773438
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-inf\n",
                                "-inf\n",
                                "-1098.25244336\n",
                                "-6361.72558958\n",
                                "-562.330886564\n",
                                "-inf\n",
                                "-inf\n",
                                "-4489.04966638\n",
                                "-inf\n",
                                "-10306.068833\n",
                                "-inf\n",
                                "-inf\n",
                                "-625.321305919\n",
                                "-3236.38048714\n",
                                "-1989.52203094\n",
                                "-1710.2803555\n",
                                "-1605.92999776\n",
                                "-inf\n",
                                "-2456.03405481\n",
                                "-963.827504953\n",
                                "-462.466608275\n",
                                "-4056.04956466\n",
                                "-4966.9517734\n",
                                "-inf\n",
                                "-inf\n",
                                "-620.115303915\n",
                                "-inf\n",
                                "-653.690423978\n",
                                "-460.208631091\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-444.219858896\n",
                                "-685.016380981\n",
                                "-3786.29820305\n",
                                "-inf\n",
                                "-inf\n",
                                "-2233.93669955\n",
                                "-2551.13236085\n",
                                "-2992.04611784\n",
                                "-8969.21331826\n",
                                "-inf\n",
                                "-600.792746063\n",
                                "-inf\n",
                                "-397.12741314\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2225.59326172, 
                    "ms_run" : [
                        803.8947753910001,
                        793.537109375,
                        791.647949219,
                        795.177734375,
                        787.0798339839999,
                        812.790039062,
                        785.185058594,
                        809.2741699220001,
                        793.7971191410001,
                        798.493652344,
                        789.711914062,
                        808.669921875,
                        803.080078125,
                        793.50390625,
                        808.392089844,
                        790.7810058589999,
                        790.806152344,
                        795.6550292970001,
                        793.730957031,
                        812.9401855470001,
                        793.2199707029999,
                        797.8420410160001,
                        801.1530761720001,
                        808.037109375,
                        797.941894531,
                        801.416015625,
                        800.990722656,
                        807.50390625,
                        807.0100097660001,
                        793.1047363279999,
                        800.1140136720001,
                        803.1179199220001,
                        788.708984375,
                        787.6579589839999,
                        799.1618652339999,
                        798.8830566410001,
                        802.072753906,
                        801.752929688,
                        797.093261719,
                        800.6169433589999,
                        801.499023438,
                        803.074707031,
                        776.4921875,
                        779.8659667970001,
                        810.722167969,
                        799.193847656,
                        803.759765625,
                        792.8879394529999,
                        804.6750488279999,
                        801.41796875
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-inf\n",
                                "-inf\n",
                                "-3994.29039993\n",
                                "-inf\n",
                                "-1020.78144583\n",
                                "-inf\n",
                                "-1400.53662808\n",
                                "-inf\n",
                                "-inf\n",
                                "-5899.00116924\n",
                                "-578.052731659\n",
                                "-inf\n",
                                "-534.79715231\n",
                                "-2712.79291484\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-4598.43407593\n",
                                "-inf\n",
                                "-634.497835111\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-571.716800329\n",
                                "-inf\n",
                                "-1196.66238311\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-1005.02942118\n",
                                "-inf\n",
                                "-1724.98872333\n",
                                "-inf\n",
                                "-1967.66287362\n",
                                "-587.350438078\n",
                                "-inf\n",
                                "-719.038667762\n",
                                "-inf\n",
                                "-1364.71333357\n",
                                "-inf\n",
                                "-1120.21488185\n",
                                "-inf\n",
                                "-inf\n",
                                "-inf\n",
                                "-569.556182562\n",
                                "-3227.57743732\n",
                                "-2462.58808702\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2104.7109375, 
                    "ms_run" : [
                        5405.7409668,
                        5373.81005859,
                        5380.29003906,
                        5387.19482422,
                        5410.62988281,
                        5350.43725586,
                        5397.30688477,
                        5385.49487305,
                        5537.86401367,
                        5386.11425781,
                        5395.46801758,
                        5406.25683594,
                        5384.47875977,
                        5489.97094727,
                        5376.24707031,
                        5403.02978516,
                        5384.97314453,
                        5394.23803711,
                        5367.56005859,
                        5445.13085938,
                        5409.58496094,
                        5356.38500977,
                        5417.33520508,
                        5395.6730957,
                        5379.9387207,
                        5418.37402344,
                        5555.71606445,
                        5385.14672852,
                        5335.15771484,
                        5519.85302734,
                        5387.59790039,
                        5408.14697266,
                        5347.08300781,
                        5396.41894531,
                        5435.63500977,
                        5413.47192383,
                        5378.32299805,
                        5383.11474609,
                        5449.15014648,
                        5383.33398438,
                        5386.43994141,
                        5403.06201172,
                        5393.22900391,
                        5423.2800293,
                        5344.5378418,
                        5383.13696289,
                        5361.5090332,
                        5364.47387695,
                        5388.4621582,
                        5397.06103516
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-598.030786656\n",
                                "-443.394856597\n",
                                "-3595.77215252\n",
                                "-1725.97723096\n",
                                "-788.037254712\n",
                                "-599.700476753\n",
                                "-441.939375081\n",
                                "-787.780794621\n",
                                "-502.277723417\n",
                                "-869.430580667\n",
                                "-652.154805119\n",
                                "-729.29560833\n",
                                "-876.909394871\n",
                                "-419.663694365\n",
                                "-538.325103653\n",
                                "-542.297319595\n",
                                "-538.674850691\n",
                                "-476.660950083\n",
                                "-2106.52584758\n",
                                "-535.857279382\n",
                                "-541.975963675\n",
                                "-1144.79675828\n",
                                "-518.347819573\n",
                                "-558.767275932\n",
                                "-580.724386748\n",
                                "-426.257675925\n",
                                "-620.638998511\n",
                                "-665.902112086\n",
                                "-1013.11782531\n",
                                "-456.161327028\n",
                                "-446.203223314\n",
                                "-926.474419845\n",
                                "-420.468373085\n",
                                "-1482.8314321\n",
                                "-639.901379722\n",
                                "-586.59658467\n",
                                "-575.548983349\n",
                                "-426.675589682\n",
                                "-1168.7519933\n",
                                "-483.218773482\n",
                                "-1230.29411607\n",
                                "-418.682412778\n",
                                "-834.549381041\n",
                                "-1025.63183437\n",
                                "-552.224976152\n",
                                "-719.268597619\n",
                                "-516.540353836\n",
                                "-421.006577419\n",
                                "-682.485686753\n",
                                "-461.401217531\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2172.41503906, 
                    "ms_run" : [
                        5465.13916016,
                        5494.13085938,
                        5426.89282227,
                        5445.83984375,
                        5467.06396484,
                        5467.10571289,
                        5475.98901367,
                        5479.24291992,
                        5454.21508789,
                        5488.57910156,
                        5479.28320312,
                        5466.4909668,
                        5429.33520508,
                        5474.0078125,
                        5485.0769043,
                        5456.04199219,
                        5461.19604492,
                        5462.29516602,
                        5475.11791992,
                        5477.15893555,
                        5529.77905273,
                        5509.90014648,
                        5454.57910156,
                        5474.21289062,
                        5455.40405273,
                        5460.06298828,
                        5465.0090332,
                        5458.93603516,
                        5456.77807617,
                        5473.07495117,
                        5453.74584961,
                        5472.23681641,
                        5431.4831543,
                        5467.66503906,
                        5482.35009766,
                        5483.19702148,
                        5471.20996094,
                        5444.08886719,
                        5481.14599609,
                        5472.56298828,
                        5430.26489258,
                        5465.37890625,
                        5474.44799805,
                        5464.40600586,
                        5465.38305664,
                        5420.50024414,
                        5431.79589844,
                        5450.19433594,
                        5499.57202148,
                        5419.63793945
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-669.091050823\n",
                                "-544.025611515\n",
                                "-859.798027548\n",
                                "-473.501982041\n",
                                "-480.10433445\n",
                                "-589.302720199\n",
                                "-1383.09000966\n",
                                "-544.579717574\n",
                                "-551.39974611\n",
                                "-466.029507284\n",
                                "-488.003094864\n",
                                "-439.629202717\n",
                                "-479.540202677\n",
                                "-488.418953646\n",
                                "-801.047928998\n",
                                "-2148.55614396\n",
                                "-645.416641641\n",
                                "-392.557493541\n",
                                "-2434.5521295\n",
                                "-1828.09341184\n",
                                "-426.915807321\n",
                                "-617.697661313\n",
                                "-604.439523746\n",
                                "-6579.77994858\n",
                                "-515.393852918\n",
                                "-626.896115306\n",
                                "-1496.12613087\n",
                                "-473.873544062\n",
                                "-661.32455042\n",
                                "-419.200810676\n",
                                "-582.027665508\n",
                                "-537.98151705\n",
                                "-1014.37558327\n",
                                "-1716.32138172\n",
                                "-511.522038114\n",
                                "-764.859272885\n",
                                "-890.289687577\n",
                                "-1188.10100658\n",
                                "-3967.52369928\n",
                                "-516.384344532\n",
                                "-681.976529181\n",
                                "-632.839026065\n",
                                "-533.743652372\n",
                                "-418.267722423\n",
                                "-672.949463063\n",
                                "-691.122045443\n",
                                "-551.132676129\n",
                                "-488.061228535\n",
                                "-1243.47077895\n",
                                "-443.045270551\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2226.70922852, 
                    "ms_run" : [
                        7798.47412109,
                        7693.54296875,
                        7766.29589844,
                        7702.15087891,
                        7718.44287109,
                        7813.11621094,
                        7700.7800293,
                        7725.30786133,
                        7770.2199707,
                        7777.92016602,
                        7815.45996094,
                        7751.41210938,
                        7759.83789062,
                        7769.12402344,
                        7758.03710938,
                        7736.37963867,
                        7727.89404297,
                        7783.57592773,
                        7812.84204102,
                        7744.21606445,
                        7673.89794922,
                        7756.16674805,
                        7762.77807617,
                        7718.81201172,
                        7686.7043457,
                        7777.37182617,
                        7727.5690918,
                        7782.82080078,
                        7710.68286133,
                        7739.42480469,
                        7702.21508789,
                        7771.16992188,
                        7701.01098633,
                        7693.12304688,
                        7795.15185547,
                        7734.66601562,
                        7694.92504883,
                        7748.09692383,
                        7740.24707031,
                        7699.71606445,
                        7714.72607422,
                        7718.8527832,
                        7777.57763672,
                        7695.70898438,
                        7766.74584961,
                        7713.29394531,
                        7765.07275391,
                        7731.38598633,
                        7753.24804688,
                        7844.70092773
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-469.372323946\n",
                                "-534.744201337\n",
                                "-424.648805132\n",
                                "-499.374045405\n",
                                "-518.546725493\n",
                                "-386.315122585\n",
                                "-450.454805601\n",
                                "-594.917605709\n",
                                "-699.321783277\n",
                                "-482.082307771\n",
                                "-627.360962649\n",
                                "-547.869317371\n",
                                "-635.968421415\n",
                                "-613.658793388\n",
                                "-839.549847517\n",
                                "-602.356056525\n",
                                "-635.455008357\n",
                                "-1205.4121697\n",
                                "-409.221983309\n",
                                "-421.853910468\n",
                                "-736.899240948\n",
                                "-907.312182996\n",
                                "-518.780839166\n",
                                "-562.135199301\n",
                                "-430.108108503\n",
                                "-483.078752481\n",
                                "-430.529006161\n",
                                "-482.453893105\n",
                                "-650.754091649\n",
                                "-714.994406293\n",
                                "-639.142309651\n",
                                "-568.519684998\n",
                                "-609.267464618\n",
                                "-457.239646332\n",
                                "-561.25095318\n",
                                "-476.572463371\n",
                                "-3578.97830546\n",
                                "-437.360154974\n",
                                "-418.02942178\n",
                                "-410.824865051\n",
                                "-470.930801955\n",
                                "-543.405566177\n",
                                "-589.42601253\n",
                                "-869.102704759\n",
                                "-778.231158104\n",
                                "-420.220976395\n",
                                "-458.750630316\n",
                                "-760.629680754\n",
                                "-492.273555428\n",
                                "-885.198729224\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 1000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2173.97607422, 
                    "ms_run" : [
                        613.8879394529999,
                        700.828125,
                        750.1960449220001,
                        731.1877441410001,
                        921.077148438,
                        653.3840332029999,
                        951.626953125,
                        689.108886719,
                        646.926269531,
                        938.9460449220001,
                        840.6579589839999,
                        720.040039062,
                        710.0251464839999,
                        788.637207031,
                        802.2810058589999,
                        789.807128906,
                        549.7429199220001,
                        1068.93676758,
                        847.973144531,
                        530.3359375,
                        620.768066406,
                        727.333984375,
                        700.3640136720001,
                        905.341796875,
                        712.9440917970001,
                        608.500976562,
                        747.1848144529999,
                        814.687011719,
                        782.518066406,
                        826.9528808589999,
                        620.379882812,
                        725.6940917970001,
                        739.201171875,
                        764.1999511720001,
                        805.634765625,
                        820.3049316410001,
                        696.698242188,
                        731.6091308589999,
                        714.6340332029999,
                        414.093994141,
                        878.2990722660001,
                        801.854980469,
                        824.7770996089999,
                        673.1540527339999,
                        682.7399902339999,
                        623.836914062,
                        906.0627441410001,
                        658.849121094,
                        926.935058594,
                        819.4140625
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-inf\n",
                                "-432.76167416\n",
                                "-461.22110112\n",
                                "-737.725399454\n",
                                "-455.990424227\n",
                                "-376.548043736\n",
                                "-571.173176303\n",
                                "-389.364133727\n",
                                "-385.164281119\n",
                                "-1147.64008198\n",
                                "-2624.53409577\n",
                                "-560.237063273\n",
                                "-367.781934206\n",
                                "-373.181181314\n",
                                "-391.903581791\n",
                                "-386.646064124\n",
                                "-inf\n",
                                "-779.422728339\n",
                                "-560.974087796\n",
                                "-inf\n",
                                "-inf\n",
                                "-402.951624001\n",
                                "-368.188024917\n",
                                "-482.030453305\n",
                                "-414.654021756\n",
                                "-inf\n",
                                "-374.969812483\n",
                                "-427.219035049\n",
                                "-425.488784789\n",
                                "-422.981372358\n",
                                "-inf\n",
                                "-449.220312912\n",
                                "-403.495828514\n",
                                "-388.611008518\n",
                                "-377.319911346\n",
                                "-403.811599416\n",
                                "-435.866981714\n",
                                "-445.73494743\n",
                                "-461.148395546\n",
                                "-inf\n",
                                "-366.613553359\n",
                                "-375.455867164\n",
                                "-366.02677616\n",
                                "-392.120837587\n",
                                "-441.670770491\n",
                                "-inf\n",
                                "-368.551819342\n",
                                "-447.959850971\n",
                                "-376.314879096\n",
                                "-435.307401539\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 1000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2247.65405273, 
                    "ms_run" : [
                        1131.32104492,
                        1139.91601562,
                        1052.16308594,
                        702.147949219,
                        927.183105469,
                        1141.27001953,
                        1103.62182617,
                        491.973144531,
                        973.805175781,
                        753.9079589839999,
                        1101.99291992,
                        1182.3371582,
                        560.111816406,
                        1009.28125,
                        1153.78491211,
                        961.2150878910001,
                        1084.1730957,
                        925.9978027339999,
                        714.9890136720001,
                        858.348144531,
                        932.666015625,
                        976.9211425779999,
                        1030.51391602,
                        939.312988281,
                        799.7160644529999,
                        898.979980469,
                        1001.97192383,
                        1082.07470703,
                        941.073730469,
                        1043.34814453,
                        1077.9230957,
                        1056.34521484,
                        534.0617675779999,
                        1017.13989258,
                        1138.42871094,
                        1246.05395508,
                        1132.69311523,
                        1001.27612305,
                        942.455078125,
                        936.794921875,
                        977.840332031,
                        1021.4140625,
                        999.7890625,
                        1114.81201172,
                        925.599121094,
                        501.863037109,
                        905.0368652339999,
                        981.3190917970001,
                        515.817871094,
                        1013.59619141
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-1787.8254071\n",
                                "-517.133167796\n",
                                "-366.545442947\n",
                                "-inf\n",
                                "-383.641599668\n",
                                "-404.937998502\n",
                                "-383.875782336\n",
                                "-inf\n",
                                "-372.695442319\n",
                                "-inf\n",
                                "-520.084390288\n",
                                "-522.598536385\n",
                                "-inf\n",
                                "-1048.24083229\n",
                                "-399.891241966\n",
                                "-371.439149124\n",
                                "-459.257784116\n",
                                "-526.014656136\n",
                                "-inf\n",
                                "-inf\n",
                                "-371.84613443\n",
                                "-374.974958968\n",
                                "-389.750459526\n",
                                "-621.575518185\n",
                                "-inf\n",
                                "-377.822837288\n",
                                "-509.670350601\n",
                                "-460.561232642\n",
                                "-393.158111094\n",
                                "-367.785797464\n",
                                "-444.818410874\n",
                                "-427.617127839\n",
                                "-inf\n",
                                "-409.576561469\n",
                                "-462.175535743\n",
                                "-402.749854915\n",
                                "-587.076824314\n",
                                "-745.861857702\n",
                                "-376.004283936\n",
                                "-379.256769986\n",
                                "-415.042132969\n",
                                "-403.314069831\n",
                                "-406.971192729\n",
                                "-418.681197201\n",
                                "-369.604265075\n",
                                "-inf\n",
                                "-366.33541031\n",
                                "-372.75150345\n",
                                "-inf\n",
                                "-461.106138487\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2165.40405273, 
                    "ms_run" : [
                        904.002929688,
                        845.7160644529999,
                        885.231933594,
                        300004.479736,
                        830.238769531,
                        825.544921875,
                        932.8840332029999,
                        300004.562012,
                        813.4191894529999,
                        1160.08813477,
                        904.3249511720001,
                        946.047851562,
                        300004.532959,
                        841.037109375,
                        849.4519042970001,
                        952.3630371089999,
                        909.6560058589999,
                        815.822265625,
                        904.899902344,
                        967.5270996089999,
                        819.3391113279999,
                        820.120117188,
                        821.630859375,
                        1063.5559082,
                        1219.18676758,
                        1207.85498047,
                        923.791992188,
                        723.581054688,
                        891.3171386720001,
                        837.2448730470001,
                        850.1872558589999,
                        789.498046875,
                        1021.11206055,
                        968.981933594,
                        886.3352050779999,
                        300004.562988,
                        763.0778808589999,
                        817.833007812,
                        742.5671386720001,
                        779.9240722660001,
                        893.670898438,
                        973.305175781,
                        1012.85522461,
                        823.313964844,
                        802.266113281,
                        1091.44604492,
                        300004.565918,
                        737.8352050779999,
                        877.0178222660001,
                        1018.00708008
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-382.46681584\n",
                                "-405.805089695\n",
                                "-383.630946797\n",
                                "",
                                "-365.630203618\n",
                                "-373.118126869\n",
                                "-431.344124719\n",
                                "",
                                "-369.274210738\n",
                                "-389.680133005\n",
                                "-405.733246649\n",
                                "-708.752123036\n",
                                "",
                                "-385.680990963\n",
                                "-380.037287303\n",
                                "-4640.05745297\n",
                                "-387.346644267\n",
                                "-374.540741841\n",
                                "-386.485940344\n",
                                "-381.77371147\n",
                                "-384.098583893\n",
                                "-365.558998534\n",
                                "-600.731623579\n",
                                "-850.774755666\n",
                                "-428.289844844\n",
                                "-374.091202116\n",
                                "-380.595890075\n",
                                "-412.291281956\n",
                                "-380.85239838\n",
                                "-390.078305861\n",
                                "-395.729898471\n",
                                "-427.193194886\n",
                                "-372.66511994\n",
                                "-379.252122389\n",
                                "-1540.49877379\n",
                                "",
                                "-367.009313929\n",
                                "-369.357253177\n",
                                "-405.815412409\n",
                                "-377.373439921\n",
                                "-365.997253754\n",
                                "-3737.52083563\n",
                                "-469.127155044\n",
                                "-514.386351839\n",
                                "-408.245001371\n",
                                "-396.868705828\n",
                                "",
                                "-387.075598783\n",
                                "-433.748579228\n",
                                "-384.793664711\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2270.97094727, 
                    "ms_run" : [
                        11116.2392578,
                        11901.9228516,
                        21180.2431641,
                        11341.6728516,
                        11706.9777832,
                        10677.7358398,
                        11335.1428223,
                        14065.9318848,
                        11124.4621582,
                        15747.8330078,
                        10558.1191406,
                        10503.1586914,
                        12710.6237793,
                        10201.4050293,
                        10826.3908691,
                        9939.561035160001,
                        11690.204834,
                        11045.5869141,
                        12466.6618652,
                        12140.407959,
                        11340.302002,
                        11419.9040527,
                        11702.1520996,
                        10984.644043,
                        9911.86499023,
                        10655.5546875,
                        10015.4667969,
                        11042.9838867,
                        10513.6330566,
                        10485.5820312,
                        10714.829834,
                        11294.9309082,
                        10668.0009766,
                        10941.3300781,
                        13340.5981445,
                        10618.2231445,
                        10746.8359375,
                        10876.8808594,
                        12728.2270508,
                        11062.3752441,
                        10646.2729492,
                        11152.6140137,
                        10896.604248,
                        10373.8649902,
                        10609.4580078,
                        10234.1430664,
                        10419.888916,
                        11252.2490234,
                        12959.7580566,
                        10301.2849121
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-379.520002549\n",
                                "-369.961023718\n",
                                "-401.866321013\n",
                                "-367.670279482\n",
                                "-367.614909911\n",
                                "-371.849874198\n",
                                "-369.11051555\n",
                                "-384.603922397\n",
                                "-370.938971218\n",
                                "-399.664915346\n",
                                "-370.460510774\n",
                                "-369.838516922\n",
                                "-386.890255029\n",
                                "-368.224583091\n",
                                "-369.998070324\n",
                                "-367.663426595\n",
                                "-386.604705912\n",
                                "-372.485003678\n",
                                "-373.61002127\n",
                                "-371.707842062\n",
                                "-387.918576221\n",
                                "-370.933232887\n",
                                "-373.379724391\n",
                                "-379.859244752\n",
                                "-375.269647382\n",
                                "-403.624274511\n",
                                "-371.841196678\n",
                                "-369.64337653\n",
                                "-371.932167016\n",
                                "-368.529043212\n",
                                "-372.699562893\n",
                                "-369.505702592\n",
                                "-367.918219849\n",
                                "-368.46769544\n",
                                "-366.73813639\n",
                                "-370.17242913\n",
                                "-367.156457229\n",
                                "-371.078547256\n",
                                "-369.355217422\n",
                                "-368.878319112\n",
                                "-368.288776049\n",
                                "-370.290431283\n",
                                "-368.314458738\n",
                                "-368.738235117\n",
                                "-368.391312341\n",
                                "-400.492666599\n",
                                "-366.401518685\n",
                                "-373.596191043\n",
                                "-369.468126442\n",
                                "-372.119909598\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2165.07885742, 
                    "ms_run" : [
                        7356.18994141,
                        7044.90917969,
                        7877.44726562,
                        7909.23632812,
                        7128.68676758,
                        7722.74902344,
                        7402.41601562,
                        8443.855224610001,
                        7687.08007812,
                        7757.78198242,
                        8071.52783203,
                        7327.55004883,
                        7636.97924805,
                        7650.91894531,
                        7566.62402344,
                        8177.94018555,
                        8665.29418945,
                        7555.70288086,
                        7226.29907227,
                        7266.85888672,
                        7556.34887695,
                        7215.21020508,
                        7543.84082031,
                        7582.31494141,
                        7813.04003906,
                        8826.756835939999,
                        7709.8269043,
                        7321.68115234,
                        7702.45996094,
                        7296.05615234,
                        7374.31396484,
                        7730.20483398,
                        7556.09106445,
                        7729.62084961,
                        8101.02197266,
                        7985.40087891,
                        7606.19799805,
                        8985.60595703,
                        7434.59106445,
                        7471.56787109,
                        6921.24389648,
                        8286.52392578,
                        7892.80102539,
                        7356.26391602,
                        7579.47607422,
                        7616.24829102,
                        8043.08569336,
                        7281.28027344,
                        7843.53613281,
                        8839.54907227
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-368.745037163\n",
                                "-368.37595191\n",
                                "-367.686425318\n",
                                "-366.66238156\n",
                                "-372.109752584\n",
                                "-365.324830987\n",
                                "-365.947147851\n",
                                "-370.334943119\n",
                                "-370.861917799\n",
                                "-369.020122712\n",
                                "-375.04132124\n",
                                "-366.845260691\n",
                                "-373.184796579\n",
                                "-369.646357345\n",
                                "-370.533210833\n",
                                "-367.671252968\n",
                                "-368.994074302\n",
                                "-391.370041267\n",
                                "-369.875806403\n",
                                "-368.899117825\n",
                                "-380.643925904\n",
                                "-377.469133485\n",
                                "-373.470106899\n",
                                "-368.614143966\n",
                                "-376.875522342\n",
                                "-375.500074072\n",
                                "-368.960494165\n",
                                "-366.127102979\n",
                                "-380.586466509\n",
                                "-371.552206146\n",
                                "-375.879668864\n",
                                "-383.282288245\n",
                                "-371.497978218\n",
                                "-366.067280754\n",
                                "-380.910475021\n",
                                "-374.288202152\n",
                                "-375.557881793\n",
                                "-373.588773534\n",
                                "-366.92383161\n",
                                "-369.14329884\n",
                                "-374.454997985\n",
                                "-375.957913091\n",
                                "-373.919563674\n",
                                "-365.333282079\n",
                                "-372.281576883\n",
                                "-367.717375475\n",
                                "-373.239170959\n",
                                "-366.826239952\n",
                                "-367.551588564\n",
                                "-386.37426164\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2239.22900391, 
                    "ms_run" : [
                        10073.0317383,
                        9985.46679688,
                        10894.8469238,
                        9908.851806639999,
                        9656.899902339999,
                        9713.48486328,
                        10810.6931152,
                        10469.2138672,
                        9773.12890625,
                        10860.4467773,
                        9751.36889648,
                        9993.25390625,
                        10335.722168,
                        9622.375976560001,
                        9989.40112305,
                        10039.4609375,
                        9441.163818360001,
                        9723.368164060001,
                        9739.47875977,
                        9698.5690918,
                        9599.06518555,
                        10112.5871582,
                        9995.377929689999,
                        9829.368652339999,
                        9612.59594727,
                        9950.735839839999,
                        9588.22705078,
                        10152.6120605,
                        9784.624755860001,
                        11629.1228027,
                        10038.848877,
                        10247.8962402,
                        9429.575683589999,
                        8856.57495117,
                        9865.32495117,
                        9947.27392578,
                        10236.7280273,
                        10064.1447754,
                        9591.38989258,
                        9648.3371582,
                        9247.504882810001,
                        10464.2077637,
                        9724.23999023,
                        9517.47705078,
                        9957.383056639999,
                        9223.57299805,
                        10780.3269043,
                        9794.478027339999,
                        9592.54907227,
                        9943.74487305
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-368.167166938\n",
                                "-373.066011172\n",
                                "-379.223243558\n",
                                "-367.981686417\n",
                                "-365.886906814\n",
                                "-367.410232662\n",
                                "-373.690921044\n",
                                "-370.686719563\n",
                                "-382.17102611\n",
                                "-391.827105266\n",
                                "-368.013803561\n",
                                "-370.751516169\n",
                                "-380.263154953\n",
                                "-382.698392425\n",
                                "-377.764182404\n",
                                "-367.31062843\n",
                                "-372.478767892\n",
                                "-366.234385477\n",
                                "-368.765721941\n",
                                "-379.866420497\n",
                                "-377.440220385\n",
                                "-367.882906625\n",
                                "-366.97842415\n",
                                "-372.959900753\n",
                                "-368.387750029\n",
                                "-367.374814115\n",
                                "-366.67424373\n",
                                "-406.309940922\n",
                                "-367.384374367\n",
                                "-369.67055942\n",
                                "-371.472304461\n",
                                "-370.560864712\n",
                                "-365.903104776\n",
                                "-367.849510657\n",
                                "-366.899607439\n",
                                "-388.884317654\n",
                                "-372.567062187\n",
                                "-367.181199023\n",
                                "-367.661615609\n",
                                "-368.901569697\n",
                                "-368.758617916\n",
                                "-375.489163751\n",
                                "-372.751790695\n",
                                "-369.902694804\n",
                                "-368.987331369\n",
                                "-365.449144285\n",
                                "-371.299291034\n",
                                "-411.017103192\n",
                                "-373.432021351\n",
                                "-370.558015255\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2183.31518555, 
                    "ms_run" : [
                        300004.510742,
                        1040.51293945,
                        940.2277832029999,
                        804.8742675779999,
                        859.147949219,
                        873.20703125,
                        968.3869628910001,
                        1047.92504883,
                        300004.406982,
                        3871.31079102,
                        190091.930908,
                        840.562011719,
                        824.9309082029999,
                        789.106933594,
                        300004.427979,
                        841.3679199220001,
                        722.2312011720001,
                        853.4309082029999,
                        797.3762207029999,
                        978.958007812,
                        300004.562256,
                        1024.31201172,
                        887.16796875,
                        884.139160156,
                        833.9099121089999,
                        943.8630371089999,
                        829.479003906,
                        858.8220214839999,
                        1025.56298828,
                        834.7307128910001,
                        771.5529785160001,
                        813.0891113279999,
                        943.2932128910001,
                        900.453125,
                        840.985839844,
                        859.4870605470001,
                        300004.571777,
                        899.518066406,
                        300004.468018,
                        1008.30981445,
                        846.6037597660001,
                        889.0148925779999,
                        838.2048339839999,
                        876.3449707029999,
                        810.4392089839999,
                        918.72265625,
                        300004.541748,
                        300004.544922,
                        866.5778808589999,
                        720.0046386720001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "-408.83205959\n",
                                "-386.15596311\n",
                                "-477.954591575\n",
                                "-372.839396742\n",
                                "-404.567569094\n",
                                "-375.068076875\n",
                                "-815.403813162\n",
                                "",
                                "-593.028758586\n",
                                "-651.132375031\n",
                                "-416.198759636\n",
                                "-542.242973595\n",
                                "-376.233673571\n",
                                "",
                                "-507.033968868\n",
                                "-378.130694333\n",
                                "-424.713846105\n",
                                "-366.632499769\n",
                                "-419.571819688\n",
                                "",
                                "-404.676184304\n",
                                "-658.597980364\n",
                                "-425.56058883\n",
                                "-433.056636228\n",
                                "-389.096677781\n",
                                "-384.445411752\n",
                                "-419.797608186\n",
                                "-399.173307191\n",
                                "-815.744040312\n",
                                "-409.131836028\n",
                                "-395.737184706\n",
                                "-373.793063317\n",
                                "-368.97182483\n",
                                "-387.392498062\n",
                                "-619.841721981\n",
                                "",
                                "-512.916335057\n",
                                "",
                                "-430.322532591\n",
                                "-380.145438471\n",
                                "-495.767311896\n",
                                "-381.26860469\n",
                                "-522.483798778\n",
                                "-388.252687096\n",
                                "-364.799916736\n",
                                "",
                                "",
                                "-395.993647648\n",
                                "-378.64843416\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 1000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 1000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2258.93481445, 
                    "ms_run" : [
                        995.3352050779999,
                        1145.13208008,
                        1041.07910156,
                        300004.707031,
                        1444.05395508,
                        1001.96508789,
                        1052.44775391,
                        1066.56884766,
                        1091.54272461,
                        1119.2980957,
                        1124.39892578,
                        1067.69189453,
                        1029.34472656,
                        300004.528809,
                        1645.94384766,
                        1102.23120117,
                        1136.49194336,
                        300004.580811,
                        1343.9309082,
                        1333.76489258,
                        1028.21899414,
                        1174.46801758,
                        1085.81396484,
                        1069.14819336,
                        1116.10595703,
                        300004.666748,
                        1202.70996094,
                        1118.97192383,
                        979.8552246089999,
                        1093.796875,
                        1032.48413086,
                        300003.733887,
                        1113.48291016,
                        1036.28808594,
                        300003.697998,
                        994.1257324220001,
                        1143.82714844,
                        1062.55419922,
                        300004.506836,
                        1326.21313477,
                        1017.42602539,
                        1318.55200195,
                        1168.09887695,
                        1090.61206055,
                        1077.67285156,
                        1132.23193359,
                        1147.48510742,
                        1157.23901367,
                        1118.35888672,
                        1397.32324219
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-410.017037389\n",
                                "-416.34820016\n",
                                "-416.446395732\n",
                                "",
                                "-409.426086407\n",
                                "-389.017311555\n",
                                "-389.985398274\n",
                                "-436.745031963\n",
                                "-374.089876959\n",
                                "-385.932656641\n",
                                "-454.907191439\n",
                                "-444.254627249\n",
                                "-396.246045829\n",
                                "",
                                "-648.445682445\n",
                                "-507.700861412\n",
                                "-387.931000423\n",
                                "",
                                "-389.492112197\n",
                                "-445.04440336\n",
                                "-371.135049617\n",
                                "-4899.47082888\n",
                                "-468.4715438\n",
                                "-511.506480108\n",
                                "-405.006308554\n",
                                "",
                                "-419.67142793\n",
                                "-462.456274853\n",
                                "-405.503740404\n",
                                "-541.579502364\n",
                                "-363.171583914\n",
                                "",
                                "-387.052239464\n",
                                "-509.022136701\n",
                                "",
                                "-400.468026372\n",
                                "-386.139916234\n",
                                "-375.95948314\n",
                                "",
                                "-380.498605047\n",
                                "-365.188580322\n",
                                "-476.388464482\n",
                                "-434.594562973\n",
                                "-378.140183956\n",
                                "-367.703493983\n",
                                "-443.591227197\n",
                                "-375.598853833\n",
                                "-582.429893092\n",
                                "-4281.31783616\n",
                                "-943.872841527\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2193.81811523, 
                    "ms_run" : [
                        8534.997070310001,
                        8670.709960939999,
                        8362.779785160001,
                        7873.5690918,
                        9484.05688477,
                        9275.232910160001,
                        8377.073242189999,
                        8479.48095703,
                        8172.24902344,
                        8279.735839839999,
                        9841.61206055,
                        8581.569335939999,
                        8531.713867189999,
                        8198.105224610001,
                        8260.99804688,
                        8038.078125,
                        8305.06713867,
                        9167.915039060001,
                        9886.96411133,
                        8305.831054689999,
                        8151.44702148,
                        8599.849121089999,
                        8492.12695312,
                        9180.72314453,
                        9340.75732422,
                        8194.27294922,
                        7839.34301758,
                        9063.264160160001,
                        8574.61010742,
                        9797.55786133,
                        7861.73071289,
                        8304.9140625,
                        8327.96606445,
                        8576.67895508,
                        8570.299316410001,
                        8096.76416016,
                        8982.77124023,
                        8553.433837889999,
                        8501.366943360001,
                        8383.15698242,
                        9085.14892578,
                        8343.274902339999,
                        7994.97338867,
                        8820.22998047,
                        8393.82592773,
                        8503.35327148,
                        8304.71313477,
                        8542.88110352,
                        8321.840820310001,
                        8874.700683589999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-371.073123009\n",
                                "-368.411699878\n",
                                "-378.272150314\n",
                                "-371.695617533\n",
                                "-379.944467957\n",
                                "-367.688752779\n",
                                "-365.185066024\n",
                                "-370.907109301\n",
                                "-368.351323158\n",
                                "-379.779720655\n",
                                "-383.73459219\n",
                                "-384.921132146\n",
                                "-368.676221119\n",
                                "-366.258744819\n",
                                "-371.230591259\n",
                                "-370.077282872\n",
                                "-369.532714249\n",
                                "-367.794066271\n",
                                "-372.043861485\n",
                                "-370.370020532\n",
                                "-381.289986763\n",
                                "-369.587103589\n",
                                "-369.948795932\n",
                                "-371.682199364\n",
                                "-372.273196501\n",
                                "-371.140167464\n",
                                "-379.331123682\n",
                                "-381.910450533\n",
                                "-366.969266313\n",
                                "-370.48120649\n",
                                "-365.047414973\n",
                                "-367.789211633\n",
                                "-377.959649531\n",
                                "-383.913846927\n",
                                "-374.263657776\n",
                                "-400.041598023\n",
                                "-368.254317874\n",
                                "-373.23565863\n",
                                "-372.953907652\n",
                                "-367.77533655\n",
                                "-370.882504416\n",
                                "-370.709236307\n",
                                "-375.225743948\n",
                                "-371.833464867\n",
                                "-368.741500048\n",
                                "-368.223170859\n",
                                "-367.88659775\n",
                                "-374.099059546\n",
                                "-368.709189528\n",
                                "-369.473707273\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2269.65893555, 
                    "ms_run" : [
                        10568.7438965,
                        11925.2661133,
                        11039.8039551,
                        10447.1350098,
                        10551.5739746,
                        10463.1679688,
                        10625.0341797,
                        10395.9748535,
                        10834.4938965,
                        11122.190918,
                        10667.9658203,
                        10645.9040527,
                        10926.9758301,
                        10677.8271484,
                        10784.2260742,
                        10756.8728027,
                        11412.4890137,
                        10808.2958984,
                        11125.9140625,
                        10814.6789551,
                        11890.4960938,
                        10966.1748047,
                        10760.6591797,
                        11749.0859375,
                        10406.1381836,
                        11008.703125,
                        11548.2011719,
                        12868.0559082,
                        10627.4428711,
                        11592.9968262,
                        10467.5930176,
                        10053.0212402,
                        11268.6901855,
                        12465.2009277,
                        10105.0,
                        10764.7380371,
                        10971.3391113,
                        10657.0087891,
                        11935.369873,
                        12451.5568848,
                        11141.8969727,
                        11290.7849121,
                        11047.7529297,
                        11046.611084,
                        10561.7990723,
                        10741.0930176,
                        11080.7817383,
                        10223.1379395,
                        11011.1472168,
                        9997.65698242
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-368.537670077\n",
                                "-365.178856451\n",
                                "-369.168817467\n",
                                "-366.932039513\n",
                                "-373.647085462\n",
                                "-370.786387145\n",
                                "-372.481398895\n",
                                "-367.149257513\n",
                                "-368.408240977\n",
                                "-373.168414039\n",
                                "-383.307541151\n",
                                "-380.977184117\n",
                                "-370.049204803\n",
                                "-367.371262355\n",
                                "-383.269707917\n",
                                "-371.640147317\n",
                                "-369.73390023\n",
                                "-369.649155469\n",
                                "-367.454537293\n",
                                "-368.581905598\n",
                                "-391.774745798\n",
                                "-368.2041989\n",
                                "-368.712717818\n",
                                "-378.926209046\n",
                                "-374.488459576\n",
                                "-370.108969307\n",
                                "-369.343250236\n",
                                "-373.980196252\n",
                                "-371.327875599\n",
                                "-369.281225416\n",
                                "-370.905801328\n",
                                "-374.181897599\n",
                                "-375.987239652\n",
                                "-369.356956148\n",
                                "-380.082621025\n",
                                "-371.359424459\n",
                                "-366.588615307\n",
                                "-366.857095369\n",
                                "-369.845405238\n",
                                "-397.492270561\n",
                                "-368.796557519\n",
                                "-378.531451321\n",
                                "-369.700846842\n",
                                "-370.949433353\n",
                                "-369.253909354\n",
                                "-368.212081299\n",
                                "-379.573120117\n",
                                "-370.75820682\n",
                                "-367.156647038\n",
                                "-369.351448922\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2247.92407227, 
                    "ms_run" : [
                        531.2580566410001,
                        517.0720214839999,
                        585.6740722660001,
                        573.6640625,
                        507.009033203,
                        528.8400878910001,
                        506.279785156,
                        590.6159667970001,
                        552.641113281,
                        588.064941406,
                        528.9499511720001,
                        545.888183594,
                        523.3459472660001,
                        550.3928222660001,
                        514.079101562,
                        585.847167969,
                        510.870849609,
                        554.577148438,
                        569.4079589839999,
                        589.5720214839999,
                        576.126953125,
                        537.0646972660001,
                        499.903808594,
                        544.954101562,
                        532.440917969,
                        550.1130371089999,
                        537.903808594,
                        536.2341308589999,
                        587.6789550779999,
                        517.1638183589999,
                        569.2648925779999,
                        523.208984375,
                        525.9851074220001,
                        542.561035156,
                        546.189941406,
                        562.075683594,
                        559.8229980470001,
                        559.12109375,
                        584.399902344,
                        515.4958496089999,
                        519.6149902339999,
                        533.282226562,
                        560.0568847660001,
                        646.5349121089999,
                        561.643066406,
                        576.2287597660001,
                        540.8601074220001,
                        525.615234375,
                        538.370117188,
                        587.845214844
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2329.90893555, 
                    "ms_run" : [
                        876.809082031,
                        860.5339355470001,
                        887.836914062,
                        877.892089844,
                        914.0607910160001,
                        901.648925781,
                        909.5827636720001,
                        865.16015625,
                        856.1857910160001,
                        906.953125,
                        849.6931152339999,
                        853.2458496089999,
                        854.2268066410001,
                        871.328125,
                        879.4240722660001,
                        836.162109375,
                        858.881835938,
                        861.780273438,
                        909.098144531,
                        890.3830566410001,
                        909.2341308589999,
                        927.060058594,
                        894.1838378910001,
                        884.001953125,
                        872.820800781,
                        906.278808594,
                        892.0930175779999,
                        876.182128906,
                        901.6989746089999,
                        842.040039062,
                        854.940917969,
                        856.161132812,
                        865.352050781,
                        853.5568847660001,
                        852.7907714839999,
                        869.625,
                        868.9792480470001,
                        870.810058594,
                        901.8269042970001,
                        861.0739746089999,
                        851.432128906,
                        864.1730957029999,
                        856.854003906,
                        911.5671386720001,
                        843.5817871089999,
                        881.6569824220001,
                        853.002929688,
                        841.745117188,
                        841.583984375,
                        899.7019042970001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2245.98706055, 
                    "ms_run" : [
                        5922.50024414,
                        5403.98413086,
                        5528.57910156,
                        5587.06420898,
                        5403.50610352,
                        5410.56787109,
                        5510.6940918,
                        5497.94799805,
                        7257.83496094,
                        5512.35498047,
                        5897.18701172,
                        5702.24487305,
                        6871.48876953,
                        5707.6159668,
                        5929.52172852,
                        5441.95874023,
                        6373.14111328,
                        6144.91796875,
                        5379.29516602,
                        6197.79980469,
                        5410.10595703,
                        5423.30737305,
                        7264.83300781,
                        5311.91210938,
                        6752.51513672,
                        6219.3840332,
                        5774.26879883,
                        5330.74194336,
                        5412.42504883,
                        7176.79272461,
                        6785.66088867,
                        5389.51000977,
                        5332.28808594,
                        6486.33984375,
                        6716.57202148,
                        5834.87988281,
                        6854.12719727,
                        5704.94384766,
                        5404.23608398,
                        7213.04614258,
                        7188.6340332,
                        5917.4921875,
                        5760.60571289,
                        6958.69506836,
                        6226.01611328,
                        5612.12695312,
                        5413.5949707,
                        7085.75805664,
                        6532.5,
                        5420.19287109
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2319.5390625, 
                    "ms_run" : [
                        10018.2919922,
                        9025.5949707,
                        9537.032226560001,
                        9291.59814453,
                        10086.1879883,
                        9115.27075195,
                        9775.6809082,
                        9504.99609375,
                        9532.95483398,
                        9167.0,
                        9105.92797852,
                        9068.070068360001,
                        9201.975097660001,
                        9701.333007810001,
                        10226.4020996,
                        9847.840087889999,
                        9876.018066410001,
                        9029.607910160001,
                        8955.42114258,
                        9219.45507812,
                        9726.93798828,
                        9144.770996089999,
                        9618.53198242,
                        9641.55810547,
                        9213.87304688,
                        9103.008056639999,
                        9011.59985352,
                        8959.811035160001,
                        9041.708007810001,
                        9002.6262207,
                        8919.454101560001,
                        10199.3771973,
                        9671.961181639999,
                        9676.536132810001,
                        9299.84716797,
                        8954.975097660001,
                        9717.88989258,
                        9479.54296875,
                        9300.43017578,
                        8813.56591797,
                        10412.8911133,
                        9496.5300293,
                        9106.29516602,
                        9421.03979492,
                        9162.51611328,
                        9499.64916992,
                        8880.47192383,
                        9466.043212889999,
                        9045.53198242,
                        9995.68286133
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2212.67602539, 
                    "ms_run" : [
                        490.595703125,
                        576.4729003910001,
                        413.353027344,
                        552.91796875,
                        593.208984375,
                        483.123291016,
                        521.9108886720001,
                        629.9470214839999,
                        474.012695312,
                        452.286865234,
                        492.545898438,
                        548.3210449220001,
                        501.620849609,
                        623.5871582029999,
                        473.101806641,
                        580.4709472660001,
                        599.620117188,
                        472.756103516,
                        527.9689941410001,
                        636.639160156,
                        483.19921875,
                        552.5451660160001,
                        495.134277344,
                        628.4289550779999,
                        695.4899902339999,
                        532.4431152339999,
                        568.6750488279999,
                        546.892089844,
                        509.041748047,
                        546.633789062,
                        659.2609863279999,
                        618.2448730470001,
                        549.4689941410001,
                        385.947998047,
                        567.3332519529999,
                        447.035888672,
                        604.7770996089999,
                        671.612792969,
                        502.182861328,
                        676.8828125,
                        542.313964844,
                        469.036865234,
                        605.6491699220001,
                        526.5378417970001,
                        540.359863281,
                        505.235839844,
                        381.541015625,
                        484.918945312,
                        524.2429199220001,
                        586.086914062
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2275.45898438, 
                    "ms_run" : [
                        776.693847656,
                        676.9538574220001,
                        630.79296875,
                        753.101074219,
                        723.979003906,
                        644.083007812,
                        639.3518066410001,
                        656.12890625,
                        760.2409667970001,
                        655.462890625,
                        580.2990722660001,
                        749.1760253910001,
                        786.8942871089999,
                        607.909179688,
                        737.5930175779999,
                        843.7770996089999,
                        541.1721191410001,
                        732.983886719,
                        594.388183594,
                        726.5979003910001,
                        781.768066406,
                        774.3698730470001,
                        722.83203125,
                        747.375976562,
                        656.131835938,
                        724.970214844,
                        577.4230957029999,
                        704.8000488279999,
                        653.8869628910001,
                        839.6989746089999,
                        694.8850097660001,
                        726.893066406,
                        787.2639160160001,
                        612.937011719,
                        817.751953125,
                        744.50390625,
                        906.0969238279999,
                        622.603027344,
                        792.504882812,
                        826.933105469,
                        787.9528808589999,
                        697.261230469,
                        615.533203125,
                        642.084960938,
                        649.1721191410001,
                        745.6770019529999,
                        631.9758300779999,
                        547.4797363279999,
                        614.3449707029999,
                        775.605957031
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2215.14501953, 
                    "ms_run" : [
                        5010.04589844,
                        5260.80004883,
                        4994.72631836,
                        5106.07983398,
                        5272.74584961,
                        5476.99194336,
                        5158.59423828,
                        5580.06420898,
                        4910.04296875,
                        5274.7890625,
                        5500.61499023,
                        5301.30419922,
                        5225.01123047,
                        5197.08789062,
                        4929.98095703,
                        5058.36791992,
                        5048.30712891,
                        5184.58520508,
                        5050.83007812,
                        5124.28100586,
                        5176.36108398,
                        5329.32202148,
                        5346.92285156,
                        5109.61694336,
                        5129.546875,
                        5352.01220703,
                        5387.54711914,
                        4997.13696289,
                        5263.34423828,
                        5050.74609375,
                        5414.69604492,
                        4820.89013672,
                        5060.52392578,
                        5545.35302734,
                        4977.7878418,
                        5493.13916016,
                        5401.8449707,
                        5099.1730957,
                        5301.37036133,
                        4791.94726562,
                        4986.36791992,
                        5462.85620117,
                        4949.36303711,
                        5134.11499023,
                        5067.76586914,
                        5378.02905273,
                        5169.69482422,
                        5260.15795898,
                        5417.17895508,
                        5589.08422852
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2266.83813477, 
                    "ms_run" : [
                        6944.44995117,
                        7298.81005859,
                        7320.76000977,
                        7271.80102539,
                        7090.70800781,
                        7084.57885742,
                        6721.2487793,
                        6899.31494141,
                        7027.05712891,
                        7007.42773438,
                        6971.10498047,
                        7271.10693359,
                        7219.67993164,
                        7285.75219727,
                        6894.88720703,
                        6855.80615234,
                        6777.55371094,
                        6776.39306641,
                        6860.13110352,
                        6701.2487793,
                        7194.29907227,
                        7126.28710938,
                        7013.85595703,
                        7294.96777344,
                        6772.43261719,
                        7602.34887695,
                        6882.23291016,
                        7049.48999023,
                        6966.43212891,
                        7013.62915039,
                        6923.95410156,
                        7153.11767578,
                        6863.49902344,
                        7026.62915039,
                        6576.55273438,
                        6908.62719727,
                        6926.04199219,
                        7168.91699219,
                        7269.25268555,
                        7232.21777344,
                        7547.15307617,
                        7154.57104492,
                        7259.47729492,
                        7300.01391602,
                        7297.4387207,
                        7380.43505859,
                        7190.73120117,
                        6872.64794922,
                        7198.64526367,
                        7039.71972656
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2191.73095703, 
                    "ms_run" : [
                        660.0432128910001,
                        654.7609863279999,
                        662.7360839839999,
                        648.6760253910001,
                        660.20703125,
                        662.1643066410001,
                        660.513183594,
                        648.0510253910001,
                        658.9609375,
                        658.021972656,
                        644.094238281,
                        662.963867188,
                        651.150878906,
                        651.5671386720001,
                        655.5310058589999,
                        645.194824219,
                        665.049804688,
                        657.699707031,
                        663.100097656,
                        642.1789550779999,
                        649.980957031,
                        656.497070312,
                        664.850097656,
                        656.1052246089999,
                        651.3669433589999,
                        662.936035156,
                        655.319824219,
                        656.373046875,
                        643.3039550779999,
                        668.0959472660001,
                        659.100585938,
                        663.234863281,
                        659.1179199220001,
                        653.2380371089999,
                        656.0480957029999,
                        654.7429199220001,
                        655.6369628910001,
                        655.8171386720001,
                        653.6018066410001,
                        654.7277832029999,
                        658.018066406,
                        661.4921875,
                        654.0002441410001,
                        638.4318847660001,
                        640.456054688,
                        648.978027344,
                        658.6169433589999,
                        651.1530761720001,
                        656.9001464839999,
                        650.4729003910001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2498.93405042\n",
                                "-2485.39342015\n",
                                "-2481.28713071\n",
                                "-2501.13325351\n",
                                "-2499.71036208\n",
                                "-2503.53807988\n",
                                "-2504.80216914\n",
                                "-2470.77734336\n",
                                "-2498.35321819\n",
                                "-2503.42862656\n",
                                "-2500.7069412\n",
                                "-2502.98135408\n",
                                "-2483.37959804\n",
                                "-2484.14559301\n",
                                "-2484.94247892\n",
                                "-2496.43905399\n",
                                "-2488.31535115\n",
                                "-2491.09406028\n",
                                "-2498.84457909\n",
                                "-2476.36032603\n",
                                "-2486.17346702\n",
                                "-2502.06711466\n",
                                "-2473.79992531\n",
                                "-2483.13791263\n",
                                "-2502.43147466\n",
                                "-2490.03050613\n",
                                "-2491.30473142\n",
                                "-2494.2039963\n",
                                "-2502.4482159\n",
                                "-2481.7664508\n",
                                "-2481.56931724\n",
                                "-2455.59925211\n",
                                "-2488.29667609\n",
                                "-2503.12826805\n",
                                "-2487.62561502\n",
                                "-2493.30840547\n",
                                "-2495.16251554\n",
                                "-2473.5818403\n",
                                "-2459.84611941\n",
                                "-2497.51935251\n",
                                "-2504.48622854\n",
                                "-2482.42191507\n",
                                "-2493.23812932\n",
                                "-2488.42779818\n",
                                "-2493.07699099\n",
                                "-2483.66921688\n",
                                "-2506.62934247\n",
                                "-2474.73874306\n",
                                "-2478.42079572\n",
                                "-2496.10879471\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2274.61303711, 
                    "ms_run" : [
                        1182.1550293,
                        1185.48193359,
                        1190.23608398,
                        1176.88623047,
                        1190.61206055,
                        1185.53100586,
                        1181.85180664,
                        1187.921875,
                        1187.97973633,
                        1175.34619141,
                        1161.37084961,
                        1187.54785156,
                        1198.34301758,
                        1205.09814453,
                        1170.47802734,
                        1161.61938477,
                        1170.828125,
                        1175.61401367,
                        1185.25585938,
                        1169.79003906,
                        1165.77783203,
                        1168.63989258,
                        1178.125,
                        1175.90112305,
                        1168.59277344,
                        1190.73217773,
                        1170.82885742,
                        1166.67993164,
                        1179.4921875,
                        1172.25683594,
                        1184.27807617,
                        1174.56005859,
                        1166.98388672,
                        1179.19384766,
                        1175.23413086,
                        1186.06982422,
                        1178.0300293,
                        1189.55395508,
                        1170.22705078,
                        1183.73681641,
                        1181.74194336,
                        1178.92602539,
                        1172.63793945,
                        1176.65698242,
                        1174.09912109,
                        1182.29003906,
                        1186.60205078,
                        1189.27709961,
                        1178.83300781,
                        1177.70898438
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2486.59264106\n",
                                "-2475.70479825\n",
                                "-2496.95920345\n",
                                "-2485.0722054\n",
                                "-2499.81105766\n",
                                "-2481.87051386\n",
                                "-2464.65873352\n",
                                "-2475.3966495\n",
                                "-2479.89949629\n",
                                "-2494.03609375\n",
                                "-2478.02144449\n",
                                "-2494.91508444\n",
                                "-2485.84384008\n",
                                "-2470.82747212\n",
                                "-2496.35235911\n",
                                "-2465.6011549\n",
                                "-2482.70831471\n",
                                "-2485.5734325\n",
                                "-2509.37375988\n",
                                "-2502.39164298\n",
                                "-2484.11422235\n",
                                "-2499.41114335\n",
                                "-2477.3025346\n",
                                "-2498.56083682\n",
                                "-2484.9310101\n",
                                "-2494.01991516\n",
                                "-2477.70754407\n",
                                "-2495.17821508\n",
                                "-2496.53638687\n",
                                "-2503.07745571\n",
                                "-2469.16104233\n",
                                "-2495.26221888\n",
                                "-2509.48255656\n",
                                "-2479.28677274\n",
                                "-2469.98325717\n",
                                "-2482.78843361\n",
                                "-2472.13882621\n",
                                "-2496.52131505\n",
                                "-2491.33918436\n",
                                "-2494.18802121\n",
                                "-2457.78748146\n",
                                "-2500.56716708\n",
                                "-2499.44917727\n",
                                "-2482.70420415\n",
                                "-2490.71997935\n",
                                "-2476.71209608\n",
                                "-2501.73529538\n",
                                "-2490.46515447\n",
                                "-2490.02125976\n",
                                "-2498.00445366\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2332.75708008, 
                    "ms_run" : [
                        1419.95507812,
                        1407.04589844,
                        1432.32617188,
                        1417.98779297,
                        1428.50488281,
                        1414.64111328,
                        1424.20605469,
                        1412.02709961,
                        1443.67602539,
                        1456.26293945,
                        1415.20922852,
                        1417.86499023,
                        1416.93017578,
                        1427.77709961,
                        1410.76025391,
                        1405.94384766,
                        1434.09106445,
                        1423.73681641,
                        1405.64916992,
                        1412.14892578,
                        1433.57495117,
                        1414.89404297,
                        1426.08984375,
                        1417.43896484,
                        1436.8269043,
                        1426.95385742,
                        1434.81494141,
                        1435.53808594,
                        1415.41235352,
                        1410.31494141,
                        1416.69995117,
                        1404.43603516,
                        1427.59692383,
                        1415.20214844,
                        1419.58129883,
                        1419.93139648,
                        1409.88085938,
                        1408.23193359,
                        1409.64306641,
                        1423.40917969,
                        1427.44897461,
                        1401.18920898,
                        1410.6340332,
                        1417.13500977,
                        1427.57885742,
                        1411.76025391,
                        1404.53173828,
                        1408.63671875,
                        1413.1027832,
                        1399.81518555
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2496.97388506\n",
                                "-2482.65878054\n",
                                "-2499.65457202\n",
                                "-2496.61071156\n",
                                "-2495.79864964\n",
                                "-2496.70640318\n",
                                "-2503.99267944\n",
                                "-2487.2798304\n",
                                "-2488.95284396\n",
                                "-2501.95862197\n",
                                "-2483.86748059\n",
                                "-2494.09249996\n",
                                "-2502.28799703\n",
                                "-2497.55679741\n",
                                "-2495.61748261\n",
                                "-2486.794517\n",
                                "-2486.2796833\n",
                                "-2479.66138619\n",
                                "-2499.1209156\n",
                                "-2496.72632\n",
                                "-2494.42017086\n",
                                "-2493.21490096\n",
                                "-2471.76615381\n",
                                "-2506.47043276\n",
                                "-2502.22407775\n",
                                "-2487.8539771\n",
                                "-2506.29827913\n",
                                "-2493.28634859\n",
                                "-2487.54666354\n",
                                "-2482.49643581\n",
                                "-2478.30476772\n",
                                "-2496.79823007\n",
                                "-2500.42276699\n",
                                "-2493.07556407\n",
                                "-2472.03842497\n",
                                "-2485.45343075\n",
                                "-2486.37732608\n",
                                "-2483.86748059\n",
                                "-2479.59140951\n",
                                "-2501.61392811\n",
                                "-2498.03700106\n",
                                "-2470.85979491\n",
                                "-2494.70701522\n",
                                "-2509.71017222\n",
                                "-2510.1905838\n",
                                "-2467.70202441\n",
                                "-2489.34742149\n",
                                "-2488.69047023\n",
                                "-2480.520785\n",
                                "-2484.81922172\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2195.75878906, 
                    "ms_run" : [
                        6538.72094727,
                        6514.85693359,
                        6773.20507812,
                        6517.21020508,
                        6513.86621094,
                        6601.89282227,
                        6519.82080078,
                        6507.67382812,
                        6508.96484375,
                        6491.85717773,
                        6506.74609375,
                        6475.70703125,
                        6516.88500977,
                        6487.21801758,
                        6607.02294922,
                        6503.98803711,
                        6600.31298828,
                        6526.99267578,
                        6489.94482422,
                        6556.60791016,
                        6501.95410156,
                        6549.48217773,
                        6501.07299805,
                        6528.37280273,
                        6490.36791992,
                        6484.86083984,
                        6615.83105469,
                        6506.92016602,
                        6496.00683594,
                        6469.92407227,
                        6516.26611328,
                        6500.37475586,
                        6519.96630859,
                        6549.35424805,
                        6471.88891602,
                        6471.79882812,
                        6468.36914062,
                        6582.91015625,
                        6468.18505859,
                        6496.02197266,
                        6468.89404297,
                        6492.53710938,
                        6476.38427734,
                        6551.42114258,
                        6452.72094727,
                        6548.51513672,
                        6468.91772461,
                        6475.38574219,
                        6454.52294922,
                        6435.35986328
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2480.51945691\n",
                                "-2489.95016022\n",
                                "-2476.94620233\n",
                                "-2458.43327304\n",
                                "-2475.70513156\n",
                                "-2475.86450055\n",
                                "-2474.48207336\n",
                                "-2489.37377227\n",
                                "-2474.23004473\n",
                                "-2483.82834807\n",
                                "-2471.8096466\n",
                                "-2482.55264204\n",
                                "-2481.21187081\n",
                                "-2479.62296505\n",
                                "-2459.35882906\n",
                                "-2483.82346117\n",
                                "-2490.04806401\n",
                                "-2467.42360435\n",
                                "-2481.32340557\n",
                                "-2464.87980056\n",
                                "-2477.82937811\n",
                                "-2474.61273497\n",
                                "-2464.79438976\n",
                                "-2473.66389105\n",
                                "-2470.61279612\n",
                                "-2466.4974032\n",
                                "-2479.71918188\n",
                                "-2482.98988907\n",
                                "-2471.69804025\n",
                                "-2466.44854108\n",
                                "-2463.00740185\n",
                                "-2481.31733834\n",
                                "-2486.79355894\n",
                                "-2480.70060359\n",
                                "-2463.03141665\n",
                                "-2465.28766018\n",
                                "-2483.34037886\n",
                                "-2461.3257516\n",
                                "-2476.8886954\n",
                                "-2478.34975794\n",
                                "-2492.07312812\n",
                                "-2484.8785501\n",
                                "-2474.82824898\n",
                                "-2477.33952247\n",
                                "-2478.64533882\n",
                                "-2485.73775389\n",
                                "-2463.02048566\n",
                                "-2482.95480189\n",
                                "-2472.79373872\n",
                                "-2464.04728003\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2283.61987305, 
                    "ms_run" : [
                        11784.3430176,
                        11792.3779297,
                        11848.171875,
                        11923.1621094,
                        11908.6088867,
                        11771.3979492,
                        11738.5100098,
                        11727.6362305,
                        11697.7209473,
                        11737.8320312,
                        11763.9621582,
                        11796.7209473,
                        11743.0419922,
                        11673.559082,
                        11867.8120117,
                        11702.0153809,
                        11724.5678711,
                        11707.5541992,
                        11799.0952148,
                        11642.1638184,
                        11739.5461426,
                        11685.7067871,
                        11670.4150391,
                        11734.3481445,
                        11951.8798828,
                        11710.1591797,
                        11691.9899902,
                        11663.5561523,
                        11722.651123,
                        11704.9960938,
                        11654.5297852,
                        11714.3200684,
                        11838.8740234,
                        11755.755127,
                        11589.5070801,
                        11630.217041,
                        11671.3669434,
                        11651.7980957,
                        11713.0029297,
                        11832.3691406,
                        11700.9616699,
                        11692.8630371,
                        11674.1711426,
                        11716.4038086,
                        11687.9907227,
                        11682.9421387,
                        11675.2070312,
                        11701.1757812,
                        11710.0751953,
                        11629.3278809
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2466.27516047\n",
                                "-2482.34816775\n",
                                "-2474.62641585\n",
                                "-2478.23247944\n",
                                "-2474.26380164\n",
                                "-2478.67199019\n",
                                "-2473.64186361\n",
                                "-2481.36792162\n",
                                "-2470.63568606\n",
                                "-2467.7233162\n",
                                "-2471.58334181\n",
                                "-2462.48717269\n",
                                "-2463.4241099\n",
                                "-2476.42151728\n",
                                "-2477.87712579\n",
                                "-2448.07445657\n",
                                "-2478.89886181\n",
                                "-2473.00171464\n",
                                "-2485.60586978\n",
                                "-2481.61888092\n",
                                "-2473.89419997\n",
                                "-2482.09243544\n",
                                "-2479.90293985\n",
                                "-2474.8787821\n",
                                "-2483.5906325\n",
                                "-2476.23626183\n",
                                "-2471.02595989\n",
                                "-2483.97218806\n",
                                "-2465.24835051\n",
                                "-2478.56004035\n",
                                "-2483.14394733\n",
                                "-2471.70646865\n",
                                "-2486.72573239\n",
                                "-2481.43583438\n",
                                "-2478.11774835\n",
                                "-2483.54832693\n",
                                "-2483.10791779\n",
                                "-2476.97970125\n",
                                "-2477.93449276\n",
                                "-2477.46690888\n",
                                "-2456.22122552\n",
                                "-2465.52018747\n",
                                "-2478.63183009\n",
                                "-2466.83628252\n",
                                "-2477.7836748\n",
                                "-2480.0355072\n",
                                "-2477.8950527\n",
                                "-2484.16535463\n",
                                "-2481.77256376\n",
                                "-2481.36543789\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2329.22119141, 
                    "ms_run" : [
                        14107.7099609,
                        14164.4221191,
                        14499.8920898,
                        14182.7880859,
                        14237.8352051,
                        14151.0661621,
                        14246.6430664,
                        14158.1818848,
                        14173.3371582,
                        14374.2648926,
                        14102.171875,
                        14045.763916,
                        14029.6469727,
                        14363.3400879,
                        14223.4499512,
                        14153.7097168,
                        14022.1098633,
                        14293.8081055,
                        13952.2341309,
                        14110.815918,
                        14036.5559082,
                        13894.0397949,
                        13978.7739258,
                        13930.2219238,
                        13947.3989258,
                        13929.6647949,
                        13952.8937988,
                        14103.8310547,
                        13964.7312012,
                        13990.7438965,
                        13977.2749023,
                        13989.559082,
                        13914.3532715,
                        13933.480957,
                        13991.276123,
                        13989.5488281,
                        14265.2290039,
                        13951.2751465,
                        13995.6330566,
                        13967.1047363,
                        14127.2697754,
                        14068.7648926,
                        14141.7692871,
                        14004.6091309,
                        13980.4899902,
                        14361.1069336,
                        14005.873291,
                        13960.8110352,
                        14022.5820312,
                        13908.3532715
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2459.83542545\n",
                                "-2478.14259465\n",
                                "-2465.99189114\n",
                                "-2472.74147394\n",
                                "-2467.19120275\n",
                                "-2484.29536208\n",
                                "-2470.20796559\n",
                                "-2460.00078891\n",
                                "-2459.40420218\n",
                                "-2464.3735731\n",
                                "-2465.35155838\n",
                                "-2465.47206747\n",
                                "-2470.65925501\n",
                                "-2471.47437835\n",
                                "-2482.49329244\n",
                                "-2483.31614731\n",
                                "-2454.16253544\n",
                                "-2472.41858812\n",
                                "-2481.71219876\n",
                                "-2486.18957775\n",
                                "-2472.90599432\n",
                                "-2493.14137542\n",
                                "-2473.14302158\n",
                                "-2471.70682082\n",
                                "-2472.01927507\n",
                                "-2485.33499107\n",
                                "-2481.5902224\n",
                                "-2470.85376398\n",
                                "-2463.65400999\n",
                                "-2483.86045089\n",
                                "-2474.08978506\n",
                                "-2477.26436501\n",
                                "-2466.58050582\n",
                                "-2470.84295288\n",
                                "-2470.50277009\n",
                                "-2467.06723135\n",
                                "-2477.63856916\n",
                                "-2479.43842032\n",
                                "-2476.81046045\n",
                                "-2481.6688324\n",
                                "-2490.9307723\n",
                                "-2458.09025962\n",
                                "-2474.64210579\n",
                                "-2483.63850524\n",
                                "-2478.5181962\n",
                                "-2486.66057284\n",
                                "-2457.76728705\n",
                                "-2476.74017064\n",
                                "-2473.23404146\n",
                                "-2480.14928205\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 1000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2305.09887695, 
                    "ms_run" : [
                        1116.31005859,
                        1128.57788086,
                        1112.92797852,
                        1100.79907227,
                        1101.71118164,
                        1126.68896484,
                        1113.08691406,
                        1112.82104492,
                        1115.31079102,
                        1114.18286133,
                        1120.23291016,
                        1109.18994141,
                        1108.52490234,
                        1110.80737305,
                        1110.17504883,
                        1114.96630859,
                        1109.76416016,
                        1126.89697266,
                        1117.87597656,
                        1112.64306641,
                        1091.36474609,
                        1111.24707031,
                        1106.87792969,
                        1109.13110352,
                        1110.67016602,
                        1112.28613281,
                        1115.29321289,
                        1122.44799805,
                        1110.42822266,
                        1109.28100586,
                        1112.23510742,
                        1104.48413086,
                        1112.60205078,
                        1106.60107422,
                        1105.76977539,
                        1130.24609375,
                        1103.88305664,
                        1110.3059082,
                        1135.18505859,
                        1094.49707031,
                        1138.671875,
                        1109.81713867,
                        1118.08398438,
                        1107.94091797,
                        1105.66113281,
                        1097.63598633,
                        1103.65405273,
                        1110.41088867,
                        1124.29199219,
                        1109.25390625
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2329.07401237\n",
                                "-2337.35717965\n",
                                "-2327.0509104\n",
                                "-2329.11068911\n",
                                "-2312.28203168\n",
                                "-2328.65556263\n",
                                "-2357.00690439\n",
                                "-2330.29481206\n",
                                "-2347.44540482\n",
                                "-2322.22949608\n",
                                "-2336.49715017\n",
                                "-2316.68007133\n",
                                "-2320.36117205\n",
                                "-2314.79856652\n",
                                "-2338.63919002\n",
                                "-2334.03757167\n",
                                "-2321.37528922\n",
                                "-2314.05920033\n",
                                "-2329.63356244\n",
                                "-2322.52456514\n",
                                "-2331.94579048\n",
                                "-2309.24290971\n",
                                "-2342.8575292\n",
                                "-2350.21314587\n",
                                "-2319.98459844\n",
                                "-2326.69994655\n",
                                "-2319.01712201\n",
                                "-2322.08653762\n",
                                "-2328.96837598\n",
                                "-2326.56622158\n",
                                "-2351.13925711\n",
                                "-2311.83406278\n",
                                "-2310.87734218\n",
                                "-2332.60850026\n",
                                "-2332.78310916\n",
                                "-2310.5001694\n",
                                "-2323.10890306\n",
                                "-2327.25361253\n",
                                "-2309.62022977\n",
                                "-2312.02796821\n",
                                "-2316.55381268\n",
                                "-2320.9744426\n",
                                "-2338.00615451\n",
                                "-2337.20114799\n",
                                "-2333.9462687\n",
                                "-2310.81155654\n",
                                "-2310.24706928\n",
                                "-2321.80910553\n",
                                "-2325.93960608\n",
                                "-2336.98014146\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 1000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2338.6159668, 
                    "ms_run" : [
                        1518.81225586,
                        1504.97973633,
                        1513.20776367,
                        1520.99389648,
                        1532.89208984,
                        1529.85205078,
                        1536.35986328,
                        1530.10888672,
                        1525.47485352,
                        1516.86914062,
                        1521.63793945,
                        1543.07519531,
                        1515.15209961,
                        1501.35302734,
                        1519.15112305,
                        1506.01196289,
                        1501.33789062,
                        1531.5859375,
                        1514.96899414,
                        1522.34399414,
                        1521.37402344,
                        1529.95898438,
                        1520.14086914,
                        1502.3527832,
                        1516.82495117,
                        1513.22583008,
                        1519.45800781,
                        1508.95776367,
                        1498.83105469,
                        1507.86401367,
                        1504.71704102,
                        1521.7890625,
                        1494.13891602,
                        1495.27368164,
                        1508.06494141,
                        1510.09082031,
                        1488.29199219,
                        1487.68408203,
                        1514.66674805,
                        1557.92089844,
                        1501.69116211,
                        1501.4699707,
                        1506.14501953,
                        1502.75390625,
                        1520.16992188,
                        1502.65014648,
                        1496.10083008,
                        1480.50805664,
                        1506.00195312,
                        1498.92993164
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2333.64338157\n",
                                "-2328.9101186\n",
                                "-2318.80490237\n",
                                "-2327.6433341\n",
                                "-2334.19397718\n",
                                "-2301.16463668\n",
                                "-2304.68074639\n",
                                "-2316.15854611\n",
                                "-2326.07705831\n",
                                "-2327.96321965\n",
                                "-2334.05081759\n",
                                "-2327.97450388\n",
                                "-2347.03014894\n",
                                "-2321.64212257\n",
                                "-2351.82576421\n",
                                "-2321.75199858\n",
                                "-2350.93225618\n",
                                "-2354.19845618\n",
                                "-2353.67879738\n",
                                "-2320.79470282\n",
                                "-2324.62791624\n",
                                "-2323.61470741\n",
                                "-2340.20177193\n",
                                "-2344.80836975\n",
                                "-2321.2476455\n",
                                "-2318.50681812\n",
                                "-2336.82111478\n",
                                "-2339.45405655\n",
                                "-2315.17505045\n",
                                "-2324.71382841\n",
                                "-2332.15332452\n",
                                "-2316.66183573\n",
                                "-2339.40593183\n",
                                "-2354.74577355\n",
                                "-2325.39034846\n",
                                "-2339.27894341\n",
                                "-2322.30990293\n",
                                "-2326.06661189\n",
                                "-2331.65366597\n",
                                "-2318.29175276\n",
                                "-2354.76442848\n",
                                "-2317.0330354\n",
                                "-2332.16822047\n",
                                "-2326.3803399\n",
                                "-2331.06124375\n",
                                "-2332.51487884\n",
                                "-2319.60727664\n",
                                "-2334.40274293\n",
                                "-2329.08338689\n",
                                "-2333.77411524\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2296.34301758, 
                    "ms_run" : [
                        11562.0151367,
                        11611.7832031,
                        11498.0300293,
                        11428.8933105,
                        11616.8557129,
                        11490.2590332,
                        11772.1320801,
                        11489.4951172,
                        11464.454834,
                        11580.2011719,
                        11545.7099609,
                        11464.0600586,
                        11586.2167969,
                        11742.5456543,
                        11436.4418945,
                        11395.09375,
                        11439.545166,
                        11458.6699219,
                        11625.0048828,
                        11434.1088867,
                        11404.9638672,
                        11900.7990723,
                        11494.8652344,
                        11437.5610352,
                        11573.8879395,
                        11471.5039062,
                        11553.5700684,
                        11432.0231934,
                        11490.8476562,
                        11518.5991211,
                        11391.9499512,
                        11438.4628906,
                        11486.9467773,
                        11383.3359375,
                        11588.973877,
                        11429.8232422,
                        11385.0600586,
                        11399.8061523,
                        11658.4069824,
                        11334.9663086,
                        11572.6911621,
                        11453.9580078,
                        11542.0739746,
                        11387.1689453,
                        11469.0710449,
                        11361.3007812,
                        11382.3010254,
                        11684.7819824,
                        11351.2832031,
                        11371.5090332
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2320.8891194\n",
                                "-2322.61024903\n",
                                "-2321.6926668\n",
                                "-2324.60905412\n",
                                "-2330.16390531\n",
                                "-2298.37998107\n",
                                "-2340.82744197\n",
                                "-2350.13092913\n",
                                "-2322.05255978\n",
                                "-2317.96329436\n",
                                "-2317.58099256\n",
                                "-2298.9516627\n",
                                "-2315.40233822\n",
                                "-2335.79209602\n",
                                "-2327.24583759\n",
                                "-2322.17100779\n",
                                "-2307.1949082\n",
                                "-2315.41265563\n",
                                "-2335.95908208\n",
                                "-2317.96982856\n",
                                "-2311.18562968\n",
                                "-2307.47706923\n",
                                "-2327.24468488\n",
                                "-2333.12565343\n",
                                "-2319.50153114\n",
                                "-2321.13152761\n",
                                "-2333.64077363\n",
                                "-2314.32995708\n",
                                "-2305.58447583\n",
                                "-2307.16118796\n",
                                "-2320.28518839\n",
                                "-2317.28105194\n",
                                "-2315.42146879\n",
                                "-2312.6429846\n",
                                "-2316.52264584\n",
                                "-2315.79859919\n",
                                "-2315.42408682\n",
                                "-2308.07922719\n",
                                "-2332.65622042\n",
                                "-2334.02501052\n",
                                "-2335.64490864\n",
                                "-2309.86409731\n",
                                "-2317.65657783\n",
                                "-2304.96870424\n",
                                "-2317.11548482\n",
                                "-2305.99511646\n",
                                "-2326.14495631\n",
                                "-2311.43525053\n",
                                "-2307.23550408\n",
                                "-2309.52028913\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2333.67993164, 
                    "ms_run" : [
                        15902.5930176,
                        15368.1269531,
                        15512.5229492,
                        15369.685791,
                        15402.9138184,
                        15183.0300293,
                        15325.1298828,
                        15766.9589844,
                        15304.5600586,
                        15396.2629395,
                        16041.2600098,
                        15318.888916,
                        15328.8808594,
                        15301.4318848,
                        15315.6960449,
                        15487.7380371,
                        15348.2807617,
                        15203.4719238,
                        15384.2348633,
                        15169.005127,
                        15315.6340332,
                        15252.1010742,
                        15203.7509766,
                        15311.2880859,
                        15262.7578125,
                        15142.3898926,
                        15443.8300781,
                        15230.6660156,
                        15159.2849121,
                        15393.4250488,
                        15313.2907715,
                        15291.685791,
                        15437.2050781,
                        15344.4038086,
                        15325.5759277,
                        15466.1188965,
                        15309.5759277,
                        15499.6811523,
                        15167.6970215,
                        15191.0910645,
                        15428.092041,
                        15518.1960449,
                        15311.9240723,
                        15193.5866699,
                        15347.3710938,
                        15327.796875,
                        15317.2768555,
                        15293.0141602,
                        15148.2277832,
                        15068.6469727
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2318.45407175\n",
                                "-2322.419112\n",
                                "-2311.17047025\n",
                                "-2334.23706129\n",
                                "-2338.31125995\n",
                                "-2306.11977169\n",
                                "-2323.97933479\n",
                                "-2302.58174056\n",
                                "-2310.8383787\n",
                                "-2327.08547008\n",
                                "-2320.72685746\n",
                                "-2318.75710709\n",
                                "-2296.9152616\n",
                                "-2316.58044546\n",
                                "-2330.12179344\n",
                                "-2326.27605393\n",
                                "-2321.48344142\n",
                                "-2334.51039588\n",
                                "-2328.32291416\n",
                                "-2313.36742223\n",
                                "-2298.16286352\n",
                                "-2315.37417921\n",
                                "-2325.44433575\n",
                                "-2317.7188911\n",
                                "-2307.1195786\n",
                                "-2315.13798869\n",
                                "-2321.82441101\n",
                                "-2311.87210888\n",
                                "-2322.8207959\n",
                                "-2323.3942478\n",
                                "-2318.05745721\n",
                                "-2330.76043162\n",
                                "-2332.20827037\n",
                                "-2315.62241629\n",
                                "-2322.4305565\n",
                                "-2342.42423708\n",
                                "-2326.61375159\n",
                                "-2327.51224595\n",
                                "-2320.23396371\n",
                                "-2315.39620619\n",
                                "-2321.12857567\n",
                                "-2349.68602161\n",
                                "-2331.56384772\n",
                                "-2310.24140116\n",
                                "-2313.12763306\n",
                                "-2302.6995247\n",
                                "-2306.48929281\n",
                                "-2314.92428222\n",
                                "-2322.98226631\n",
                                "-2313.37154534\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 1000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2306.4609375, 
                    "ms_run" : [
                        1142.42016602,
                        1139.04174805,
                        1143.70800781,
                        1137.57202148,
                        1136.33007812,
                        1135.66308594,
                        1148.14086914,
                        1158.79882812,
                        1135.75805664,
                        1116.18994141,
                        1156.4050293,
                        1145.07006836,
                        1140.6730957,
                        1148.81982422,
                        1156.09399414,
                        1157.40478516,
                        1126.06591797,
                        1132.41479492,
                        1158.8190918,
                        1138.07617188,
                        1134.66772461,
                        1153.83105469,
                        1149.32788086,
                        1122.73608398,
                        1154.16821289,
                        1146.67382812,
                        1136.34985352,
                        1146.68896484,
                        1136.09594727,
                        1123.98803711,
                        1133.62695312,
                        1136.32421875,
                        1136.07299805,
                        1116.03198242,
                        1147.76123047,
                        1141.8190918,
                        1145.64477539,
                        1155.67993164,
                        1116.96801758,
                        1142.61694336,
                        1131.84399414,
                        1135.7277832,
                        1134.70410156,
                        1132.84472656,
                        1122.81616211,
                        1135.32299805,
                        1135.38769531,
                        1134.27490234,
                        1131.19384766,
                        1131.89404297
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2330.3733164\n",
                                "-2340.75211143\n",
                                "-2307.78438632\n",
                                "-2332.94797988\n",
                                "-2334.38460263\n",
                                "-2329.58117266\n",
                                "-2321.63432\n",
                                "-2330.38649406\n",
                                "-2331.83420893\n",
                                "-2346.84422756\n",
                                "-2318.14766005\n",
                                "-2333.05015413\n",
                                "-2318.86297412\n",
                                "-2315.85153097\n",
                                "-2332.63141266\n",
                                "-2326.21782823\n",
                                "-2346.9530253\n",
                                "-2337.87339163\n",
                                "-2336.69118302\n",
                                "-2331.72072323\n",
                                "-2337.32198466\n",
                                "-2316.2023455\n",
                                "-2335.02629285\n",
                                "-2320.22168703\n",
                                "-2327.46111457\n",
                                "-2350.28997861\n",
                                "-2326.74920858\n",
                                "-2333.26979205\n",
                                "-2330.73850024\n",
                                "-2319.39049674\n",
                                "-2337.67069185\n",
                                "-2345.69194413\n",
                                "-2341.18897839\n",
                                "-2350.40465498\n",
                                "-2322.9294767\n",
                                "-2336.74304169\n",
                                "-2353.99493493\n",
                                "-2364.15362077\n",
                                "-2368.10017706\n",
                                "-2369.45965675\n",
                                "-2335.69411187\n",
                                "-2343.72367241\n",
                                "-2312.24809423\n",
                                "-2342.04689292\n",
                                "-2327.64444607\n",
                                "-2335.38157749\n",
                                "-2314.16518337\n",
                                "-2322.02249222\n",
                                "-2334.49938306\n",
                                "-2303.6044354\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 1000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 1000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2331.40185547, 
                    "ms_run" : [
                        1554.32397461,
                        1556.49194336,
                        1550.1315918,
                        1556.09399414,
                        1539.93017578,
                        1552.8059082,
                        1558.84594727,
                        1546.56494141,
                        1539.34521484,
                        1529.35400391,
                        1539.96679688,
                        1545.46630859,
                        1556.79101562,
                        1545.87524414,
                        1558.44506836,
                        1537.29394531,
                        1525.16601562,
                        1537.20678711,
                        1537.6550293,
                        1525.68920898,
                        1538.11816406,
                        1552.38793945,
                        1531.70727539,
                        1519.38110352,
                        1520.16992188,
                        1526.80029297,
                        1577.17797852,
                        1529.63085938,
                        1548.66113281,
                        1515.12695312,
                        1516.43798828,
                        1556.74414062,
                        1517.74829102,
                        1532.62084961,
                        1549.55908203,
                        1532.66088867,
                        1533.83300781,
                        1572.4128418,
                        1533.53417969,
                        1530.79907227,
                        1516.89697266,
                        1513.79296875,
                        1556.89379883,
                        1532.05786133,
                        1531.4309082,
                        1554.04174805,
                        1534.93212891,
                        1521.90625,
                        1548.09790039,
                        1522.48583984
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2329.54178856\n",
                                "-2336.10319051\n",
                                "-2331.33937165\n",
                                "-2315.87690988\n",
                                "-2335.05693028\n",
                                "-2321.93710204\n",
                                "-2338.72404168\n",
                                "-2323.61807513\n",
                                "-2350.00390253\n",
                                "-2324.19079846\n",
                                "-2313.44201675\n",
                                "-2337.25441732\n",
                                "-2334.63507936\n",
                                "-2319.52250851\n",
                                "-2313.29289859\n",
                                "-2334.6753648\n",
                                "-2322.75827124\n",
                                "-2322.81533303\n",
                                "-2335.19769678\n",
                                "-2330.24579849\n",
                                "-2329.95281873\n",
                                "-2357.40113528\n",
                                "-2333.50583477\n",
                                "-2320.33440777\n",
                                "-2297.51895678\n",
                                "-2335.98080556\n",
                                "-2341.19350927\n",
                                "-2350.66767977\n",
                                "-2337.0840255\n",
                                "-2340.45541109\n",
                                "-2322.51821188\n",
                                "-2318.21894527\n",
                                "-2319.18897792\n",
                                "-2333.71554018\n",
                                "-2298.55193328\n",
                                "-2305.16673186\n",
                                "-2329.5727024\n",
                                "-2347.48995812\n",
                                "-2339.0167075\n",
                                "-2325.04203474\n",
                                "-2318.3923474\n",
                                "-2325.90439785\n",
                                "-2328.05599364\n",
                                "-2340.69069862\n",
                                "-2325.56248615\n",
                                "-2315.39869016\n",
                                "-2315.85698931\n",
                                "-2343.5897626\n",
                                "-2316.02124748\n",
                                "-2324.67180042\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2279.65380859, 
                    "ms_run" : [
                        11575.0830078,
                        11581.9848633,
                        11648.7390137,
                        11540.3310547,
                        11712.6281738,
                        11573.4938965,
                        11892.0471191,
                        11686.828125,
                        11556.3151855,
                        11532.0512695,
                        11607.598877,
                        11436.1938477,
                        11842.369873,
                        11571.0942383,
                        11531.1679688,
                        11413.5229492,
                        11739.8300781,
                        11507.7919922,
                        11460.6660156,
                        11422.1489258,
                        11858.5568848,
                        11511.059082,
                        11453.8991699,
                        11602.5830078,
                        11428.1188965,
                        11467.1870117,
                        11547.3439941,
                        11405.2868652,
                        11543.4631348,
                        11485.3530273,
                        11456.3828125,
                        11518.5559082,
                        11546.3330078,
                        11492.7470703,
                        11576.5258789,
                        11472.4128418,
                        11559.4748535,
                        11466.2521973,
                        11820.7290039,
                        11470.782959,
                        11506.6879883,
                        11513.0446777,
                        11488.7038574,
                        11420.3029785,
                        11609.270752,
                        11467.0791016,
                        11483.4589844,
                        11545.1879883,
                        11668.9960938,
                        11839.3391113
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2347.05671203\n",
                                "-2325.17202427\n",
                                "-2332.12348924\n",
                                "-2326.76788738\n",
                                "-2317.55549608\n",
                                "-2321.71713599\n",
                                "-2336.03102768\n",
                                "-2314.61595185\n",
                                "-2316.66441216\n",
                                "-2318.39085073\n",
                                "-2326.16323304\n",
                                "-2316.99297021\n",
                                "-2302.74149209\n",
                                "-2328.69734972\n",
                                "-2337.65241649\n",
                                "-2324.63107771\n",
                                "-2303.91150856\n",
                                "-2324.28173606\n",
                                "-2316.9154517\n",
                                "-2307.43668993\n",
                                "-2315.5087939\n",
                                "-2321.56276451\n",
                                "-2315.74357316\n",
                                "-2327.20291278\n",
                                "-2325.52658255\n",
                                "-2324.49852659\n",
                                "-2321.71007294\n",
                                "-2317.45019517\n",
                                "-2323.65969115\n",
                                "-2309.04428311\n",
                                "-2319.91560284\n",
                                "-2327.55881226\n",
                                "-2335.99779719\n",
                                "-2318.34485276\n",
                                "-2305.59666477\n",
                                "-2313.60656526\n",
                                "-2315.95920162\n",
                                "-2316.16207796\n",
                                "-2334.25955104\n",
                                "-2319.09258343\n",
                                "-2321.37665841\n",
                                "-2315.48302964\n",
                                "-2325.523795\n",
                                "-2326.52193414\n",
                                "-2295.46923561\n",
                                "-2328.10279351\n",
                                "-2314.05304433\n",
                                "-2317.48678816\n",
                                "-2323.74704888\n",
                                "-2311.06231384\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2332.73510742, 
                    "ms_run" : [
                        15623.4020996,
                        15504.6240234,
                        15578.1228027,
                        15494.7539062,
                        15623.6391602,
                        15337.6728516,
                        15400.6350098,
                        15427.0891113,
                        15476.8181152,
                        15338.3632812,
                        15372.8098145,
                        15255.5302734,
                        15456.177002,
                        15254.2338867,
                        15269.6257324,
                        15501.5549316,
                        15232.3681641,
                        15418.4628906,
                        15354.8710938,
                        15190.0148926,
                        15378.5549316,
                        15264.2851562,
                        15253.7949219,
                        15199.6088867,
                        15338.7722168,
                        15396.8752441,
                        15213.3752441,
                        15423.861084,
                        15291.578125,
                        15176.6611328,
                        15587.953125,
                        15210.6489258,
                        15314.3752441,
                        15689.4492188,
                        15299.4150391,
                        15273.4157715,
                        15417.5410156,
                        15445.6079102,
                        15172.7270508,
                        15286.7121582,
                        15316.0458984,
                        15178.8188477,
                        15237.6899414,
                        15338.5048828,
                        15314.5410156,
                        15468.671875,
                        15164.5419922,
                        15265.3652344,
                        15189.7189941,
                        15130.690918
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2339.92228472\n",
                                "-2321.28098105\n",
                                "-2295.08224886\n",
                                "-2329.3894371\n",
                                "-2323.29677235\n",
                                "-2315.52423441\n",
                                "-2311.24795217\n",
                                "-2318.23069894\n",
                                "-2314.59993751\n",
                                "-2318.96412078\n",
                                "-2312.17482902\n",
                                "-2323.81269086\n",
                                "-2319.20117163\n",
                                "-2330.5132448\n",
                                "-2309.60428374\n",
                                "-2321.31962115\n",
                                "-2308.14626671\n",
                                "-2312.06690475\n",
                                "-2306.42735253\n",
                                "-2330.98891612\n",
                                "-2327.47357496\n",
                                "-2314.68362451\n",
                                "-2333.54621662\n",
                                "-2321.06166729\n",
                                "-2319.4501795\n",
                                "-2321.05867866\n",
                                "-2312.2659826\n",
                                "-2322.3451544\n",
                                "-2289.84557282\n",
                                "-2335.46272383\n",
                                "-2310.21807281\n",
                                "-2324.9383201\n",
                                "-2319.41145127\n",
                                "-2313.16919857\n",
                                "-2319.33400112\n",
                                "-2328.13745377\n",
                                "-2340.85988288\n",
                                "-2316.86030014\n",
                                "-2332.46298523\n",
                                "-2322.57815398\n",
                                "-2305.79437568\n",
                                "-2324.50309319\n",
                                "-2317.03700196\n",
                                "-2318.52293369\n",
                                "-2330.2237393\n",
                                "-2315.07267791\n",
                                "-2321.4777815\n",
                                "-2313.49304625\n",
                                "-2318.17888106\n",
                                "-2316.73534274\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2396.91308594, 
                    "ms_run" : [
                        730.9289550779999,
                        708.228027344,
                        723.5310058589999,
                        742.2531738279999,
                        758.5891113279999,
                        774.934082031,
                        709.8278808589999,
                        722.790039062,
                        718.01171875,
                        753.0349121089999,
                        745.6320800779999,
                        735.3220214839999,
                        709.270996094,
                        718.8049316410001,
                        759.883300781,
                        734.759765625,
                        763.7109375,
                        749.0588378910001,
                        754.6171875,
                        725.5241699220001,
                        733.1228027339999,
                        737.999023438,
                        712.6828613279999,
                        726.084960938,
                        715.681152344,
                        737.9499511720001,
                        763.8459472660001,
                        755.9431152339999,
                        780.732910156,
                        710.2722167970001,
                        752.554199219,
                        730.564941406,
                        731.828125,
                        751.9318847660001,
                        743.5510253910001,
                        762.2321777339999,
                        742.852050781,
                        737.333007812,
                        713.7189941410001,
                        751.987792969,
                        729.5700683589999,
                        728.5100097660001,
                        726.671875,
                        738.7951660160001,
                        764.708007812,
                        750.279785156,
                        714.934082031,
                        725.584960938,
                        728.796875,
                        710.348144531
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2439.30297852, 
                    "ms_run" : [
                        1002.12597656,
                        950.5749511720001,
                        997.976074219,
                        951.3308105470001,
                        964.8059082029999,
                        983.8420410160001,
                        1005.20214844,
                        974.5549316410001,
                        962.153808594,
                        950.280761719,
                        959.7780761720001,
                        1003.86401367,
                        993.2238769529999,
                        976.1032714839999,
                        997.6008300779999,
                        969.2360839839999,
                        1012.4453125,
                        947.316894531,
                        946.731933594,
                        978.7160644529999,
                        990.5859375,
                        983.1677246089999,
                        995.557128906,
                        960.5920410160001,
                        959.381835938,
                        971.9670410160001,
                        973.237792969,
                        990.100097656,
                        960.1599121089999,
                        952.133789062,
                        981.0270996089999,
                        946.101074219,
                        991.0842285160001,
                        984.8898925779999,
                        933.5256347660001,
                        974.120117188,
                        1003.81811523,
                        958.0910644529999,
                        983.1198730470001,
                        960.7141113279999,
                        992.024902344,
                        970.980957031,
                        991.562011719,
                        985.145019531,
                        945.5690917970001,
                        919.1198730470001,
                        989.688964844,
                        956.062988281,
                        999.87109375,
                        962.2380371089999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2398.60107422, 
                    "ms_run" : [
                        7389.5378418,
                        7509.46899414,
                        7408.11694336,
                        7348.24389648,
                        7371.60302734,
                        7412.7668457,
                        7366.43603516,
                        7282.81494141,
                        7308.70605469,
                        7498.6340332,
                        7380.8359375,
                        7394.4128418,
                        7360.82299805,
                        7412.41015625,
                        7352.85009766,
                        7376.76098633,
                        7457.97802734,
                        7285.98266602,
                        7464.18603516,
                        7392.1809082,
                        7386.33911133,
                        7241.95288086,
                        7256.10400391,
                        7355.45117188,
                        7512.48510742,
                        7399.26025391,
                        7394.44384766,
                        7419.28100586,
                        7376.43505859,
                        7342.93505859,
                        7459.12695312,
                        7453.29882812,
                        7407.15014648,
                        7375.49194336,
                        7309.82714844,
                        7465.48779297,
                        7393.93920898,
                        7373.75390625,
                        7351.42016602,
                        7421.57495117,
                        7350.88500977,
                        7317.58520508,
                        7446.90478516,
                        7338.01220703,
                        7355.98120117,
                        7281.54321289,
                        7416.02905273,
                        7352.04199219,
                        7329.66894531,
                        7317.29589844
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2416.13500977, 
                    "ms_run" : [
                        10158.4748535,
                        10040.5559082,
                        9976.2121582,
                        10286.1870117,
                        10106.5217285,
                        10177.4838867,
                        9977.763183589999,
                        10050.2629395,
                        10136.9399414,
                        10086.4599609,
                        10227.9731445,
                        9972.23876953,
                        9955.708007810001,
                        10048.8730469,
                        9868.14794922,
                        9968.208007810001,
                        9825.17773438,
                        9838.94702148,
                        9756.088867189999,
                        9983.081787110001,
                        9905.197753910001,
                        10060.5339355,
                        9974.72192383,
                        9645.390869139999,
                        9888.979003910001,
                        9831.52001953,
                        9900.53393555,
                        9931.378662110001,
                        9792.44311523,
                        9988.03198242,
                        9993.54223633,
                        10016.060791,
                        9845.1262207,
                        9922.60498047,
                        9925.20092773,
                        9908.04907227,
                        9725.66992188,
                        9977.08081055,
                        9768.015869139999,
                        10061.9191895,
                        9946.94189453,
                        9868.08764648,
                        9958.27294922,
                        9970.073974610001,
                        9848.338867189999,
                        9838.375,
                        9821.3828125,
                        9804.65405273,
                        10060.4538574,
                        10091.9519043
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2319.77099609, 
                    "ms_run" : [
                        1031.60498047,
                        1023.54492188,
                        1034.09619141,
                        1028.13208008,
                        1023.73413086,
                        1026.75195312,
                        1028.37915039,
                        1032.99121094,
                        1030.96289062,
                        1022.76098633,
                        1031.72607422,
                        1031.27099609,
                        1032.58691406,
                        1028.4699707,
                        1028.62792969,
                        1027.72802734,
                        1022.24291992,
                        1015.69287109,
                        1010.43408203,
                        1032.42724609,
                        1031.09912109,
                        1017.44702148,
                        1031.29492188,
                        1031.37915039,
                        1022.62719727,
                        1021.99804688,
                        1025.38793945,
                        1026.08935547,
                        1038.09106445,
                        1025.45214844,
                        1025.90820312,
                        1025.83007812,
                        1034.16503906,
                        1015.80004883,
                        1023.71020508,
                        1029.48706055,
                        1017.92602539,
                        1023.8269043,
                        1033.08203125,
                        1026.27685547,
                        1038.22094727,
                        1026.79296875,
                        1025.44384766,
                        1022.22509766,
                        1011.66601562,
                        1017.86108398,
                        1041.41821289,
                        1020.31811523,
                        1017.77416992,
                        1024.54101562
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2350.13208008, 
                    "ms_run" : [
                        1513.67407227,
                        1531.32617188,
                        1495.78710938,
                        1514.49389648,
                        1510.76000977,
                        1523.00830078,
                        1496.65185547,
                        1499.39208984,
                        1513.60717773,
                        1489.69604492,
                        1493.93798828,
                        1489.95092773,
                        1485.9831543,
                        1498.56396484,
                        1508.62182617,
                        1493.96411133,
                        1503.33886719,
                        1494.95727539,
                        1507.95800781,
                        1490.93115234,
                        1494.22485352,
                        1499.76904297,
                        1534.8527832,
                        1486.35229492,
                        1498.71191406,
                        1494.46313477,
                        1509.65087891,
                        1484.51513672,
                        1489.23413086,
                        1475.16821289,
                        1512.921875,
                        1500.06298828,
                        1493.45019531,
                        1480.01293945,
                        1499.25097656,
                        1481.68212891,
                        1490.17871094,
                        1482.97094727,
                        1490.94091797,
                        1576.01171875,
                        1499.10595703,
                        1483.59472656,
                        1499.31884766,
                        1479.60498047,
                        1488.89086914,
                        1485.76977539,
                        1511.21801758,
                        1489.58691406,
                        1528.52099609,
                        1494.03076172
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2306.57202148, 
                    "ms_run" : [
                        10102.4719238,
                        10402.0842285,
                        10098.2609863,
                        10094.5129395,
                        10165.2070312,
                        10083.1970215,
                        10060.8347168,
                        10098.564209,
                        10367.6340332,
                        10057.8378906,
                        10112.0959473,
                        10132.6772461,
                        9998.560058589999,
                        10092.6918945,
                        10069.1020508,
                        10040.8110352,
                        10055.8500977,
                        10010.6538086,
                        10040.0180664,
                        10045.0212402,
                        10041.7519531,
                        10018.4631348,
                        10077.6472168,
                        10068.1838379,
                        10044.4887695,
                        10156.0820312,
                        10079.921875,
                        10050.4597168,
                        10078.0229492,
                        10043.3579102,
                        10073.0771484,
                        9974.333007810001,
                        10044.9282227,
                        10005.5917969,
                        10242.296875,
                        10025.0390625,
                        10056.8728027,
                        10026.0959473,
                        10072.6950684,
                        10484.9460449,
                        10001.1420898,
                        9981.956054689999,
                        9991.109130860001,
                        10041.2570801,
                        10008.4318848,
                        10059.357666,
                        9968.31982422,
                        10095.2370605,
                        10005.0410156,
                        10007.0698242
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2362.00390625, 
                    "ms_run" : [
                        14914.2871094,
                        14697.3059082,
                        15183.0671387,
                        14962.6811523,
                        14814.5900879,
                        14735.3930664,
                        14669.9069824,
                        14708.7458496,
                        14833.0688477,
                        14767.4047852,
                        14846.4140625,
                        14695.5778809,
                        14792.5300293,
                        14652.6611328,
                        14790.0019531,
                        14606.9848633,
                        14583.1689453,
                        14564.4128418,
                        14592.5449219,
                        14592.5061035,
                        14680.7050781,
                        14622.3007812,
                        14578.3952637,
                        14539.4516602,
                        14488.5671387,
                        14548.1140137,
                        14654.8630371,
                        14665.9250488,
                        14548.8410645,
                        14513.8349609,
                        14448.1350098,
                        14628.1799316,
                        14533.2438965,
                        14560.1120605,
                        14478.9677734,
                        14531.2380371,
                        14613.1801758,
                        14374.8071289,
                        14443.6650391,
                        14568.5319824,
                        14727.2460938,
                        14565.2028809,
                        14403.6223145,
                        14441.4160156,
                        14329.5927734,
                        14383.8259277,
                        14534.0390625,
                        14325.8632812,
                        14463.6848145,
                        14400.4279785
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "1000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.mc --no-print-samples", 
                        "name" : "argument"
                    },
                    {
                        "contents" : ":", 
                        "name" : "buildExtra"
                    },
                    {
                        "contents" : ":", 
                        "name" : "cleanExtra"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL2RootPPL"
            }, 
            "buildCommand" : ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 5740.40405273, 
                    "ms_run" : [
                        73.9870605469,
                        62.6762695312,
                        73.455078125,
                        76.39697265620001,
                        74.3479003906,
                        63.4829101562,
                        73.4230957031,
                        74.43212890620001,
                        73.6979980469,
                        72.59521484379999,
                        74.0412597656,
                        74.0681152344,
                        73.7141113281,
                        63.712890625,
                        73.27197265620001,
                        74.5031738281,
                        62.7600097656,
                        74.1750488281,
                        74.80810546879999,
                        74.4279785156,
                        73.7189941406,
                        63.5358886719,
                        74.94091796879999,
                        74.5771484375,
                        75.912109375,
                        73.1201171875,
                        61.1511230469,
                        75.3479003906,
                        72.97412109379999,
                        86.30615234379999,
                        86.19384765620001,
                        88.3720703125,
                        87.5998535156,
                        84.9060058594,
                        87.56298828120001,
                        88.7331542969,
                        85.15283203120001,
                        85.31494140620001,
                        73.9509277344,
                        88.4089355469,
                        76.5432128906,
                        80.56298828120001,
                        66.2451171875,
                        74.76611328120001,
                        73.794921875,
                        76.85693359379999,
                        80.98193359379999,
                        73.80810546879999,
                        60.5888671875,
                        76.7756347656
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-310.171135\n",
                                "-310.171135\n",
                                "-310.171135\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.020179\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-308.301521\n",
                                "-316.320838\n",
                                "-316.320838\n",
                                "-316.320838\n",
                                "-316.320838\n",
                                "-316.320838\n",
                                "-316.320838\n",
                                "-316.320838\n",
                                "-316.320838\n",
                                "-316.320838\n",
                                "-316.320838\n",
                                "-316.320838\n",
                                "-311.010449\n",
                                "-311.010449\n",
                                "-311.010449\n",
                                "-311.010449\n",
                                "-311.010449\n",
                                "-311.010449\n",
                                "-311.010449\n",
                                "-311.010449\n",
                                "-311.010449\n",
                                "-311.010449\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.mc --no-print-samples", 
                        "name" : "argument"
                    },
                    {
                        "contents" : ":", 
                        "name" : "buildExtra"
                    },
                    {
                        "contents" : ":", 
                        "name" : "cleanExtra"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL2RootPPL"
            }, 
            "buildCommand" : ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 5285.62182617, 
                    "ms_run" : [
                        455.755859375,
                        460.823974609,
                        489.366210938,
                        488.243164062,
                        483.866943359,
                        469.290039062,
                        525.4699707029999,
                        518.1389160160001,
                        573.3981933589999,
                        471.171875,
                        467.922119141,
                        461.816894531,
                        478.79296875,
                        477.685791016,
                        497.375976562,
                        480.600097656,
                        498.111083984,
                        492.683105469,
                        506.383056641,
                        498.756103516,
                        502.019042969,
                        497.895996094,
                        491.354980469,
                        479.074951172,
                        542.4958496089999,
                        547.038085938,
                        495.103027344,
                        502.862060547,
                        500.277832031,
                        521.79296875,
                        518.266113281,
                        456.597900391,
                        457.896972656,
                        520.440917969,
                        512.5852050779999,
                        597.7380371089999,
                        618.053222656,
                        580.625976562,
                        576.833984375,
                        493.860107422,
                        492.893066406,
                        481.366210938,
                        487.095214844,
                        479.612060547,
                        482.274658203,
                        594.9157714839999,
                        482.691894531,
                        484.295166016,
                        524.4479980470001,
                        522.9299316410001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-306.609292\n",
                                "-306.609292\n",
                                "-307.632417\n",
                                "-307.632417\n",
                                "-308.607858\n",
                                "-308.607858\n",
                                "-307.339721\n",
                                "-307.339721\n",
                                "-307.797188\n",
                                "-306.412085\n",
                                "-306.412085\n",
                                "-306.412085\n",
                                "-306.826164\n",
                                "-306.826164\n",
                                "-306.802306\n",
                                "-306.802306\n",
                                "-307.717459\n",
                                "-307.717459\n",
                                "-307.374446\n",
                                "-307.374446\n",
                                "-307.713110\n",
                                "-307.713110\n",
                                "-306.280104\n",
                                "-306.280104\n",
                                "-306.425393\n",
                                "-306.425393\n",
                                "-307.184728\n",
                                "-308.305637\n",
                                "-308.305637\n",
                                "-307.511676\n",
                                "-307.511676\n",
                                "-305.659764\n",
                                "-305.659764\n",
                                "-307.496574\n",
                                "-307.496574\n",
                                "-307.214328\n",
                                "-307.214328\n",
                                "-308.066513\n",
                                "-308.066513\n",
                                "-306.519712\n",
                                "-306.519712\n",
                                "-307.806248\n",
                                "-307.806248\n",
                                "-307.269592\n",
                                "-307.269592\n",
                                "-308.739724\n",
                                "-307.386616\n",
                                "-307.386616\n",
                                "-308.232549\n",
                                "-308.232549\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1955.53393555, 
                    "ms_run" : [
                        144.906982422,
                        133.736083984,
                        143.593994141,
                        145.811035156,
                        149.583007812,
                        143.419921875,
                        147.272216797,
                        133.552001953,
                        149.416748047,
                        147.803955078,
                        144.508789062,
                        145.245849609,
                        144.680175781,
                        142.405761719,
                        136.419189453,
                        151.159912109,
                        126.028076172,
                        143.78515625,
                        134.544921875,
                        146.929199219,
                        151.912841797,
                        145.280273438,
                        144.254882812,
                        138.736083984,
                        142.646972656,
                        154.575195312,
                        133.864990234,
                        146.299316406,
                        145.575927734,
                        145.622802734,
                        140.901855469,
                        131.359130859,
                        144.245849609,
                        151.145996094,
                        146.644042969,
                        127.454833984,
                        154.854980469,
                        145.056884766,
                        151.851074219,
                        144.830810547,
                        147.290039062,
                        146.087890625,
                        145.536132812,
                        142.900146484,
                        140.637207031,
                        147.166015625,
                        146.703857422,
                        141.022949219,
                        130.872070312,
                        157.958251953
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-527.605366325\n",
                                "-539.856288263\n",
                                "-506.944742668\n",
                                "-489.419141304\n",
                                "-441.541124731\n",
                                "-463.73452949\n",
                                "-506.197363855\n",
                                "-446.533876291\n",
                                "-547.915494036\n",
                                "-451.194204735\n",
                                "-463.155903606\n",
                                "-527.49630928\n",
                                "-447.036676926\n",
                                "-593.260179638\n",
                                "-477.012094663\n",
                                "-505.610316906\n",
                                "-497.299127894\n",
                                "-480.851329602\n",
                                "-648.598210417\n",
                                "-434.839065851\n",
                                "-517.062371209\n",
                                "-492.442157194\n",
                                "-453.471887115\n",
                                "-566.154128454\n",
                                "-606.612553005\n",
                                "-624.594967767\n",
                                "-517.553428834\n",
                                "-481.152150623\n",
                                "-529.18541949\n",
                                "-620.585431117\n",
                                "-462.949037898\n",
                                "-465.46123959\n",
                                "-565.742525574\n",
                                "-531.061345881\n",
                                "-522.758649546\n",
                                "-511.666303855\n",
                                "-414.272391821\n",
                                "-511.731354071\n",
                                "-459.541030346\n",
                                "-572.114890902\n",
                                "-491.835361333\n",
                                "-457.565159709\n",
                                "-495.701773964\n",
                                "-495.171547826\n",
                                "-570.116375269\n",
                                "-522.125543976\n",
                                "-532.450458507\n",
                                "-554.294355898\n",
                                "-541.575530942\n",
                                "-526.029373943\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2016.01904297, 
                    "ms_run" : [
                        146.783935547,
                        153.426269531,
                        148.236083984,
                        153.052978516,
                        140.541992188,
                        135.118896484,
                        156.6328125,
                        138.725097656,
                        137.142089844,
                        158.482910156,
                        147.004150391,
                        154.497070312,
                        141.437011719,
                        156.384033203,
                        153.153320312,
                        153.086914062,
                        150.270019531,
                        141.188720703,
                        149.086914062,
                        154.393066406,
                        147.16015625,
                        154.220703125,
                        150.541015625,
                        144.970214844,
                        147.756103516,
                        140.000976562,
                        152.166748047,
                        151.177246094,
                        154.067138672,
                        155.488037109,
                        151.836914062,
                        159.552978516,
                        160.531982422,
                        152.708251953,
                        148.677978516,
                        151.151123047,
                        138.732910156,
                        141.343017578,
                        155.891845703,
                        154.903808594,
                        148.040039062,
                        158.362304688,
                        150.188720703,
                        155.434814453,
                        151.642822266,
                        157.784179688,
                        153.092041016,
                        161.084716797,
                        152.103271484,
                        148.904052734
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-510.242497223\n",
                                "-482.248624047\n",
                                "-473.966285627\n",
                                "-427.787222378\n",
                                "-451.364207966\n",
                                "-451.526911608\n",
                                "-463.868454215\n",
                                "-486.463277048\n",
                                "-483.788990383\n",
                                "-526.17797641\n",
                                "-609.995285926\n",
                                "-492.55921704\n",
                                "-454.841522245\n",
                                "-511.421268712\n",
                                "-473.425698933\n",
                                "-390.062230717\n",
                                "-464.966654031\n",
                                "-458.693580299\n",
                                "-557.133258573\n",
                                "-462.04668177\n",
                                "-511.827579098\n",
                                "-478.703090869\n",
                                "-492.175532689\n",
                                "-568.710941021\n",
                                "-420.73695552\n",
                                "-571.575144423\n",
                                "-442.250764114\n",
                                "-657.327005624\n",
                                "-499.483625798\n",
                                "-570.758710707\n",
                                "-498.60502656\n",
                                "-462.297410664\n",
                                "-482.417183729\n",
                                "-482.538413443\n",
                                "-601.733136218\n",
                                "-483.892941384\n",
                                "-494.112380924\n",
                                "-496.540072015\n",
                                "-518.882497424\n",
                                "-458.50789092\n",
                                "-456.412924652\n",
                                "-490.615264392\n",
                                "-507.275385964\n",
                                "-453.674620795\n",
                                "-497.244447348\n",
                                "-434.041270654\n",
                                "-462.098032594\n",
                                "-487.562001463\n",
                                "-423.997523205\n",
                                "-458.083887952\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2088.31616211, 
                    "ms_run" : [
                        298.494140625,
                        300.730957031,
                        318.224853516,
                        288.053955078,
                        309.116943359,
                        298.0859375,
                        295.019775391,
                        280.592285156,
                        277.241943359,
                        296.634033203,
                        291.979003906,
                        303.577880859,
                        301.264892578,
                        295.629882812,
                        286.344970703,
                        285.549072266,
                        288.204833984,
                        280.862304688,
                        316.323974609,
                        312.555175781,
                        292.311035156,
                        289.305908203,
                        293.031738281,
                        297.027099609,
                        306.21875,
                        288.793212891,
                        290.789794922,
                        290.241943359,
                        315.229003906,
                        287.019042969,
                        316.401855469,
                        288.463623047,
                        297.514892578,
                        289.689208984,
                        282.209716797,
                        316.144775391,
                        297.006103516,
                        306.725097656,
                        281.607177734,
                        284.393066406,
                        271.750732422,
                        284.374023438,
                        301.521972656,
                        278.950195312,
                        311.795898438,
                        289.878173828,
                        290.637939453,
                        297.888916016,
                        286.303955078,
                        289.896972656
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-420.234836633\n",
                                "-464.651928968\n",
                                "-414.975599101\n",
                                "-543.71696177\n",
                                "-517.095456773\n",
                                "-498.442309198\n",
                                "-518.356464686\n",
                                "-546.062131885\n",
                                "-555.307250701\n",
                                "-481.551788516\n",
                                "-528.011536081\n",
                                "-488.301701696\n",
                                "-641.711496979\n",
                                "-451.548491701\n",
                                "-444.100979386\n",
                                "-441.896292608\n",
                                "-474.908412264\n",
                                "-469.603985581\n",
                                "-495.723589124\n",
                                "-474.688069089\n",
                                "-646.078770897\n",
                                "-476.38668413\n",
                                "-425.404020115\n",
                                "-701.129760417\n",
                                "-463.278040006\n",
                                "-521.121653528\n",
                                "-562.318098177\n",
                                "-459.058535922\n",
                                "-483.189497757\n",
                                "-495.057517945\n",
                                "-500.779526113\n",
                                "-443.857851438\n",
                                "-531.966014647\n",
                                "-508.166102214\n",
                                "-500.514568644\n",
                                "-637.010250761\n",
                                "-451.260354844\n",
                                "-526.442919557\n",
                                "-470.435748569\n",
                                "-470.816950723\n",
                                "-484.926449457\n",
                                "-541.643105162\n",
                                "-459.479216768\n",
                                "-478.056391621\n",
                                "-503.160099774\n",
                                "-428.913601942\n",
                                "-565.275512859\n",
                                "-421.843068989\n",
                                "-443.827981609\n",
                                "-532.321580116\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1952.69384766, 
                    "ms_run" : [
                        1211.95483398,
                        1242.38208008,
                        1226.30810547,
                        1219.13500977,
                        1201.26220703,
                        1191.10205078,
                        1209.10791016,
                        1208.08300781,
                        1190.59204102,
                        1197.73925781,
                        1204.07714844,
                        1224.92285156,
                        1245.98803711,
                        1215.11816406,
                        1224.47167969,
                        1223.86303711,
                        1248.08398438,
                        1229.38989258,
                        1209.296875,
                        1195.88183594,
                        1190.9921875,
                        1212.60229492,
                        1232.3059082,
                        1224.68017578,
                        1237.28710938,
                        1226.6640625,
                        1276.65795898,
                        1238.19482422,
                        1253.74902344,
                        1231.8359375,
                        1240.87109375,
                        1231.3359375,
                        1205.74511719,
                        1210.24389648,
                        1221.34399414,
                        1226.81689453,
                        1244.29199219,
                        1239.39697266,
                        1201.27001953,
                        1229.48095703,
                        1215.35522461,
                        1242.54589844,
                        1223.60205078,
                        1258.26000977,
                        1247.77807617,
                        1208.65893555,
                        1236.82592773,
                        1210.37988281,
                        1210.37402344,
                        1212.76123047
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-467.798832266\n",
                                "-410.027509285\n",
                                "-450.432174493\n",
                                "-410.997563341\n",
                                "-451.093375604\n",
                                "-434.286235176\n",
                                "-431.638469563\n",
                                "-393.551727448\n",
                                "-434.17299562\n",
                                "-391.724773023\n",
                                "-411.137522172\n",
                                "-385.512291287\n",
                                "-413.421923439\n",
                                "-395.77490856\n",
                                "-422.330391106\n",
                                "-448.323623122\n",
                                "-420.993018355\n",
                                "-429.802801561\n",
                                "-442.261586505\n",
                                "-411.843990902\n",
                                "-400.373707601\n",
                                "-441.310527839\n",
                                "-420.41941177\n",
                                "-426.451815042\n",
                                "-413.854852745\n",
                                "-440.361745753\n",
                                "-428.512369568\n",
                                "-417.78514691\n",
                                "-422.225807356\n",
                                "-410.333601725\n",
                                "-405.162428258\n",
                                "-400.784323098\n",
                                "-466.935201703\n",
                                "-424.307853965\n",
                                "-435.009529365\n",
                                "-411.006772775\n",
                                "-463.444473023\n",
                                "-451.682627595\n",
                                "-412.884672612\n",
                                "-414.384094235\n",
                                "-416.047586422\n",
                                "-454.989065085\n",
                                "-434.078194846\n",
                                "-414.6897853\n",
                                "-411.698881894\n",
                                "-396.412845981\n",
                                "-448.172314511\n",
                                "-414.216356578\n",
                                "-411.242781594\n",
                                "-405.674719382\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2052.97094727, 
                    "ms_run" : [
                        1241.35595703,
                        1257.98779297,
                        1281.79296875,
                        1241.59594727,
                        1219.09912109,
                        1256.99804688,
                        1266.42407227,
                        1229.75195312,
                        1236.12915039,
                        1241.24584961,
                        1229.90600586,
                        1233.47900391,
                        1267.5769043,
                        1237.79125977,
                        1258.51977539,
                        1250.72094727,
                        1225.06103516,
                        1231.00805664,
                        1231.44116211,
                        1243.27075195,
                        1231.1730957,
                        1238.97875977,
                        1217.78393555,
                        1230.50512695,
                        1242.42822266,
                        1237.52685547,
                        1238.66088867,
                        1236.94604492,
                        1274.6081543,
                        1226.00292969,
                        1245.2980957,
                        1247.47607422,
                        1250.00390625,
                        1245.41479492,
                        1248.39086914,
                        1277.24707031,
                        1256.97875977,
                        1247.20385742,
                        1227.16821289,
                        1251.17211914,
                        1252.2590332,
                        1253.77490234,
                        1217.38183594,
                        1251.32983398,
                        1225.10009766,
                        1250.04785156,
                        1238.93994141,
                        1253.23291016,
                        1260.54003906,
                        1254.50073242
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-397.213831131\n",
                                "-413.134468558\n",
                                "-428.779883354\n",
                                "-404.963662582\n",
                                "-407.415962942\n",
                                "-410.94353153\n",
                                "-431.643068048\n",
                                "-436.531865676\n",
                                "-428.631897284\n",
                                "-435.972652473\n",
                                "-442.449006687\n",
                                "-415.44709537\n",
                                "-442.069151832\n",
                                "-432.841695428\n",
                                "-450.367647258\n",
                                "-421.291998481\n",
                                "-396.755859575\n",
                                "-441.974775067\n",
                                "-396.539837027\n",
                                "-428.253791027\n",
                                "-436.908280874\n",
                                "-382.887196783\n",
                                "-439.995829084\n",
                                "-438.574813817\n",
                                "-423.579829504\n",
                                "-408.606995049\n",
                                "-426.799965002\n",
                                "-411.852790768\n",
                                "-440.325943502\n",
                                "-447.074300736\n",
                                "-453.936326423\n",
                                "-403.736795139\n",
                                "-387.169734686\n",
                                "-411.952941195\n",
                                "-412.174788538\n",
                                "-420.251192704\n",
                                "-451.346032449\n",
                                "-502.496488568\n",
                                "-426.763473839\n",
                                "-444.599075205\n",
                                "-411.073941329\n",
                                "-417.19608898\n",
                                "-441.897220712\n",
                                "-403.26406861\n",
                                "-407.04252791\n",
                                "-443.106793214\n",
                                "-428.501456731\n",
                                "-430.261356714\n",
                                "-391.589280657\n",
                                "-422.872242293\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2123.79516602, 
                    "ms_run" : [
                        2612.72290039,
                        2637.22216797,
                        2632.7421875,
                        2603.10522461,
                        2574.14794922,
                        2573.76708984,
                        2603.06005859,
                        2611.14013672,
                        2578.27490234,
                        2626.95703125,
                        2597.21118164,
                        2615.97216797,
                        2591.89404297,
                        2612.40209961,
                        2656.14086914,
                        2593.82788086,
                        2624.87304688,
                        2664.84594727,
                        2642.0168457,
                        2606.06323242,
                        2570.69702148,
                        2601.11401367,
                        2595.80297852,
                        2648.51098633,
                        2564.34985352,
                        2579.45214844,
                        2542.2487793,
                        2535.67895508,
                        2549.77905273,
                        2585.03930664,
                        2572.53076172,
                        2534.52905273,
                        2627.37084961,
                        2510.34667969,
                        2581.93701172,
                        2631.9140625,
                        2555.28515625,
                        2631.91210938,
                        2608.97802734,
                        2521.17895508,
                        2625.59594727,
                        2572.79296875,
                        2577.06201172,
                        2585.76196289,
                        2542.85107422,
                        2523.91577148,
                        2526.59985352,
                        2527.74804688,
                        2558.66699219,
                        2513.93701172
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-449.975424319\n",
                                "-419.031126886\n",
                                "-429.177401196\n",
                                "-411.429937277\n",
                                "-428.761650901\n",
                                "-422.22333029\n",
                                "-454.87566645\n",
                                "-433.992322233\n",
                                "-420.549001042\n",
                                "-420.34609966\n",
                                "-410.114524355\n",
                                "-438.740796025\n",
                                "-467.361023849\n",
                                "-424.941938415\n",
                                "-400.957778375\n",
                                "-439.472688353\n",
                                "-403.697864944\n",
                                "-460.365167976\n",
                                "-416.298779525\n",
                                "-441.393936591\n",
                                "-417.460344427\n",
                                "-419.491814457\n",
                                "-431.772037008\n",
                                "-435.017691684\n",
                                "-385.332622586\n",
                                "-430.031859108\n",
                                "-450.325758372\n",
                                "-427.85254282\n",
                                "-451.676228274\n",
                                "-429.072199241\n",
                                "-415.513964711\n",
                                "-435.135066836\n",
                                "-440.747477291\n",
                                "-424.619235239\n",
                                "-406.696190669\n",
                                "-406.02631658\n",
                                "-435.337359897\n",
                                "-426.742183485\n",
                                "-395.908349939\n",
                                "-400.756058933\n",
                                "-428.760436052\n",
                                "-407.845749199\n",
                                "-440.958901054\n",
                                "-395.588979697\n",
                                "-432.965083698\n",
                                "-437.376811577\n",
                                "-429.275310224\n",
                                "-429.03880031\n",
                                "-386.504774573\n",
                                "-455.531364874\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 1000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2059.64501953, 
                    "ms_run" : [
                        96.626953125,
                        102.659912109,
                        105.640869141,
                        94.98193359379999,
                        115.483154297,
                        102.599853516,
                        98.96484375,
                        88.5441894531,
                        99.3591308594,
                        101.909179688,
                        96.5888671875,
                        99.2800292969,
                        96.34033203120001,
                        100.718017578,
                        94.1130371094,
                        92.40185546879999,
                        116.491210938,
                        80.9208984375,
                        88.18701171879999,
                        96.83984375,
                        85.6271972656,
                        91.72216796879999,
                        98.6689453125,
                        108.905029297,
                        106.104980469,
                        100.419921875,
                        92.2351074219,
                        90.4318847656,
                        87.1979980469,
                        96.5690917969,
                        99.2312011719,
                        92.19970703120001,
                        93.28076171879999,
                        84.3388671875,
                        89.13720703120001,
                        135.476806641,
                        77.7509765625,
                        92.3779296875,
                        79.4599609375,
                        107.799804688,
                        115.776123047,
                        105.804931641,
                        79.9912109375,
                        95.3542480469,
                        100.620117188,
                        97.4997558594,
                        97.9362792969,
                        79.3947753906,
                        98.9309082031,
                        89.3439941406
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-309.132425719\n",
                                "-310.892981616\n",
                                "-311.736006148\n",
                                "-309.658179662\n",
                                "-318.038043651\n",
                                "-315.593494131\n",
                                "-313.718885194\n",
                                "-303.9252786\n",
                                "-310.514963429\n",
                                "-308.644081396\n",
                                "-309.284386406\n",
                                "-305.840736042\n",
                                "-308.980091615\n",
                                "-309.132613144\n",
                                "-309.711732002\n",
                                "-305.957974775\n",
                                "-322.257078147\n",
                                "-306.998389147\n",
                                "-306.942646747\n",
                                "-309.47176995\n",
                                "-306.778694181\n",
                                "-308.264504015\n",
                                "-310.677913902\n",
                                "-314.081446641\n",
                                "-311.257367285\n",
                                "-309.558385505\n",
                                "-308.867969329\n",
                                "-304.652791765\n",
                                "-307.431883563\n",
                                "-310.642418792\n",
                                "-307.866147609\n",
                                "-311.708590825\n",
                                "-310.303361499\n",
                                "-304.730220555\n",
                                "-309.782788653\n",
                                "-319.979302494\n",
                                "-306.711957103\n",
                                "-307.873735147\n",
                                "-310.162946163\n",
                                "-313.598188177\n",
                                "-316.323721533\n",
                                "-311.35187413\n",
                                "-309.881879326\n",
                                "-308.350444353\n",
                                "-309.621913097\n",
                                "-308.332589834\n",
                                "-313.319414815\n",
                                "-309.771724669\n",
                                "-309.782789145\n",
                                "-308.50734559\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 1000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2108.83325195, 
                    "ms_run" : [
                        142.375,
                        132.853027344,
                        137.639892578,
                        149.760986328,
                        169.828857422,
                        136.659179688,
                        120.006835938,
                        152.623779297,
                        154.260986328,
                        136.344238281,
                        133.593994141,
                        126.568115234,
                        149.523925781,
                        144.815185547,
                        154.016845703,
                        154.031005859,
                        156.025878906,
                        151.719970703,
                        157.898925781,
                        125.147949219,
                        123.547119141,
                        174.944824219,
                        145.962890625,
                        151.184814453,
                        132.249755859,
                        161.938964844,
                        139.174804688,
                        135.312988281,
                        137.828125,
                        125.942138672,
                        138.646972656,
                        139.970947266,
                        152.031982422,
                        132.621826172,
                        137.484130859,
                        156.660888672,
                        140.462890625,
                        141.911865234,
                        146.648925781,
                        132.838867188,
                        143.971923828,
                        146.384033203,
                        135.208007812,
                        128.955078125,
                        183.709960938,
                        152.454833984,
                        133.3359375,
                        128.467041016,
                        151.979003906,
                        137.033203125
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.097612662\n",
                                "-310.19077921\n",
                                "-313.136571176\n",
                                "-312.059989649\n",
                                "-322.090546636\n",
                                "-309.165646166\n",
                                "-310.469014472\n",
                                "-310.913362454\n",
                                "-315.095884985\n",
                                "-307.17452363\n",
                                "-313.017831149\n",
                                "-306.409683857\n",
                                "-316.443431264\n",
                                "-307.560822153\n",
                                "-308.909421481\n",
                                "-311.621431985\n",
                                "-309.980840425\n",
                                "-309.92169875\n",
                                "-313.820317382\n",
                                "-310.47016879\n",
                                "-306.922267062\n",
                                "-316.477853873\n",
                                "-307.28039266\n",
                                "-312.210182542\n",
                                "-309.827300136\n",
                                "-305.746802671\n",
                                "-314.705913017\n",
                                "-309.756140196\n",
                                "-308.168315833\n",
                                "-305.027474059\n",
                                "-307.525507309\n",
                                "-309.067061467\n",
                                "-314.247312321\n",
                                "-306.458427003\n",
                                "-309.95112563\n",
                                "-317.301295096\n",
                                "-307.136950121\n",
                                "-308.192546683\n",
                                "-312.884176022\n",
                                "-308.931828264\n",
                                "-306.927662231\n",
                                "-306.335033768\n",
                                "-308.124247806\n",
                                "-307.078736234\n",
                                "-317.782332157\n",
                                "-312.858486997\n",
                                "-306.081461567\n",
                                "-314.894335263\n",
                                "-311.52299416\n",
                                "-305.914431775\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2044.50219727, 
                    "ms_run" : [
                        1049.19018555,
                        794.12109375,
                        830.271972656,
                        840.7878417970001,
                        829.3996582029999,
                        834.7258300779999,
                        842.6770019529999,
                        836.434082031,
                        821.91015625,
                        813.646972656,
                        820.1301269529999,
                        842.7141113279999,
                        845.787109375,
                        815.5500488279999,
                        825.838867188,
                        870.400878906,
                        818.2150878910001,
                        899.445800781,
                        841.015136719,
                        849.4470214839999,
                        842.478027344,
                        816.3688964839999,
                        840.2829589839999,
                        856.1081542970001,
                        846.16015625,
                        850.228027344,
                        832.961914062,
                        807.0881347660001,
                        815.9270019529999,
                        817.6730957029999,
                        852.62109375,
                        815.409179688,
                        846.9191894529999,
                        798.458007812,
                        817.9421386720001,
                        843.181152344,
                        810.7890625,
                        807.583007812,
                        831.3688964839999,
                        819.272949219,
                        850.6247558589999,
                        796.3020019529999,
                        841.141113281,
                        824.146972656,
                        878.671875,
                        840.113769531,
                        860.1359863279999,
                        814.973144531,
                        835.708984375,
                        866.4538574220001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-308.748915249\n",
                                "-307.888517193\n",
                                "-307.558646488\n",
                                "-308.838371692\n",
                                "-306.503839216\n",
                                "-307.12178444\n",
                                "-306.99238063\n",
                                "-306.606827407\n",
                                "-307.414664091\n",
                                "-308.474586635\n",
                                "-306.971462671\n",
                                "-307.81232264\n",
                                "-307.579749116\n",
                                "-308.66276754\n",
                                "-306.900805888\n",
                                "-309.203905097\n",
                                "-306.800796242\n",
                                "-309.491542216\n",
                                "-306.745125175\n",
                                "-307.092713914\n",
                                "-307.218857419\n",
                                "-307.117377436\n",
                                "-307.959039212\n",
                                "-308.466633811\n",
                                "-308.29619538\n",
                                "-308.459927829\n",
                                "-306.589281484\n",
                                "-307.220531814\n",
                                "-307.530015828\n",
                                "-306.798820014\n",
                                "-307.916509912\n",
                                "-306.52658777\n",
                                "-308.589391715\n",
                                "-307.111349436\n",
                                "-308.358492034\n",
                                "-307.241017366\n",
                                "-306.922345694\n",
                                "-306.416691498\n",
                                "-308.908673419\n",
                                "-307.784225198\n",
                                "-307.292287663\n",
                                "-307.542615821\n",
                                "-309.707647022\n",
                                "-308.733619316\n",
                                "-309.0028741\n",
                                "-307.581822619\n",
                                "-308.022933628\n",
                                "-307.835325183\n",
                                "-308.294124545\n",
                                "-307.918249058\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2117.35498047, 
                    "ms_run" : [
                        1249.14282227,
                        1286.27587891,
                        1279.43920898,
                        1298.62280273,
                        1236.77661133,
                        1294.74902344,
                        1229.30102539,
                        1294.2409668,
                        1240.99633789,
                        1250.39892578,
                        1309.06713867,
                        1255.30004883,
                        1331.7421875,
                        1251.48193359,
                        1377.20385742,
                        1306.33105469,
                        1258.49194336,
                        1298.76293945,
                        1305.76879883,
                        1324.92895508,
                        1230.01318359,
                        1323.13989258,
                        1256.66381836,
                        1351.38598633,
                        1271.46411133,
                        1270.5871582,
                        1241.14892578,
                        1374.56079102,
                        1227.9777832,
                        1303.40820312,
                        1205.88891602,
                        1264.70898438,
                        1285.70898438,
                        1329.20385742,
                        1235.29174805,
                        1305.82495117,
                        1187.68798828,
                        1238.39404297,
                        1239.34106445,
                        1211.65893555,
                        1283.53710938,
                        1220.12817383,
                        1203.5390625,
                        1257.80517578,
                        1313.81982422,
                        1257.92993164,
                        1298.26000977,
                        1325.79394531,
                        1315.05029297,
                        1374.54394531
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.528203035\n",
                                "-307.633266225\n",
                                "-307.628255548\n",
                                "-306.54452619\n",
                                "-306.916958535\n",
                                "-307.342838022\n",
                                "-306.859929194\n",
                                "-307.423102221\n",
                                "-307.099177984\n",
                                "-307.558663858\n",
                                "-307.779422045\n",
                                "-307.845151786\n",
                                "-307.989614552\n",
                                "-308.480254763\n",
                                "-308.374624702\n",
                                "-308.224235513\n",
                                "-307.198048657\n",
                                "-306.847606979\n",
                                "-307.823858397\n",
                                "-309.072493334\n",
                                "-307.800209428\n",
                                "-308.668495151\n",
                                "-307.543309078\n",
                                "-307.947750146\n",
                                "-307.42924602\n",
                                "-308.477269776\n",
                                "-308.756027889\n",
                                "-306.629145347\n",
                                "-307.009261429\n",
                                "-309.057681864\n",
                                "-306.741652658\n",
                                "-307.094298654\n",
                                "-307.000277713\n",
                                "-310.550946391\n",
                                "-306.995246553\n",
                                "-308.213784955\n",
                                "-307.06782638\n",
                                "-307.029562066\n",
                                "-306.608143009\n",
                                "-307.448371556\n",
                                "-307.093608222\n",
                                "-307.784984688\n",
                                "-306.882782256\n",
                                "-307.350162706\n",
                                "-308.230628613\n",
                                "-307.00955567\n",
                                "-306.638449194\n",
                                "-308.76618199\n",
                                "-308.458104187\n",
                                "-309.434121148\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 500 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 500 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2045.42407227, 
                    "ms_run" : [
                        98.53466796879999,
                        115.075195312,
                        119.498046875,
                        190.08203125,
                        108.697753906,
                        123.609863281,
                        98.7121582031,
                        107.034912109,
                        85.7429199219,
                        122.70703125,
                        95.1901855469,
                        98.5,
                        102.151855469,
                        87.1611328125,
                        96.7971191406,
                        108.891845703,
                        107.62109375,
                        100.717041016,
                        113.916015625,
                        96.037109375,
                        106.322998047,
                        180.322998047,
                        105.825927734,
                        104.99609375,
                        123.013916016,
                        96.9660644531,
                        130.489990234,
                        104.736083984,
                        107.083007812,
                        97.10009765620001,
                        116.330810547,
                        96.0759277344,
                        102.843994141,
                        96.1301269531,
                        105.829833984,
                        89.1960449219,
                        94.1481933594,
                        90.4538574219,
                        104.782958984,
                        104.997070312,
                        90.115234375,
                        92.7702636719,
                        107.388916016,
                        86.7751464844,
                        111.475097656,
                        102.815185547,
                        94.3591308594,
                        93.5576171875,
                        110.192626953,
                        92.1110839844
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.990182341\n",
                                "-307.470722381\n",
                                "-310.568569282\n",
                                "-320.190469695\n",
                                "-309.416462309\n",
                                "-309.62247304\n",
                                "-309.451549611\n",
                                "-307.458426764\n",
                                "-311.470689963\n",
                                "-310.13768425\n",
                                "-307.410826661\n",
                                "-306.74477293\n",
                                "-305.299210661\n",
                                "-315.869030707\n",
                                "-305.744788755\n",
                                "-307.953055903\n",
                                "-313.716596796\n",
                                "-305.613848668\n",
                                "-308.466745856\n",
                                "-308.907905538\n",
                                "-307.45207997\n",
                                "-316.670996532\n",
                                "-308.628011889\n",
                                "-311.571560628\n",
                                "-311.511520184\n",
                                "-307.965464896\n",
                                "-313.310527959\n",
                                "-308.819674382\n",
                                "-310.27205517\n",
                                "-307.583135165\n",
                                "-307.597763588\n",
                                "-306.2899271\n",
                                "-307.30502733\n",
                                "-307.049220306\n",
                                "-305.064641756\n",
                                "-305.974712045\n",
                                "-307.998241245\n",
                                "-306.005838781\n",
                                "-306.754271887\n",
                                "-305.552267999\n",
                                "-311.102346204\n",
                                "-310.559949598\n",
                                "-307.942069386\n",
                                "-309.689572021\n",
                                "-308.834218906\n",
                                "-309.136964302\n",
                                "-310.54250379\n",
                                "-305.004407471\n",
                                "-310.415128027\n",
                                "-312.29728741\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 500 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 500 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2138.0847168, 
                    "ms_run" : [
                        167.523925781,
                        169.271972656,
                        163.2890625,
                        169.810058594,
                        164.422851562,
                        142.549072266,
                        135.16015625,
                        160.362060547,
                        147.593017578,
                        200.799316406,
                        157.879882812,
                        166.483886719,
                        147.434082031,
                        184.489013672,
                        219.348876953,
                        217.772949219,
                        166.459960938,
                        241.502929688,
                        142.350097656,
                        155.234863281,
                        141.739990234,
                        165.971191406,
                        175.195068359,
                        163.654785156,
                        125.338867188,
                        143.620849609,
                        130.054931641,
                        120.241210938,
                        154.802978516,
                        151.459960938,
                        160.37109375,
                        176.135009766,
                        158.265136719,
                        142.045898438,
                        193.566162109,
                        173.928955078,
                        186.641113281,
                        180.156005859,
                        212.381835938,
                        164.227050781,
                        139.570800781,
                        173.074951172,
                        139.077880859,
                        121.221679688,
                        192.334716797,
                        167.407958984,
                        427.327148438,
                        152.144042969,
                        167.011962891,
                        192.41796875
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-309.297205895\n",
                                "-306.695865566\n",
                                "-308.320089751\n",
                                "-307.848329984\n",
                                "-308.381346464\n",
                                "-306.536521537\n",
                                "-304.085926081\n",
                                "-309.192727724\n",
                                "-307.7237818\n",
                                "-313.824157804\n",
                                "-307.096749802\n",
                                "-310.319534027\n",
                                "-311.283933073\n",
                                "-308.110843053\n",
                                "-324.457371445\n",
                                "-322.55852041\n",
                                "-308.612660004\n",
                                "-314.206299383\n",
                                "-316.069731554\n",
                                "-309.858753627\n",
                                "-307.596084485\n",
                                "-312.516976928\n",
                                "-307.94771379\n",
                                "-308.263950139\n",
                                "-308.684707215\n",
                                "-305.865095435\n",
                                "-305.150721469\n",
                                "-313.364739193\n",
                                "-308.428246216\n",
                                "-309.826164813\n",
                                "-306.344224277\n",
                                "-314.251521097\n",
                                "-312.174767548\n",
                                "-306.885338997\n",
                                "-309.44431525\n",
                                "-306.286271135\n",
                                "-309.105397154\n",
                                "-313.583239609\n",
                                "-313.861443815\n",
                                "-311.85529004\n",
                                "-307.688169825\n",
                                "-308.129602623\n",
                                "-311.571435424\n",
                                "-309.639812928\n",
                                "-313.698292302\n",
                                "-309.192321555\n",
                                "-323.873681875\n",
                                "-308.115948813\n",
                                "-309.042577075\n",
                                "-308.598721021\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 5000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 5000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2041.87817383, 
                    "ms_run" : [
                        953.013671875,
                        855.2849121089999,
                        881.7907714839999,
                        907.7580566410001,
                        932.7629394529999,
                        980.774902344,
                        1002.88891602,
                        843.6330566410001,
                        875.7800292970001,
                        880.169921875,
                        895.7580566410001,
                        863.521972656,
                        912.366210938,
                        885.7160644529999,
                        878.2678222660001,
                        923.0471191410001,
                        872.913085938,
                        823.1789550779999,
                        882.977050781,
                        884.162109375,
                        861.6828613279999,
                        911.4001464839999,
                        1073.9519043,
                        926.462890625,
                        851.145996094,
                        926.060058594,
                        937.813964844,
                        860.0930175779999,
                        856.874023438,
                        1029.44287109,
                        864.645996094,
                        1132.7668457,
                        845.194824219,
                        881.592773438,
                        914.895019531,
                        982.3420410160001,
                        917.9567871089999,
                        896.584960938,
                        865.9509277339999,
                        967.7058105470001,
                        828.935058594,
                        858.777832031,
                        820.756347656,
                        879.3801269529999,
                        1021.51074219,
                        903.536132812,
                        870.1208496089999,
                        962.934082031,
                        824.6848144529999,
                        902.8239746089999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.168195604\n",
                                "-306.813029655\n",
                                "-307.412193646\n",
                                "-307.74313293\n",
                                "-307.046397149\n",
                                "-307.700962977\n",
                                "-307.542564298\n",
                                "-306.680828095\n",
                                "-307.626362113\n",
                                "-306.993204358\n",
                                "-306.7173893\n",
                                "-306.943617299\n",
                                "-307.942809022\n",
                                "-307.596199864\n",
                                "-306.874240967\n",
                                "-308.250518414\n",
                                "-307.024881739\n",
                                "-306.951179786\n",
                                "-307.346943025\n",
                                "-307.484309972\n",
                                "-307.13922037\n",
                                "-307.310265528\n",
                                "-308.315634991\n",
                                "-307.402435452\n",
                                "-306.483757608\n",
                                "-308.067999763\n",
                                "-307.108807446\n",
                                "-307.702002225\n",
                                "-307.87242314\n",
                                "-306.254191636\n",
                                "-306.775836514\n",
                                "-309.145424277\n",
                                "-307.22597031\n",
                                "-307.082468907\n",
                                "-307.646653039\n",
                                "-308.009941685\n",
                                "-308.722576182\n",
                                "-307.064308293\n",
                                "-307.142061042\n",
                                "-307.294830209\n",
                                "-308.321661212\n",
                                "-306.954644018\n",
                                "-306.829056241\n",
                                "-307.638651849\n",
                                "-306.818091792\n",
                                "-307.233335111\n",
                                "-307.251383469\n",
                                "-307.091435338\n",
                                "-307.04404936\n",
                                "-307.922811857\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 5000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 5000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2122.10205078, 
                    "ms_run" : [
                        1402.80004883,
                        1442.72900391,
                        1679.22802734,
                        1382.38232422,
                        1474.83203125,
                        1407.80004883,
                        1514.89697266,
                        1455.29614258,
                        1336.43603516,
                        1571.80908203,
                        1445.26196289,
                        1431.17407227,
                        1528.3972168,
                        1372.61889648,
                        1470.51220703,
                        1377.40576172,
                        1531.84692383,
                        1501.68676758,
                        1377.42285156,
                        1346.74682617,
                        1820.93798828,
                        1639.71728516,
                        1411.50195312,
                        1438.85400391,
                        1798.55908203,
                        1444.0559082,
                        1414.10498047,
                        1387.74487305,
                        1457.55517578,
                        1384.83276367,
                        1393.27294922,
                        1454.0402832,
                        1445.91113281,
                        1912.32299805,
                        1429.58105469,
                        1427.2512207,
                        1373.01000977,
                        1578.51489258,
                        1470.80883789,
                        1430.25976562,
                        1489.21191406,
                        1534.18212891,
                        1381.22802734,
                        1350.41894531,
                        1486.9050293,
                        1464.62792969,
                        1395.27294922,
                        1548.82910156,
                        1450.41503906,
                        1557.38476562
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-306.23362656\n",
                                "-307.18823383\n",
                                "-308.92898068\n",
                                "-306.418910225\n",
                                "-307.946366905\n",
                                "-307.745141997\n",
                                "-306.943072337\n",
                                "-309.135157354\n",
                                "-308.02454576\n",
                                "-308.559756166\n",
                                "-307.253216358\n",
                                "-307.79396186\n",
                                "-308.902578158\n",
                                "-306.956360995\n",
                                "-306.632590005\n",
                                "-306.790505323\n",
                                "-307.08432887\n",
                                "-307.898955123\n",
                                "-307.35679439\n",
                                "-306.560592109\n",
                                "-307.525457439\n",
                                "-308.437706585\n",
                                "-307.227439669\n",
                                "-308.19704979\n",
                                "-308.230694467\n",
                                "-306.983429625\n",
                                "-306.929661251\n",
                                "-307.102795966\n",
                                "-308.668364096\n",
                                "-307.316204787\n",
                                "-308.266938792\n",
                                "-307.374148108\n",
                                "-307.500432352\n",
                                "-307.956682423\n",
                                "-307.78659578\n",
                                "-307.310135793\n",
                                "-306.901184686\n",
                                "-308.078493593\n",
                                "-307.446674477\n",
                                "-306.578491217\n",
                                "-306.913458602\n",
                                "-306.437538196\n",
                                "-306.807158963\n",
                                "-307.2439344\n",
                                "-308.139417512\n",
                                "-308.636166844\n",
                                "-307.117709321\n",
                                "-307.857014408\n",
                                "-308.139934452\n",
                                "-307.184447533\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2115.58374023, 
                    "ms_run" : [
                        1127.23706055,
                        821.8649902339999,
                        240.385986328,
                        297.350097656,
                        137.709228516,
                        161.894042969,
                        603.2619628910001,
                        178.833984375,
                        341.264892578,
                        479.850097656,
                        471.223876953,
                        212.084228516,
                        305.623046875,
                        241.051757812,
                        314.791748047,
                        197.022216797,
                        782.321777344,
                        245.967041016,
                        107.476074219,
                        209.164794922,
                        126.932128906,
                        3263.23706055,
                        489.991943359,
                        104.614013672,
                        2582.05981445,
                        92.5090332031,
                        2219.87597656,
                        262.442138672,
                        370.153076172,
                        379.0390625,
                        685.2121582029999,
                        342.219970703,
                        3204.01782227,
                        205.249023438,
                        956.7770996089999,
                        306.357910156,
                        288.726074219,
                        590.8059082029999,
                        171.275146484,
                        146.396972656,
                        357.793212891,
                        135.420898438,
                        1373.57910156,
                        668.1936035160001,
                        153.036865234,
                        175.612060547,
                        5756.26416016,
                        112.460693359,
                        219.096923828,
                        616.44921875
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2195.19091797, 
                    "ms_run" : [
                        142.393798828,
                        269.732910156,
                        436.455810547,
                        579.711914062,
                        392.100097656,
                        182.331054688,
                        162.101074219,
                        393.925048828,
                        439.725830078,
                        246.635986328,
                        538.752929688,
                        195.898925781,
                        290.780273438,
                        271.231689453,
                        325.797119141,
                        318.650146484,
                        160.482177734,
                        787.323730469,
                        194.195068359,
                        2619.18701172,
                        2225.5769043,
                        367.708984375,
                        427.569091797,
                        475.338134766,
                        2244.97509766,
                        257.281982422,
                        364.831787109,
                        2063.57104492,
                        1566.83007812,
                        333.643066406,
                        180.999023438,
                        579.3679199220001,
                        851.7590332029999,
                        826.6501464839999,
                        222.334716797,
                        254.639892578,
                        1901.88134766,
                        629.2109375,
                        387.696044922,
                        153.348144531,
                        441.888916016,
                        725.3898925779999,
                        1562.87304688,
                        157.253173828,
                        1227.90869141,
                        171.399902344,
                        636.333984375,
                        261.840820312,
                        1879.60205078,
                        322.876220703
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2116.52197266, 
                    "ms_run" : [
                        1139.37792969,
                        1033.38891602,
                        1080.12084961,
                        1305.4609375,
                        1008.65087891,
                        1010.71826172,
                        1040.75219727,
                        1033.72998047,
                        1050.36621094,
                        1579.09716797,
                        1019.78979492,
                        3715.13916016,
                        1285.56079102,
                        1020.79882812,
                        1093.25878906,
                        1148.49487305,
                        1033.94189453,
                        1569.73925781,
                        1970.32397461,
                        1366.90698242,
                        986.107910156,
                        1088.57519531,
                        2020.0559082,
                        2049.58203125,
                        1379.69506836,
                        1603.6340332,
                        2009.95629883,
                        1196.24804688,
                        1277.66308594,
                        4137.52587891,
                        1070.99707031,
                        1208.375,
                        1202.08300781,
                        2010.74194336,
                        2270.8449707,
                        1313.84301758,
                        1000.70214844,
                        1057.46606445,
                        1293.58984375,
                        2593.11108398,
                        1151.25708008,
                        1345.9609375,
                        6325.18676758,
                        1051.6940918,
                        1070.45019531,
                        1438.96923828,
                        2444.68188477,
                        1212.48413086,
                        989.533691406,
                        1584.66821289
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2204.88232422, 
                    "ms_run" : [
                        1366.74414062,
                        1927.09887695,
                        1404.73193359,
                        2207.12207031,
                        1651.55200195,
                        2790.71508789,
                        1606.74511719,
                        1944.06787109,
                        2292.61035156,
                        1920.13696289,
                        2198.62695312,
                        5391.43383789,
                        1465.2199707,
                        1338.43017578,
                        3878.64624023,
                        1461.08496094,
                        1947.00415039,
                        1688.69213867,
                        1519.17895508,
                        1635.47119141,
                        1366.35986328,
                        1591.24169922,
                        1572.08496094,
                        1821.2722168,
                        1634.52587891,
                        2028.23999023,
                        1393.43603516,
                        1397.83300781,
                        1726.36474609,
                        1491.29394531,
                        1459.22607422,
                        1351.49902344,
                        1323.9597168,
                        3295.02490234,
                        1873.97216797,
                        1631.42895508,
                        2302.94799805,
                        1447.16699219,
                        1442.02490234,
                        1446.8840332,
                        3621.82128906,
                        1490.22924805,
                        1628.23803711,
                        1476.55786133,
                        1698.47705078,
                        1515.27172852,
                        1504.59179688,
                        1456.00292969,
                        1397.48193359,
                        1429.82470703
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2055.04174805, 
                    "ms_run" : [
                        83.5632324219,
                        77.5812988281,
                        81.18994140620001,
                        81.0859375,
                        85.2302246094,
                        90.1442871094,
                        82.0439453125,
                        96.0788574219,
                        98.533203125,
                        77.6950683594,
                        73.01611328120001,
                        111.927978516,
                        93.1320800781,
                        95.9001464844,
                        87.7041015625,
                        82.3076171875,
                        127.463134766,
                        95.6640625,
                        92.7060546875,
                        107.837158203,
                        85.6630859375,
                        86.36083984379999,
                        104.108642578,
                        82.13916015620001,
                        74.22021484379999,
                        83.9140625,
                        103.961914062,
                        81.31884765620001,
                        70.4431152344,
                        87.61181640620001,
                        97.1389160156,
                        100.923095703,
                        76.2399902344,
                        96.1408691406,
                        89.294921875,
                        81.3420410156,
                        104.313964844,
                        80.97802734379999,
                        89.77783203120001,
                        91.9562988281,
                        85.18505859379999,
                        81.92919921879999,
                        87.4069824219,
                        82.23486328120001,
                        93.2409667969,
                        80.2390136719,
                        83.26416015620001,
                        78.60986328120001,
                        99.85888671879999,
                        149.28515625
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2158.8659668, 
                    "ms_run" : [
                        140.523925781,
                        126.102783203,
                        151.364013672,
                        140.404052734,
                        159.633789062,
                        111.981933594,
                        148.846679688,
                        126.963134766,
                        136.590820312,
                        162.761230469,
                        148.036132812,
                        133.663085938,
                        119.202880859,
                        153.946289062,
                        142.655029297,
                        131.873779297,
                        147.395996094,
                        223.410644531,
                        140.788085938,
                        129.954833984,
                        140.376953125,
                        165.716796875,
                        140.1796875,
                        134.427001953,
                        131.140869141,
                        157.176025391,
                        135.701904297,
                        123.710205078,
                        136.146972656,
                        130.769042969,
                        132.262939453,
                        132.807861328,
                        153.119140625,
                        162.812011719,
                        247.374023438,
                        115.649902344,
                        121.929931641,
                        165.675292969,
                        111.984130859,
                        150.041992188,
                        123.509765625,
                        113.063232422,
                        168.434814453,
                        124.911865234,
                        189.310058594,
                        133.49609375,
                        133.136962891,
                        225.66796875,
                        167.251953125,
                        155.698974609
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2048.02807617, 
                    "ms_run" : [
                        615.1101074220001,
                        722.038085938,
                        639.0969238279999,
                        677.001953125,
                        747.118164062,
                        663.7399902339999,
                        627.5280761720001,
                        659.1638183589999,
                        667.163085938,
                        642.2800292970001,
                        629.402832031,
                        709.290039062,
                        666.7858886720001,
                        686.45703125,
                        636.0749511720001,
                        659.3469238279999,
                        641.5852050779999,
                        684.961914062,
                        622.018066406,
                        648.458007812,
                        645.1550292970001,
                        685.402832031,
                        605.1857910160001,
                        617.9079589839999,
                        662.4177246089999,
                        663.0549316410001,
                        703.8449707029999,
                        706.6750488279999,
                        597.034179688,
                        621.206054688,
                        710.484863281,
                        640.0197753910001,
                        679.7878417970001,
                        711.0988769529999,
                        628.7360839839999,
                        726.702148438,
                        623.142089844,
                        629.7238769529999,
                        654.2658691410001,
                        683.0939941410001,
                        677.209960938,
                        647.5812988279999,
                        656.640136719,
                        681.293945312,
                        648.040039062,
                        690.3811035160001,
                        748.228027344,
                        687.080078125,
                        655.841796875,
                        678.482910156
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2134.04003906, 
                    "ms_run" : [
                        1156.95483398,
                        1201.203125,
                        1344.58203125,
                        1179.38305664,
                        1193.27294922,
                        1214.50317383,
                        1268.68798828,
                        1222.68994141,
                        1130.59301758,
                        1160.46899414,
                        1220.76074219,
                        1061.06298828,
                        1192.10595703,
                        1238.66796875,
                        1278.31518555,
                        1107.24389648,
                        1290.61474609,
                        1241.05712891,
                        1071.19921875,
                        1147.83813477,
                        1236.81201172,
                        1259.48608398,
                        1299.52636719,
                        1087.73608398,
                        1197.22680664,
                        1255.48388672,
                        1315.64697266,
                        1190.52099609,
                        1120.47509766,
                        1193.64599609,
                        1248.62695312,
                        1101.16186523,
                        1246.64697266,
                        1165.86083984,
                        1219.69604492,
                        1163.23901367,
                        1244.27880859,
                        1135.88623047,
                        1217.43920898,
                        1216.32275391,
                        1157.06591797,
                        1162.18505859,
                        1193.01782227,
                        1195.83300781,
                        1281.77270508,
                        1160.99804688,
                        1266.16821289,
                        1219.16967773,
                        1303.07495117,
                        1094.59790039
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "SMC 1000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl crbd.wppl SMC 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        2738.53393555,
                        2552.921875,
                        2605.35009766,
                        2287.6171875,
                        2266.08300781,
                        2215.66503906,
                        2199.52392578,
                        2703.11181641,
                        2379.30126953,
                        2696.99780273,
                        2250.86010742,
                        2227.34375,
                        2533.63891602,
                        2347.10620117,
                        2581.8581543,
                        2935.55102539,
                        2267.65917969,
                        2511.22900391,
                        2205.81494141,
                        2540.20483398,
                        2103.69482422,
                        2483.00195312,
                        2402.54589844,
                        2554.95678711,
                        2308.49707031,
                        2268.72607422,
                        2279.02490234,
                        2616.20288086,
                        2246.41308594,
                        2279.30224609,
                        2469.0246582,
                        2621.90112305,
                        2414.13476562,
                        2483.60888672,
                        2393.09106445,
                        2554.76171875,
                        2212.12475586,
                        2640.56689453,
                        2470.40991211,
                        2377.53100586,
                        2461.28930664,
                        2197.82714844,
                        2237.0949707,
                        2753.8659668,
                        2309.55883789,
                        2267.2019043,
                        2453.5168457,
                        2572.99291992,
                        2217.69360352,
                        2518.84301758
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-312.40811063745036\n",
                                "-312.5231678588292\n",
                                "-310.6681298097749\n",
                                "-306.51875701269626\n",
                                "-307.6149930761511\n",
                                "-317.4976599671676\n",
                                "-309.24938820856653\n",
                                "-313.5659889188381\n",
                                "-308.6058417808929\n",
                                "-312.5785751575412\n",
                                "-308.79169727676594\n",
                                "-306.03705653240536\n",
                                "-308.020803067075\n",
                                "-314.2128055477109\n",
                                "-306.8134368898624\n",
                                "-312.00700078325804\n",
                                "-310.164707848498\n",
                                "-309.1888541755227\n",
                                "-311.2778835768669\n",
                                "-311.9239075481454\n",
                                "-305.6837999340918\n",
                                "-311.5878309936353\n",
                                "-309.1325228009108\n",
                                "-313.1189468118546\n",
                                "-306.78983951415876\n",
                                "-306.72341550221324\n",
                                "-309.8712231484586\n",
                                "-310.30158546384723\n",
                                "-305.6373499527647\n",
                                "-309.52642379138115\n",
                                "-311.0308175141422\n",
                                "-314.58986090947076\n",
                                "-308.1679037043956\n",
                                "-312.4978283226757\n",
                                "-309.15987461353257\n",
                                "-310.0404446249355\n",
                                "-305.6373886699216\n",
                                "-314.5383084312939\n",
                                "-312.32849258026704\n",
                                "-309.3161900466108\n",
                                "-307.28928321593355\n",
                                "-305.9190298035817\n",
                                "-311.5069177936442\n",
                                "-316.6082688736259\n",
                                "-307.88722610941784\n",
                                "-310.3507872789128\n",
                                "-310.407755355116\n",
                                "-313.8996428690501\n",
                                "-309.7480271192303\n",
                                "-310.9823327216275\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "SMC 10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl crbd.wppl SMC 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        51764.3112793,
                        54635.4606934,
                        48301.3911133,
                        49721.3410645,
                        54520.3969727,
                        52110.1860352,
                        56428.8608398,
                        52225.6499023,
                        50191.0939941,
                        46301.9709473,
                        55706.2841797,
                        48675.6508789,
                        55204.6520996,
                        56175.4560547,
                        55138.5668945,
                        53920.0749512,
                        52680.125,
                        46853.0390625,
                        57137.4318848,
                        49387.7709961,
                        47359.8239746,
                        57243.1748047,
                        61347.3430176,
                        51003.5881348,
                        51844.3840332,
                        56456.9067383,
                        63725.9318848,
                        61534.092041,
                        58953.6772461,
                        51205.2980957,
                        47863.5898438,
                        56353.6662598,
                        48343.3859863,
                        50630.755127,
                        51304.9067383,
                        54413.3808594,
                        55199.6149902,
                        55480.2487793,
                        55161.3261719,
                        61402.3469238,
                        56048.5861816,
                        48608.2038574,
                        49390.5598145,
                        56735.3339844,
                        51257.7800293,
                        56925.4169922,
                        56592.6809082,
                        51979.7668457,
                        52351.5251465,
                        51905.302002
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.4232318152027\n",
                                "-307.8057304630284\n",
                                "-307.36055645929355\n",
                                "-307.2306544153903\n",
                                "-307.5885122358963\n",
                                "-306.89203026279796\n",
                                "-308.826084552446\n",
                                "-308.2476002663681\n",
                                "-306.8778024693529\n",
                                "-310.32786301923\n",
                                "-307.5972365172646\n",
                                "-307.7484539279614\n",
                                "-307.78810224647225\n",
                                "-308.41423915890306\n",
                                "-306.70056573792846\n",
                                "-306.6076700066959\n",
                                "-306.03129310018574\n",
                                "-307.006554200307\n",
                                "-309.04218120237505\n",
                                "-308.74868205249527\n",
                                "-306.9028130431021\n",
                                "-306.8255110025589\n",
                                "-309.1850377070801\n",
                                "-308.04909650668094\n",
                                "-306.3523282043659\n",
                                "-306.8742130067353\n",
                                "-309.63765447699694\n",
                                "-311.15440243924854\n",
                                "-307.3872850723743\n",
                                "-306.6801389624544\n",
                                "-307.42557403522756\n",
                                "-308.1931158388894\n",
                                "-308.93270426100685\n",
                                "-307.2230497071619\n",
                                "-307.2408553062126\n",
                                "-307.71990129649544\n",
                                "-307.64792246748834\n",
                                "-306.6454611336632\n",
                                "-307.0199229697344\n",
                                "-307.74359031054115\n",
                                "-305.99316131282404\n",
                                "-307.33685278918296\n",
                                "-307.3739345139086\n",
                                "-310.3726232683853\n",
                                "-307.0106242453754\n",
                                "-307.87615957182896\n",
                                "-307.7392568108531\n",
                                "-305.9503838017605\n",
                                "-307.83497292433907\n",
                                "-308.1660107025637\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "MCMC 1000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl crbd.wppl MCMC 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        1412.45776367,
                        1463.1171875,
                        1460.27783203,
                        1406.99023438,
                        1421.76098633,
                        1431.75,
                        1471.26293945,
                        1383.41113281,
                        1352.9050293,
                        1399.68310547,
                        1445.98510742,
                        1466.27075195,
                        1456.86401367,
                        1402.11499023,
                        1409.00585938,
                        1400.02124023,
                        1421.93505859,
                        1394.07885742,
                        1335.88183594,
                        1349.28100586,
                        1437.16601562,
                        1434.94506836,
                        1327.91992188,
                        1362.10986328,
                        1410.41186523,
                        1649.99414062,
                        1507.81298828,
                        1413.36499023,
                        1392.2800293,
                        1345.45703125,
                        1344.79882812,
                        1399.9699707,
                        1350.2409668,
                        1349.8581543,
                        1347.16967773,
                        1405.00195312,
                        1368.83813477,
                        1416.06176758,
                        1372.06274414,
                        1344.79101562,
                        1385.70605469,
                        1338.30908203,
                        1360.48608398,
                        1456.64501953,
                        1493.33911133,
                        1384.77172852,
                        1517.87695312,
                        1380.2331543,
                        1400.24511719,
                        1380.65698242
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "MCMC 10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl crbd.wppl MCMC 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        2747.46899414,
                        2931.00683594,
                        2741.16381836,
                        2698.7409668,
                        10219.8859863,
                        2934.96704102,
                        2669.81396484,
                        2743.32397461,
                        2942.296875,
                        3014.44824219,
                        2784.51025391,
                        2763.34204102,
                        2746.34082031,
                        2879.68481445,
                        2664.73803711,
                        2850.39770508,
                        2913.32080078,
                        3897.87597656,
                        2780.24707031,
                        3485.23681641,
                        3172.92797852,
                        2798.53588867,
                        2802.81201172,
                        3514.83007812,
                        2649.92700195,
                        2532.77392578,
                        2766.29003906,
                        2762.30615234,
                        2808.52099609,
                        2689.28808594,
                        2811.05810547,
                        2721.62182617,
                        3072.05688477,
                        2686.64916992,
                        3245.42602539,
                        3905.84716797,
                        2934.66577148,
                        2765.62915039,
                        2720.68920898,
                        2795.25976562,
                        2714.88476562,
                        3074.44506836,
                        2750.62304688,
                        2720.49902344,
                        2756.59106445,
                        3324.9609375,
                        2757.29907227,
                        2981.43505859,
                        3515.1640625,
                        2729.00024414
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "--method :importance 1000", 
                        "name" : "options"
                    }
                ], 
                "runtime" : "Anglican"
            }, 
            "buildCommand" : "lein uberjar", 
            "results" : [
                {
                    "command" : "java -jar target/default+uberjar/*-standalone.jar --method :importance 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 10649.6159668, 
                    "ms_run" : [
                        11913.5151367,
                        11820.6320801,
                        11704.5717773,
                        12042.6430664,
                        11471.9887695,
                        11861.9621582,
                        11120.953125,
                        11255.8291016,
                        11317.7316895,
                        11794.3867188,
                        11606.5249023,
                        11597.5878906,
                        11261.5429688,
                        11711.5461426,
                        11269.6638184,
                        11531.4299316,
                        10885.4606934,
                        11942.2741699,
                        11675.4851074,
                        11696.7011719,
                        12648.4858398,
                        11536.6530762,
                        11407.6870117,
                        11256.2409668,
                        11914.5283203,
                        11795.0202637,
                        11864.5009766,
                        11636.7421875,
                        11242.0878906,
                        11626.6418457,
                        11662.9189453,
                        11603.5290527,
                        11273.9799805,
                        11733.717041,
                        12080.1870117,
                        11752.8969727,
                        11515.8261719,
                        11015.9001465,
                        11653.0119629,
                        11139.5541992,
                        11560.4267578,
                        11737.6298828,
                        11625.8569336,
                        11089.2268066,
                        11931.736084,
                        10963.5830078,
                        12107.0019531,
                        11533.796875,
                        11249.8068848,
                        11208.2138672
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-503.75539915761965\n",
                                "-560.3168541791518\n",
                                "-477.98075206478904\n",
                                "-456.157215377178\n",
                                "-518.441609851973\n",
                                "-502.6656899907176\n",
                                "-516.4062991249652\n",
                                "-518.6882126228871\n",
                                "-469.47683825600154\n",
                                "-464.06777277328024\n",
                                "-450.0722924690647\n",
                                "-477.03485956532495\n",
                                "-512.3306007372148\n",
                                "-453.2008047549683\n",
                                "-427.73135180647705\n",
                                "-485.8487790948642\n",
                                "-442.58408148045316\n",
                                "-474.2083474206007\n",
                                "-516.0107480472223\n",
                                "-468.8976463742662\n",
                                "-424.51945693209734\n",
                                "-526.2400996286941\n",
                                "-508.5956112938429\n",
                                "-462.5506814961723\n",
                                "-458.82541732910215\n",
                                "-450.41922813526935\n",
                                "-463.0346966418555\n",
                                "-533.1006478072148\n",
                                "-622.5817094224637\n",
                                "-420.29873348438673\n",
                                "-435.45105953773145\n",
                                "-562.7938620230757\n",
                                "-540.6954616291445\n",
                                "-489.77177404863414\n",
                                "-423.09434867938614\n",
                                "-474.54279562438717\n",
                                "-509.00958642467026\n",
                                "-460.4054729401863\n",
                                "-483.7516952593081\n",
                                "-448.8573538450362\n",
                                "-487.9925216442423\n",
                                "-563.5040265673315\n",
                                "-461.6669693943288\n",
                                "-461.1156226982381\n",
                                "-496.90181610722095\n",
                                "-470.22010745132764\n",
                                "-545.0991779232077\n",
                                "-420.22845276108114\n",
                                "-566.1051250916878\n",
                                "-516.9102718353488\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "--method :importance 10000", 
                        "name" : "options"
                    }
                ], 
                "runtime" : "Anglican"
            }, 
            "buildCommand" : "lein uberjar", 
            "results" : [
                {
                    "command" : "java -jar target/default+uberjar/*-standalone.jar --method :importance 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 10704.217041, 
                    "ms_run" : [
                        93319.9279785,
                        92152.2619629,
                        89877.48583980001,
                        89765.6789551,
                        95805.9641113,
                        88458.68408200001,
                        90591.93408200001,
                        95527.2370605,
                        89641.6740723,
                        90805.7927246,
                        90961.4621582,
                        89502.0439453,
                        92096.5910645,
                        93871.532959,
                        89430.223877,
                        91335.1591797,
                        89098.22705079999,
                        90793.0039062,
                        88317.854248,
                        92530.9580078,
                        94960.14013670001,
                        87536.8039551,
                        88223.5910645,
                        89227.2419434,
                        89093.9638672,
                        88470.5410156,
                        92383.7512207,
                        95731.1601562,
                        89006.5378418,
                        92063.7382812,
                        95091.3552246,
                        92479.60595700001,
                        89160.447998,
                        89347.10498049999,
                        89123.9470215,
                        89842.14306640001,
                        91664.14404299999,
                        89051.6669922,
                        90536.5419922,
                        91677.98388670001,
                        91442.0849609,
                        89686.0419922,
                        90919.51904299999,
                        95796.2180176,
                        89257.026123,
                        91087.2922363,
                        90905.2402344,
                        91791.1611328,
                        88312.0480957,
                        93194.3720703
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-438.87154724440745\n",
                                "-404.6698191501643\n",
                                "-417.33691137282403\n",
                                "-438.01216864971843\n",
                                "-431.7946376826807\n",
                                "-410.9654667291031\n",
                                "-400.20243733451434\n",
                                "-423.07316248731564\n",
                                "-422.3299518657268\n",
                                "-453.79003337742256\n",
                                "-428.0795649396334\n",
                                "-427.089041926491\n",
                                "-425.45317015469163\n",
                                "-403.0449202218888\n",
                                "-428.71723701636523\n",
                                "-442.04328748815624\n",
                                "-408.4647998940557\n",
                                "-433.88963089380053\n",
                                "-409.4456900744259\n",
                                "-412.55424007080615\n",
                                "-435.56562524915336\n",
                                "-411.8155907907037\n",
                                "-452.39520150946646\n",
                                "-431.4806316012202\n",
                                "-446.07828209342415\n",
                                "-393.7291470666035\n",
                                "-446.73313208904744\n",
                                "-414.74693372532107\n",
                                "-431.4127984237967\n",
                                "-418.38884058499553\n",
                                "-445.08302979904715\n",
                                "-422.65883558656856\n",
                                "-435.52014357556465\n",
                                "-415.5010327805241\n",
                                "-467.98199360238993\n",
                                "-453.5238047233843\n",
                                "-410.834560048595\n",
                                "-429.52506566938956\n",
                                "-422.9140184398909\n",
                                "-407.1494763938336\n",
                                "-408.7807111749009\n",
                                "-443.97368943544404\n",
                                "-393.5908852665509\n",
                                "-420.01873456198916\n",
                                "-437.56310113738743\n",
                                "-444.89668829532087\n",
                                "-414.4389543618669\n",
                                "-450.76522956114275\n",
                                "-413.3680937698195\n",
                                "-409.8571461598612\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "--method :smc --particles 1000 1000", 
                        "name" : "options"
                    }
                ], 
                "runtime" : "Anglican"
            }, 
            "buildCommand" : "lein uberjar", 
            "results" : [
                {
                    "command" : "java -jar target/default+uberjar/*-standalone.jar --method :smc --particles 1000 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 10648.8522949, 
                    "ms_run" : [
                        4857.06860352,
                        5164.08984375,
                        5271.53686523,
                        7551.828125,
                        6452.78979492,
                        5067.14379883,
                        5601.20703125,
                        5818.28393555,
                        5029.16308594,
                        4997.28808594,
                        5743.35913086,
                        4946.53710938,
                        6085.88696289,
                        50077.6721191,
                        5986.41162109,
                        5771.57104492,
                        5318.02929688,
                        5784.28393555,
                        4930.31201172,
                        4876.9831543,
                        5165.70703125,
                        5793.56103516,
                        6376.57177734,
                        5996.69897461,
                        5713.45996094,
                        5036.15698242,
                        5853.99194336,
                        5721.08178711,
                        5566.01635742,
                        5699.81396484,
                        5096.05102539,
                        5746.5300293,
                        5489.81298828,
                        5186.5378418,
                        6465.41894531,
                        5075.93603516,
                        4930.70996094,
                        7185.83398438,
                        7017.546875,
                        5308.20703125,
                        4914.69506836,
                        5133.74389648,
                        4412.4921875,
                        5051.54296875,
                        5387.11401367,
                        7443.74707031,
                        6005.64892578,
                        4782.67114258,
                        4804.75195312,
                        5447.07299805
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-308.82648806257\n",
                                "-307.491133801837\n",
                                "-307.1660181923031\n",
                                "-314.75340073991197\n",
                                "-314.5146170668422\n",
                                "-306.00195598421135\n",
                                "-308.27391116572664\n",
                                "-313.7458785945124\n",
                                "-306.59259621501167\n",
                                "-308.78981507508047\n",
                                "-311.84999167632236\n",
                                "-306.40179478091\n",
                                "-312.3204762774566\n",
                                "-396.51018958763564\n",
                                "-313.0922160301244\n",
                                "-313.1517641947413\n",
                                "-309.40920447421104\n",
                                "-314.00166706066454\n",
                                "-313.65443390562587\n",
                                "-307.3884525304778\n",
                                "-307.12149262000514\n",
                                "-309.13413720787185\n",
                                "-314.53547313660727\n",
                                "-312.3566755734329\n",
                                "-310.75390022501927\n",
                                "-310.15648791973194\n",
                                "-309.0070841936506\n",
                                "-309.72111220678005\n",
                                "-312.422247062446\n",
                                "-309.1702517592091\n",
                                "-315.6489131409834\n",
                                "-316.13746253592853\n",
                                "-312.39417196396914\n",
                                "-308.0105237233847\n",
                                "-315.4927090809058\n",
                                "-311.4112134632999\n",
                                "-309.8408587058742\n",
                                "-336.2428848229837\n",
                                "-327.82820364537747\n",
                                "-308.76617161258184\n",
                                "-307.00506131654697\n",
                                "-307.2710152543625\n",
                                "-307.9652878673594\n",
                                "-312.51883558297743\n",
                                "-309.2701194547067\n",
                                "-317.749879219841\n",
                                "-311.8390511939656\n",
                                "-308.57299190181936\n",
                                "-305.7988839743201\n",
                                "-309.2936938924297\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "--method :smc --particles 10000 10000", 
                        "name" : "options"
                    }
                ], 
                "runtime" : "Anglican"
            }, 
            "buildCommand" : "lein uberjar", 
            "results" : [
                {
                    "command" : "java -jar target/default+uberjar/*-standalone.jar --method :smc --particles 10000 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 10576.0070801, 
                    "ms_run" : [
                        29710.4350586,
                        28398.1889648,
                        30371.1230469,
                        25191.4758301,
                        27955.7822266,
                        28851.8400879,
                        28441.9587402,
                        27812.5100098,
                        28130.7648926,
                        30605.7587891,
                        33109.8652344,
                        32112.3518066,
                        31763.5380859,
                        29707.4020996,
                        29957.059082,
                        27838.5500488,
                        27485.1638184,
                        28657.8808594,
                        26917.3232422,
                        32162.7299805,
                        27513.0930176,
                        30345.6801758,
                        28499.2106934,
                        28132.7131348,
                        27392.065918,
                        29538.4499512,
                        26737.9121094,
                        26426.9978027,
                        27763.4460449,
                        27526.3969727,
                        26003.2841797,
                        38565.4519043,
                        26677.7392578,
                        28378.2819824,
                        27537.1030273,
                        33642.9089355,
                        33779.2111816,
                        29069.072998,
                        27644.7619629,
                        27090.5080566,
                        28248.4277344,
                        26762.3427734,
                        29373.0400391,
                        28026.5270996,
                        29860.1779785,
                        27574.0617676,
                        29787.5087891,
                        29062.1889648,
                        28054.4707031,
                        28882.1958008
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.92020327481606\n",
                                "-307.8612288757902\n",
                                "-308.44977849927795\n",
                                "-306.6005186193322\n",
                                "-307.70199975321276\n",
                                "-307.3333799185235\n",
                                "-307.13535487423667\n",
                                "-307.4197239411733\n",
                                "-307.0453168034111\n",
                                "-307.87955795196\n",
                                "-308.31638610582513\n",
                                "-309.44971675077466\n",
                                "-307.3083514546475\n",
                                "-307.8147702073489\n",
                                "-307.36645967735836\n",
                                "-309.29661146278613\n",
                                "-306.51278240859756\n",
                                "-308.93230901680056\n",
                                "-307.8511488645674\n",
                                "-308.248316486056\n",
                                "-306.56100608238614\n",
                                "-306.819042670693\n",
                                "-307.38068173397517\n",
                                "-308.0577096465128\n",
                                "-307.28783336632387\n",
                                "-307.3733820431128\n",
                                "-307.94700189134363\n",
                                "-306.7219545220664\n",
                                "-307.8186678369802\n",
                                "-306.58939950152535\n",
                                "-306.8012519592666\n",
                                "-309.49294315559416\n",
                                "-306.97994858481957\n",
                                "-307.633999017703\n",
                                "-306.59839586980615\n",
                                "-307.662397620698\n",
                                "-309.3787242550121\n",
                                "-309.1553727991775\n",
                                "-307.53548923104665\n",
                                "-306.19331872886795\n",
                                "-307.8384942439822\n",
                                "-307.41698284962035\n",
                                "-307.94509752862405\n",
                                "-306.29923826466995\n",
                                "-307.328578143851\n",
                                "-307.55209802827324\n",
                                "-309.2483806322478\n",
                                "-306.294992890579\n",
                                "-306.82222716131014\n",
                                "-307.29673636316505\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "--method :pimh --particles 100 1000", 
                        "name" : "options"
                    }
                ], 
                "runtime" : "Anglican"
            }, 
            "buildCommand" : "lein uberjar", 
            "results" : [
                {
                    "command" : "java -jar target/default+uberjar/*-standalone.jar --method :pimh --particles 100 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 10817.6940918, 
                    "ms_run" : [
                        6649.37719727,
                        6830.1652832,
                        5952.8059082,
                        7476.39892578,
                        5570.36987305,
                        8379.789306639999,
                        7911.07202148,
                        7302.08520508,
                        6185.85888672,
                        5727.63500977,
                        6744.30688477,
                        7444.22875977,
                        6802.80297852,
                        6042.72607422,
                        5892.81103516,
                        6150.70410156,
                        6765.11694336,
                        7226.70703125,
                        6090.77001953,
                        6528.81787109,
                        6985.99609375,
                        5488.52319336,
                        6296.98022461,
                        5553.45385742,
                        7629.77587891,
                        7850.46582031,
                        6353.25732422,
                        5274.06591797,
                        8145.31201172,
                        6358.61181641,
                        6215.22998047,
                        6037.63305664,
                        6651.01000977,
                        7435.65209961,
                        8918.51782227,
                        6930.02001953,
                        8401.256835939999,
                        6308.41210938,
                        6263.68603516,
                        7678.85571289,
                        5154.19091797,
                        6097.57104492,
                        6012.33227539,
                        6829.51416016,
                        6963.62719727,
                        5678.44995117,
                        5534.49194336,
                        6139.17700195,
                        6609.01074219,
                        6551.34985352
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "--method :pimh --particles 100 10000", 
                        "name" : "options"
                    }
                ], 
                "runtime" : "Anglican"
            }, 
            "buildCommand" : "lein uberjar", 
            "results" : [
                {
                    "command" : "java -jar target/default+uberjar/*-standalone.jar --method :pimh --particles 100 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 10631.9108887, 
                    "ms_run" : [
                        38152.269043,
                        35731.0688477,
                        37867.2490234,
                        39848.7668457,
                        42834.5568848,
                        34832.6838379,
                        36488.3510742,
                        37581.9111328,
                        37405.2583008,
                        42630.9189453,
                        38786.8859863,
                        36819.1359863,
                        35278.2680664,
                        41934.6899414,
                        41888.6850586,
                        44002.1289062,
                        37338.2810059,
                        39121.9038086,
                        34538.809082,
                        37858.3339844,
                        36775.9741211,
                        40275.3022461,
                        39220.2197266,
                        39769.2160645,
                        34791.3859863,
                        32979.7590332,
                        37913.1218262,
                        35425.6330566,
                        32046.4831543,
                        37032.3081055,
                        39281.8479004,
                        35093.012207,
                        33746.1220703,
                        33283.4619141,
                        36043.8608398,
                        34341.9360352,
                        39244.1379395,
                        34938.8969727,
                        38455.5219727,
                        33757.3417969,
                        36773.1279297,
                        34397.8100586,
                        37577.6032715,
                        35668.4040527,
                        35084.9978027,
                        42712.0458984,
                        35962.1879883,
                        37861.4221191,
                        37184.3669434,
                        39196.2609863
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/data-1.toml <==
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2084.48388672
ms_run = [253.916992188, 236.106933594, 221.914794922, 251.96875, 250.107177734, 254.981933594, 249.316894531, 246.422119141, 243.574707031, 252.517089844, 255.381103516, 265.048828125, 261.657958984, 255.448974609, 258.813964844, 256.412841797, 236.502929688, 250.802001953, 222.118164062, 242.926025391, 228.868896484, 270.097900391, 255.537109375, 237.528808594, 248.159179688, 275.116210938, 263.87890625, 251.887939453, 242.532958984, 270.663818359, 258.16796875, 276.993896484, 239.702880859, 243.937988281, 260.135253906, 244.636230469, 260.958984375, 250.387939453, 237.94921875, 224.069824219, 250.562255859, 255.798828125, 231.833984375, 260.516113281, 271.670166016, 251.693847656, 230.955078125, 268.239990234, 240.651855469, 244.936035156]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-463.308209487
""", """-443.548944819
""", """-489.447715461
""", """-432.853050117
""", """-496.846228157
""", """-451.871207595
""", """-487.520662263
""", """-nan
""", """-457.963340968
""", """-429.403748588
""", """-459.987415601
""", """-452.2954273
""", """-421.035644146
""", """-448.617157009
""", """-479.314403946
""", """-481.955466734
""", """-416.357027935
""", """-443.212156013
""", """-457.942575943
""", """-437.784985571
""", """-457.070279784
""", """-487.545097315
""", """-465.589321733
""", """-451.161316562
""", """-435.527652068
""", """-531.916684517
""", """-461.029366177
""", """-416.754598086
""", """-424.052871689
""", """-473.856606708
""", """-439.092392926
""", """-471.581736065
""", """-440.931274303
""", """-455.368862895
""", """-nan
""", """-452.939092358
""", """-420.449352966
""", """-459.590389242
""", """-465.938939426
""", """-481.64128752
""", """-414.325971559
""", """-377.999744511
""", """-451.960295174
""", """-460.358457395
""", """-437.714109945
""", """-425.776629104
""", """-441.727212832
""", """-444.893039442
""", """-485.487536103
""", """-488.15254413
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2082.89819336
ms_run = [264.322998047, 279.630371094, 235.161865234, 290.612060547, 261.514160156, 273.518066406, 247.079101562, 257.997070312, 255.895019531, 269.648193359, 259.543701172, 272.213134766, 270.939941406, 242.899902344, 251.435058594, 264.139160156, 255.770996094, 265.283935547, 254.586914062, 260.431884766, 246.001220703, 278.472900391, 265.174072266, 253.146972656, 252.675048828, 282.699951172, 308.219970703, 237.359130859, 281.300048828, 250.780761719, 302.904052734, 270.360351562, 284.347900391, 251.478027344, 262.326171875, 266.1328125, 232.874755859, 245.403076172, 269.304931641, 289.411132812, 247.137939453, 250.390136719, 259.78515625, 245.281005859, 252.1171875, 283.786865234, 229.201904297, 282.190917969, 315.219238281, 264.33984375]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-505.204617377
""", """-461.682879322
""", """-461.661778106
""", """-477.28915121
""", """-461.862473378
""", """-442.954324396
""", """-477.077338354
""", """-444.359420768
""", """-447.345141766
""", """-438.379629417
""", """-448.123431848
""", """-465.502929501
""", """-550.099287468
""", """-474.337024325
""", """-482.477194199
""", """-435.19249543
""", """-446.58255472
""", """-438.0954386
""", """-440.987476308
""", """-432.577830337
""", """-456.923596752
""", """-466.066184219
""", """-448.784084866
""", """-441.716788938
""", """-425.758821878
""", """-465.504526955
""", """-432.725651742
""", """-468.70231492
""", """-467.752232196
""", """-472.702833524
""", """-402.537318383
""", """-436.272090047
""", """-417.205475896
""", """-467.636246387
""", """-459.522521346
""", """-463.316504153
""", """-478.711064514
""", """-462.054162217
""", """-468.136081502
""", """-486.589590228
""", """-494.318204749
""", """-481.816426368
""", """-413.962902261
""", """-467.202602408
""", """-472.441115591
""", """-458.211601793
""", """-511.057409781
""", """-439.291538522
""", """-459.855394883
""", """-440.045924794
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2206.33422852
ms_run = [643.555175781, 606.276855469, 608.057861328, 584.821044922, 542.247070312, 563.669921875, 531.482910156, 562.527832031, 585.604248047, 573.615966797, 583.448730469, 615.001220703, 553.617919922, 599.504882812, 551.966064453, 598.697998047, 579.375976562, 582.508056641, 548.320068359, 588.069824219, 608.981933594, 555.212158203, 604.863037109, 601.025146484, 549.692871094, 629.079101562, 586.060058594, 661.172851562, 619.229003906, 578.183837891, 627.943847656, 583.208007812, 588.412109375, 605.280273438, 625.484863281, 587.834228516, 627.406738281, 535.525146484, 585.331787109, 593.432861328, 581.294921875, 546.872802734, 555.314941406, 596.608154297, 598.807128906, 650.822021484, 678.796142578, 586.188232422, 622.176757812, 573.753173828]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-485.528829698
""", """-442.75959008
""", """-437.263042353
""", """-463.352407401
""", """-416.584241051
""", """-497.489599811
""", """-457.131942781
""", """-444.18956468
""", """-460.926190405
""", """-469.276506445
""", """-446.961552835
""", """-456.291794215
""", """-406.240013548
""", """-428.491617327
""", """-428.294185416
""", """-495.857478189
""", """-447.822821076
""", """-422.493123826
""", """-460.576050074
""", """-473.089402935
""", """-nan
""", """-477.744514426
""", """-482.227134728
""", """-458.298581766
""", """-464.390244225
""", """-465.211214349
""", """-468.679629271
""", """-459.879783702
""", """-491.88897631
""", """-489.106225498
""", """-437.578292591
""", """-441.182683525
""", """-431.995664575
""", """-419.186060705
""", """-436.46382639
""", """-427.095434924
""", """-464.166765315
""", """-455.712740959
""", """-449.879238246
""", """-428.177043926
""", """-431.353147905
""", """-412.394450954
""", """-463.986623135
""", """-417.235923044
""", """-458.488015806
""", """-472.066205561
""", """-422.674399559
""", """-433.521000001
""", """-422.025699682
""", """-414.504499312
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2016.96313477
ms_run = [2222.75708008, 2273.14624023, 2261.46801758, 2271.40087891, 2250.11401367, 2279.91186523, 2308.71777344, 2318.09912109, 2247.07104492, 2203.67016602, 2295.25805664, 2220.08398438, 2289.07397461, 2271.05102539, 2285.18505859, 2248.28417969, 2301.54516602, 2307.82202148, 2286.70410156, 2279.74194336, 2287.30004883, 2319.53271484, 2260.67993164, 2218.87207031, 2350.60864258, 2249.70288086, 2359.99316406, 2296.671875, 2308.84814453, 2280.27978516, 2363.99194336, 2343.43408203, 2325.15576172, 2239.82006836, 2246.52807617, 2228.31396484, 2311.41088867, 2312.39599609, 2262.40893555, 2254.06420898, 2323.38012695, 2318.42724609, 2286.91479492, 2187.48071289, 2267.42700195, 2251.08276367, 2306.45288086, 2250.30786133, 2332.45703125, 2362.91601562]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-413.882516231
""", """-nan
""", """-410.046451668
""", """-nan
""", """-423.955472489
""", """-nan
""", """-nan
""", """-423.189501976
""", """-384.564088728
""", """-414.659605753
""", """-395.370911077
""", """-nan
""", """-410.424844086
""", """-410.726652739
""", """-430.672625841
""", """-432.199122937
""", """-418.041147928
""", """-404.811301473
""", """-413.950866866
""", """-398.283241635
""", """-397.707375773
""", """-420.626365673
""", """-nan
""", """-409.828399202
""", """-nan
""", """-nan
""", """-413.389543977
""", """-nan
""", """-nan
""", """-419.370050392
""", """-411.785170589
""", """-406.137845308
""", """-nan
""", """-414.494983268
""", """-391.325724497
""", """-nan
""", """-nan
""", """-415.135123013
""", """-410.808819473
""", """-409.932398539
""", """-nan
""", """-414.779585361
""", """-429.382202514
""", """-nan
""", """-422.115807794
""", """-424.837847586
""", """-400.979434792
""", """-nan
""", """-427.328293175
""", """-408.417140585
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2076.33520508
ms_run = [2336.73828125, 2447.51098633, 2283.8527832, 2270.72900391, 2301.93701172, 2401.72998047, 2293.39916992, 2376.42797852, 2346.97290039, 2331.43408203, 2375.30078125, 2343.46801758, 2489.72314453, 2316.26806641, 2385.97802734, 2385.09399414, 2357.89526367, 2287.73217773, 2328.79907227, 2427.95703125, 2293.0690918, 2354.9909668, 2345.26782227, 2367.61401367, 2334.46484375, 2318.49316406, 2303.28613281, 2344.59692383, 2331.61401367, 2346.32495117, 2479.34399414, 2273.35498047, 2337.63720703, 2288.99414062, 2255.51928711, 2331.95996094, 2280.36328125, 2380.27368164, 2297.14379883, 2333.33203125, 2211.16479492, 2324.46728516, 2240.35595703, 2349.78613281, 2254.56079102, 2361.0300293, 2334.2109375, 2312.84204102, 2350.93725586, 2260.41186523]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-423.53303981
""", """-417.293610556
""", """-399.65029903
""", """-434.891054877
""", """-433.418621052
""", """-431.339702465
""", """-411.054289921
""", """-nan
""", """-403.09163169
""", """-411.800035985
""", """-415.805017763
""", """-403.452689183
""", """-nan
""", """-403.493483641
""", """-419.135324989
""", """-414.919084621
""", """-409.832962383
""", """-405.249769737
""", """-387.474284232
""", """-nan
""", """-414.394063274
""", """-nan
""", """-420.174691187
""", """-396.977670926
""", """-nan
""", """-423.696411074
""", """-433.165009852
""", """-426.709266564
""", """-409.606679156
""", """-425.019736362
""", """-423.301820801
""", """-436.039503221
""", """-nan
""", """-427.909587339
""", """-nan
""", """-422.376228142
""", """-409.178815679
""", """-nan
""", """-409.222754714
""", """-380.007821903
""", """-397.938743845
""", """-406.314032379
""", """-420.22146711
""", """-nan
""", """-406.456677482
""", """-371.324855455
""", """-419.089018556
""", """-425.299699695
""", """-411.788125628
""", """-nan
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2204.22290039
ms_run = [5359.06323242, 5393.22583008, 5531.26318359, 5436.89892578, 5527.58520508, 5406.18701172, 5389.36083984, 5458.50805664, 5677.36401367, 5544.0, 5482.30688477, 5502.90112305, 5414.73828125, 5441.74023438, 5347.05493164, 5684.16088867, 5299.58496094, 5482.44287109, 5376.51806641, 5397.38989258, 5505.43676758, 5413.16503906, 5496.07202148, 5408.85888672, 5376.45898438, 5495.34887695, 5364.21899414, 5423.43286133, 5632.33886719, 5314.35205078, 5264.84887695, 5446.95117188, 5392.41308594, 5552.49511719, 5315.3840332, 5418.65893555, 5333.49511719, 5535.75805664, 5343.15991211, 5382.39111328, 5435.74291992, 5364.49780273, 5391.17700195, 5390.76220703, 5417.60205078, 5295.72192383, 5282.76489258, 5464.0300293, 5538.85302734, 5362.76196289]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-nan
""", """-412.661923751
""", """-397.319742378
""", """-415.984728924
""", """-nan
""", """-nan
""", """-nan
""", """-405.348639386
""", """-399.078504447
""", """-418.969596357
""", """-406.166362012
""", """-425.402482217
""", """-440.943121252
""", """-nan
""", """-400.47360213
""", """-nan
""", """-404.115896111
""", """-427.148658568
""", """-425.750272395
""", """-437.431696499
""", """-408.716464655
""", """-416.706803526
""", """-400.676546261
""", """-435.433557857
""", """-433.743242477
""", """-397.683314356
""", """-420.006097126
""", """-434.433018346
""", """-426.050295699
""", """-417.976486936
""", """-417.652910995
""", """-nan
""", """-422.124600315
""", """-nan
""", """-416.100387916
""", """-413.280547815
""", """-429.740848894
""", """-416.172619585
""", """-409.189846934
""", """-422.394880655
""", """-410.643401105
""", """-443.230256072
""", """-392.581783818
""", """-396.926798903
""", """-434.672877427
""", """-386.246327065
""", """-416.957793758
""", """-436.019540095
""", """-nan
""", """-424.4488765
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2088.09912109
ms_run = [124.576171875, 111.966064453, 355.420654297, 477.455810547, 163.440185547, 120.101806641, 143.297851562, 137.00390625, 136.484863281, 128.328125, 177.185791016, 408.626220703, 462.720214844, 111.124023438, 222.25390625, 111.720703125, 477.080078125, 153.288818359, 139.799804688, 129.939941406, 261.875244141, 534.202636719, 162.981933594, 143.308105469, 215.055908203, 180.301025391, 121.793945312, 96.0539550781, 110.440185547, 157.156005859, 144.46484375, 150.311767578, 133.968017578, 126.79296875, 118.929931641, 99.3718261719, 168.412353516, 139.310302734, 148.563720703, 216.497070312, 189.803955078, 127.909912109, 143.445068359, 160.475097656, 149.226806641, 155.524902344, 141.473144531, 143.330078125, 109.371337891, 133.834960938]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.937305749
""", """-306.328493012
""", """-315.277476162
""", """-315.32636664
""", """-312.593384977
""", """-308.107570614
""", """-314.071155967
""", """-311.138440943
""", """-311.767469118
""", """-311.435536515
""", """-314.72243877
""", """-320.105996139
""", """-320.766024809
""", """-309.207849644
""", """-306.490616249
""", """-310.026151917
""", """-317.886478342
""", """-313.480585776
""", """-311.290553758
""", """-309.906407719
""", """-316.996895912
""", """-317.019632661
""", """-317.076531577
""", """-311.347997271
""", """-317.807730281
""", """-316.071122101
""", """-310.932774795
""", """-312.496858499
""", """-309.946759926
""", """-310.080641833
""", """-311.619829954
""", """-311.767440679
""", """-311.594075197
""", """-312.135033928
""", """-311.934526998
""", """-307.215626785
""", """-314.473199686
""", """-318.916831231
""", """-310.452180253
""", """-315.64403101
""", """-311.113299632
""", """-308.461577095
""", """-306.625823813
""", """-314.009201214
""", """-312.332877632
""", """-310.706727954
""", """-312.373552808
""", """-311.992993971
""", """-309.301151726
""", """-313.411266231
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2213.56884766
ms_run = [381.522216797, 382.475097656, 925.350830078, 272.658691406, 295.091796875, 228.600830078, 257.077148438, 240.384765625, 411.500976562, 249.895996094, 269.339111328, 289.654052734, 351.461914062, 759.191894531, 945.409179688, 258.184814453, 464.973876953, 267.665771484, 258.867919922, 344.687988281, 270.875, 200.316894531, 781.647949219, 229.952148438, 193.854736328, 427.17578125, 261.754882812, 302.717773438, 353.224853516, 649.404052734, 572.160888672, 426.293945312, 278.157958984, 368.083984375, 198.122070312, 1143.32397461, 627.229980469, 356.396972656, 222.623291016, 235.080078125, 341.78125, 563.719970703, 236.141845703, 459.118164062, 332.666992188, 620.117919922, 251.661132812, 275.799804688, 226.788818359, 806.808837891]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-315.83363049
""", """-312.139129583
""", """-315.026678502
""", """-314.50222275
""", """-313.310674045
""", """-311.563753179
""", """-314.93012643
""", """-308.080913648
""", """-320.306738411
""", """-316.022700926
""", """-313.132525257
""", """-311.107353381
""", """-316.478457463
""", """-313.249939086
""", """-315.2958233
""", """-309.036986915
""", """-310.216008461
""", """-309.381016491
""", """-309.756104208
""", """-314.008046358
""", """-312.555114892
""", """-309.638585787
""", """-314.898465955
""", """-308.004584779
""", """-308.854506614
""", """-316.556761369
""", """-312.31055965
""", """-308.302882203
""", """-311.961860095
""", """-307.169292297
""", """-315.447703577
""", """-308.897881511
""", """-309.669594424
""", """-310.168668635
""", """-309.871103345
""", """-313.183536783
""", """-314.397503256
""", """-310.763389098
""", """-308.654657012
""", """-312.729350554
""", """-318.228134086
""", """-316.029815921
""", """-313.891856164
""", """-316.744083207
""", """-315.565996908
""", """-320.403100602
""", """-312.179694857
""", """-311.089672357
""", """-312.032846828
""", """-317.212877787
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2068.19384766
ms_run = [11095.6872559, 1150.70410156, 1896.06201172, 1442.82617188, 1563.91699219, 1837.94897461, 1383.50805664, 1399.00512695, 1466.88989258, 2928.43994141, 1747.95776367, 1895.7409668, 1439.91796875, 1413.44702148, 1718.97314453, 1295.22900391, 1366.71484375, 1499.82226562, 1607.50195312, 2007.87890625, 1993.75390625, 1318.80102539, 1391.02001953, 1492.29321289, 1342.58789062, 1404.30078125, 1366.24829102, 1593.09594727, 1365.25195312, 1331.79199219, 1861.78393555, 2093.45776367, 1542.79492188, 3845.86987305, 1394.84594727, 3938.15014648, 1218.14404297, 1387.12890625, 1563.08398438, 1256.45996094, 2535.14233398, 1462.87597656, 1850.33691406, 2990.48730469, 1351.54931641, 1571.15600586, 1529.40576172, 1755.85424805, 1984.79711914, 1569.22802734]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-311.42956815
""", """-307.96487228
""", """-310.03169945
""", """-309.320135429
""", """-311.566358626
""", """-307.903122806
""", """-309.909043206
""", """-310.741851411
""", """-310.683460064
""", """-309.800947707
""", """-308.696441441
""", """-311.387909842
""", """-308.871258565
""", """-310.082369712
""", """-309.365198369
""", """-307.338369043
""", """-311.177234501
""", """-309.250273193
""", """-309.901794392
""", """-308.898028244
""", """-310.772371584
""", """-310.61774901
""", """-309.536565902
""", """-310.246479518
""", """-309.587573633
""", """-311.035992484
""", """-310.416945875
""", """-310.267283674
""", """-308.722827321
""", """-309.245106784
""", """-310.721764151
""", """-310.639956844
""", """-310.606971739
""", """-308.96698276
""", """-309.098124395
""", """-311.58071236
""", """-309.827042121
""", """-304.842525627
""", """-309.927571178
""", """-308.771655533
""", """-308.626246269
""", """-309.849531381
""", """-311.439125018
""", """-307.733024724
""", """-309.229983323
""", """-310.661251281
""", """-310.29666774
""", """-309.333942847
""", """-312.010514526
""", """-310.804474769
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2224.32495117
ms_run = [2574.95678711, 2968.01098633, 2505.18603516, 3197.27075195, 4516.16503906, 2582.03613281, 3771.79125977, 2508.70703125, 2666.82519531, 3630.88012695, 2899.51708984, 3574.90600586, 2605.46118164, 2623.73095703, 4997.85107422, 4467.11987305, 3594.07788086, 2857.27514648, 2428.14208984, 4128.80517578, 2510.24975586, 3253.36816406, 2678.17504883, 2659.94921875, 3800.26708984, 4897.46313477, 3215.29101562, 2865.55004883, 3912.65161133, 3151.69287109, 2961.72583008, 5265.74902344, 2196.12597656, 2387.84375, 2938.33984375, 2699.74194336, 3457.0690918, 2982.91894531, 2619.18676758, 2518.04394531, 4810.95800781, 3028.81982422, 2782.76318359, 2697.52001953, 3251.16210938, 2979.93017578, 2705.38012695, 4607.61303711, 4315.49316406, 4330.35986328]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-310.756822085
""", """-309.822309009
""", """-308.280915597
""", """-308.978438668
""", """-311.876904418
""", """-308.337180422
""", """-311.294100452
""", """-308.189238692
""", """-309.113054074
""", """-307.800622742
""", """-309.612923609
""", """-310.051129951
""", """-308.149274627
""", """-309.916936246
""", """-310.417771772
""", """-310.602949324
""", """-311.031056701
""", """-309.681335495
""", """-308.763372127
""", """-307.963230914
""", """-308.817833078
""", """-311.031863996
""", """-309.535264105
""", """-310.796081649
""", """-310.222491858
""", """-310.722135875
""", """-312.014272588
""", """-309.648289249
""", """-306.563142435
""", """-310.76355382
""", """-310.637459407
""", """-310.065364915
""", """-308.912875206
""", """-308.310233638
""", """-309.389600011
""", """-309.040761222
""", """-312.960092618
""", """-308.135047648
""", """-310.325249918
""", """-309.740155993
""", """-309.331193999
""", """-311.583529564
""", """-308.338208449
""", """-310.069426579
""", """-307.325557959
""", """-310.206327383
""", """-308.782352609
""", """-309.800887155
""", """-309.739071093
""", """-310.834802278
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2095.73022461
ms_run = [113.132080078, 122.125, 141.187988281, 163.990966797, 132.595947266, 359.859863281, 129.187011719, 198.073974609, 133.424804688, 154.890136719, 374.267822266, 175.633056641, 170.050048828, 129.939941406, 148.255859375, 252.517822266, 129.864013672, 224.471191406, 94.2170410156, 148.093994141, 132.279052734, 244.691162109, 172.304931641, 115.841064453, 250.700927734, 175.01171875, 161.290039062, 192.302001953, 121.855957031, 111.692382812, 198.015869141, 145.795166016, 112.687744141, 109.243164062, 125.241210938, 120.132080078, 236.203857422, 116.124023438, 153.915039062, 126.337890625, 189.11328125, 195.994140625, 136.462158203, 148.706787109, 135.038085938, 131.905029297, 309.094726562, 103.284179688, 158.312011719, 655.484863281]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-306.516850099
""", """-312.869617917
""", """-309.829573438
""", """-313.309689931
""", """-310.353982108
""", """-313.500184854
""", """-309.990820354
""", """-311.80119015
""", """-312.425948861
""", """-312.46087666
""", """-313.013134815
""", """-308.618785009
""", """-313.146335165
""", """-312.759691766
""", """-309.984753081
""", """-313.484337793
""", """-311.726888687
""", """-309.537312393
""", """-313.480732844
""", """-308.068499421
""", """-314.015297698
""", """-318.472968243
""", """-309.980555232
""", """-308.784401565
""", """-316.619922902
""", """-315.022094701
""", """-308.442243935
""", """-313.580065129
""", """-312.635841125
""", """-310.521679647
""", """-312.358530696
""", """-315.851962276
""", """-308.484442742
""", """-311.282313443
""", """-310.561284539
""", """-310.0303968
""", """-309.870938988
""", """-307.20222806
""", """-313.881544604
""", """-305.420598125
""", """-310.03115817
""", """-311.023916275
""", """-308.098731353
""", """-311.8707409
""", """-309.87240988
""", """-314.526245839
""", """-311.731433705
""", """-314.525378591
""", """-310.200271186
""", """-325.00950101
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2210.64624023
ms_run = [307.936767578, 574.312988281, 323.84375, 205.440917969, 984.041015625, 404.863037109, 337.298095703, 361.272216797, 396.913085938, 350.173095703, 423.281982422, 615.165039062, 190.968994141, 420.009765625, 1735.51879883, 491.884033203, 218.281005859, 236.965087891, 374.525878906, 942.159179688, 312.784912109, 213.815917969, 278.2109375, 367.796875, 239.200927734, 227.510986328, 483.437988281, 233.277099609, 256.941162109, 425.020996094, 373.500976562, 213.965820312, 244.7421875, 5615.52514648, 412.430175781, 277.543945312, 217.895996094, 2306.19189453, 205.338867188, 194.622070312, 356.320800781, 235.619873047, 562.182861328, 630.361083984, 236.177001953, 228.778076172, 227.391113281, 472.887939453, 755.137939453, 215.717041016]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-311.913576105
""", """-312.840672207
""", """-309.976407953
""", """-308.179652289
""", """-315.654728468
""", """-316.562075907
""", """-311.853028777
""", """-312.982005306
""", """-309.597290085
""", """-312.264311237
""", """-310.426947768
""", """-310.097268569
""", """-309.893762307
""", """-317.830076512
""", """-307.869445226
""", """-314.292356812
""", """-308.389151589
""", """-314.825373651
""", """-311.965072378
""", """-309.191138363
""", """-309.347925767
""", """-313.192849408
""", """-315.992072571
""", """-309.32095271
""", """-310.66322379
""", """-307.941267356
""", """-313.550101707
""", """-306.895559263
""", """-316.982801114
""", """-307.93295071
""", """-312.763956299
""", """-306.957245839
""", """-309.917074398
""", """-323.953547717
""", """-314.425416157
""", """-308.821169071
""", """-309.938443512
""", """-311.793365468
""", """-313.518023848
""", """-312.483149274
""", """-312.358101994
""", """-312.446851018
""", """-311.48887913
""", """-314.228692907
""", """-308.212578217
""", """-312.762328116
""", """-311.054101668
""", """-311.45969057
""", """-315.413456334
""", """-310.89170249
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2093.4309082
ms_run = [2220.58911133, 1989.67895508, 3153.13305664, 1602.37597656, 8075.73608398, 1272.68896484, 5895.61523438, 1800.09399414, 2104.19775391, 1598.73803711, 2051.40087891, 3112.01123047, 1852.23583984, 3095.1550293, 1910.20092773, 1789.81396484, 1555.77807617, 1416.97729492, 2042.24389648, 10130.3371582, 1536.13818359, 1296.72192383, 1315.125, 1411.67993164, 300004.480225, 1375.49707031, 1583.35522461, 2153.88500977, 2224.95874023, 1985.0090332, 2274.8449707, 3263.81176758, 1378.72705078, 1918.71630859, 1468.50292969, 1829.01782227, 1221.49194336, 1367.72412109, 2249.69091797, 2183.21118164, 2666.28369141, 7796.90405273, 3176.51074219, 1469.9140625, 1313.55810547, 1778.72900391, 1834.95800781, 1156.91699219, 1751.65698242, 1413.58691406]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-310.405613452
""", """-311.790175937
""", """-309.859995885
""", """-309.559786099
""", """-307.903986082
""", """-310.112751725
""", """-308.706107775
""", """-309.234431668
""", """-309.142938821
""", """-309.402673387
""", """-309.979338171
""", """-309.874681002
""", """-309.076363171
""", """-309.662887826
""", """-308.068705365
""", """-309.633385538
""", """-307.923465681
""", """-310.212541819
""", """-309.247344377
""", """-309.282849481
""", """-308.340775694
""", """-308.695109158
""", """-308.227148623
""", """-309.671587025
""", "", """-309.929877351
""", """-311.185298407
""", """-309.404021276
""", """-309.934268819
""", """-310.160475093
""", """-309.576954365
""", """-309.109047643
""", """-310.997598194
""", """-309.303450519
""", """-307.885938724
""", """-308.814445392
""", """-307.166394466
""", """-310.460692822
""", """-309.678133939
""", """-309.738828452
""", """-308.055093088
""", """-311.053020238
""", """-311.419449294
""", """-308.903198206
""", """-309.341633635
""", """-310.595092031
""", """-308.440986512
""", """-307.652140432
""", """-309.988565012
""", """-310.351929807
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2219.61010742
ms_run = [7046.99682617, 3315.40478516, 4548.20800781, 3179.02197266, 7685.37402344, 3125.94873047, 3331.41894531, 4148.17895508, 9764.36694336, 5182.36108398, 4545.61621094, 2354.77880859, 2909.97094727, 8838.08300781, 7984.26293945, 3227.97509766, 5296.17797852, 5887.13769531, 3863.15087891, 3764.35986328, 3496.00195312, 3009.13916016, 2840.44506836, 8388.2512207, 3729.23681641, 2206.68823242, 4103.05004883, 3459.70605469, 5967.89599609, 2498.13989258, 2497.75292969, 2622.55493164, 3861.01489258, 4793.41699219, 3411.89794922, 2859.13891602, 3010.41772461, 4528.46606445, 4303.43798828, 4907.54907227, 2687.40014648, 3370.79418945, 2716.34204102, 3548.34326172, 5308.32885742, 16347.4230957, 12158.5290527, 5230.87133789, 7903.99487305, 19533.4060059]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.201968379
""", """-308.491795436
""", """-311.443236851
""", """-309.523996566
""", """-309.367472962
""", """-309.032683933
""", """-309.899001816
""", """-309.329114119
""", """-309.122105631
""", """-309.961852744
""", """-310.21061762
""", """-308.095659759
""", """-310.753934068
""", """-309.371357255
""", """-307.373270125
""", """-309.739914391
""", """-310.672603788
""", """-309.318356967
""", """-309.547422931
""", """-311.396462169
""", """-311.294759807
""", """-308.059737856
""", """-309.978519757
""", """-310.078871757
""", """-309.600589386
""", """-306.483675728
""", """-309.172999233
""", """-310.439929757
""", """-310.677729495
""", """-310.267630785
""", """-307.943956667
""", """-307.912593869
""", """-307.876197114
""", """-310.244123992
""", """-311.420766715
""", """-310.309772368
""", """-309.699801452
""", """-310.954136023
""", """-308.847622762
""", """-309.759529948
""", """-308.27704942
""", """-309.779610518
""", """-308.285187769
""", """-309.847873326
""", """-306.801090324
""", """-309.59296556
""", """-311.299843636
""", """-308.32091728
""", """-308.520523677
""", """-309.713668237
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2163.41723633
ms_run = [182.059082031, 202.795898438, 879.446044922, 260.066894531, 243.259033203, 171.501953125, 218.284912109, 221.102783203, 623.221923828, 290.571044922, 236.469970703, 747.494140625, 216.863037109, 190.723144531, 3791.62109375, 1908.32397461, 3099.11523438, 202.186035156, 431.9609375, 220.254394531, 3202.95385742, 319.636962891, 1569.09887695, 253.665283203, 332.772949219, 336.965087891, 456.073974609, 618.872070312, 354.627929688, 1422.04492188, 382.137207031, 232.230712891, 231.380859375, 543.302978516, 329.407958984, 244.737792969, 511.301025391, 212.489013672, 197.159179688, 224.600830078, 205.952880859, 364.2890625, 458.455078125, 384.921142578, 173.625976562, 272.678222656, 796.962890625, 189.270996094, 391.677001953, 1016.67797852]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2278.90893555
ms_run = [377.327880859, 263.626953125, 292.636962891, 254.482177734, 408.855957031, 19772.7570801, 341.997802734, 660.659912109, 344.681152344, 325.07421875, 227.562011719, 243.797119141, 499.653076172, 336.092041016, 442.928710938, 305.506103516, 2796.42016602, 494.344970703, 726.040039062, 659.867919922, 742.605224609, 331.584960938, 266.499023438, 296.908935547, 269.663085938, 2477.75317383, 318.697021484, 2387.16113281, 271.166748047, 988.519775391, 232.273193359, 288.941894531, 233.992919922, 830.022216797, 301.014892578, 404.298828125, 287.75390625, 213.125976562, 1227.54882812, 260.415039062, 2511.67480469, 684.455078125, 3103.03515625, 420.183105469, 238.635009766, 2038.74609375, 1767.03320312, 4952.80688477, 214.065185547, 554.220947266]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2151.49414062
ms_run = [1688.62988281, 1944.99414062, 1620.43701172, 1804.23706055, 1898.81811523, 1958.86401367, 1984.47509766, 2652.30908203, 1878.64282227, 1805.35595703, 2207.74414062, 3438.00488281, 1738.70092773, 1863.59204102, 4336.27490234, 1693.84521484, 1590.41772461, 1439.578125, 1965.70385742, 2473.27294922, 1754.08081055, 1753.44995117, 1800.1340332, 1632.8190918, 1655.69311523, 2319.0, 1927.80224609, 1805.96606445, 3522.48095703, 1942.97314453, 1618.71289062, 1578.08300781, 1889.98120117, 3963.59399414, 3783.36621094, 2167.12768555, 1813.58007812, 1780.71191406, 1749.60400391, 2577.30517578, 1611.71191406, 10925.6479492, 4645.09619141, 1709.9309082, 2115.86206055, 1730.49414062, 1691.37011719, 1979.81713867, 1776.90405273, 1645.66503906]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2280.56298828
ms_run = [2557.51293945, 2479.17089844, 2418.70410156, 2475.10693359, 2350.60302734, 2652.80297852, 2655.26904297, 2643.47705078, 2547.97705078, 2563.91577148, 2546.36010742, 2452.38085938, 2441.90209961, 2375.84130859, 3953.67114258, 2467.40600586, 2437.14916992, 4436.03710938, 2286.00195312, 2457.10913086, 3206.08081055, 2304.44604492, 2530.17675781, 2955.81103516, 2401.27490234, 2682.30004883, 3076.59692383, 3128.66113281, 3743.19506836, 5547.51416016, 2447.28808594, 2912.24389648, 2598.21899414, 2613.51391602, 3316.40698242, 2822.67822266, 2699.05322266, 2509.70922852, 2522.64331055, 2571.37182617, 2737.83618164, 3033.24487305, 2437.48291016, 2887.59228516, 2413.78491211, 2315.96118164, 2529.51098633, 2399.47705078, 3015.0859375, 5314.44702148]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2097.36791992
ms_run = [157.961669922, 150.165771484, 150.342041016, 292.197021484, 300.269775391, 190.973876953, 160.001953125, 151.250976562, 170.731933594, 213.846923828, 105.656982422, 379.802001953, 336.517089844, 187.066894531, 235.365966797, 110.676025391, 156.353759766, 212.831054688, 197.070068359, 155.409912109, 120.172119141, 166.889160156, 186.387939453, 117.815917969, 119.611083984, 118.536865234, 206.537841797, 158.810058594, 104.822021484, 142.705810547, 162.934082031, 191.638916016, 130.969970703, 137.114990234, 382.096923828, 107.025878906, 109.892822266, 111.095947266, 187.556884766, 225.880859375, 166.9140625, 267.054931641, 123.70703125, 148.290771484, 319.961914062, 425.520019531, 217.044189453, 118.931152344, 160.205078125, 168.80078125]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2231.15771484
ms_run = [296.942138672, 634.862304688, 253.170166016, 308.125, 362.348632812, 289.018066406, 566.701171875, 418.020996094, 231.33203125, 481.787109375, 251.513916016, 823.062744141, 670.054931641, 722.527832031, 562.880126953, 434.863769531, 223.236083984, 375.701171875, 452.429199219, 261.868896484, 383.247070312, 348.446044922, 196.324951172, 296.668945312, 876.929931641, 431.264160156, 314.924804688, 333.238037109, 409.644287109, 212.077148438, 421.389892578, 371.566894531, 274.334960938, 312.010009766, 301.841796875, 341.324951172, 506.906982422, 435.625, 241.538085938, 347.683837891, 204.978027344, 242.16015625, 410.691162109, 502.835205078, 671.531982422, 388.531982422, 556.214111328, 577.608886719, 368.679199219, 898.819091797]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2090.95874023
ms_run = [1580.24707031, 2054.16992188, 1589.37304688, 2049.23071289, 1718.81616211, 1640.41796875, 1478.39819336, 1488.79980469, 1958.20898438, 1885.92285156, 1585.60205078, 2099.11621094, 1563.25585938, 1848.19921875, 1883.18530273, 1885.26904297, 1707.6550293, 1481.12182617, 1752.64306641, 1667.45483398, 1406.30200195, 2183.78222656, 1722.96704102, 1553.14892578, 1323.14404297, 1675.57202148, 1576.54614258, 1826.89794922, 1448.53808594, 2146.26416016, 2000.2890625, 1694.88378906, 1830.22412109, 1615.22387695, 1862.13500977, 1774.87915039, 1459.82397461, 1436.38183594, 1895.55908203, 1965.03393555, 1546.20605469, 1605.83398438, 1602.48901367, 2555.21484375, 1380.19311523, 1408.22485352, 1591.97192383, 1510.1550293, 1757.42919922, 1459.8449707]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2264.28613281
ms_run = [3728.21191406, 3413.88012695, 3234.00390625, 3265.81396484, 3290.47290039, 3786.67822266, 3281.91210938, 3592.96191406, 3431.98291016, 3759.67602539, 3956.72412109, 4141.42089844, 4184.66796875, 3436.51708984, 5015.18798828, 3367.92382812, 3237.875, 4349.46411133, 4036.25512695, 4335.64794922, 3760.77075195, 3609.51074219, 3362.35107422, 3312.90405273, 3813.12475586, 3921.74707031, 3957.13085938, 4245.73022461, 3288.60302734, 4470.68725586, 3512.29711914, 3514.27905273, 5383.36401367, 2982.48413086, 4170.79589844, 3593.82373047, 2921.19189453, 4379.02124023, 3147.68310547, 3304.30102539, 3142.71679688, 3299.84985352, 3575.95385742, 3142.73608398, 3369.66699219, 3668.73291016, 3858.23486328, 4250.85107422, 4013.74584961, 4694.02978516]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2107.12304688
ms_run = [566.49609375, 580.140869141, 558.180175781, 571.666992188, 567.624023438, 572.599121094, 550.412841797, 556.988037109, 565.191894531, 574.979980469, 546.514892578, 564.993896484, 570.28515625, 552.857910156, 573.652832031, 570.623779297, 575.819091797, 556.220214844, 583.873046875, 569.275146484, 547.938964844, 553.708740234, 570.898925781, 567.865966797, 570.601074219, 562.138183594, 558.123046875, 566.284912109, 570.313964844, 564.308837891, 555.265869141, 567.208984375, 570.060058594, 563.981933594, 568.966064453, 553.922119141, 558.269042969, 567.296875, 558.946044922, 573.980957031, 565.614013672, 565.578125, 562.603759766, 558.8359375, 568.276855469, 579.401123047, 571.606933594, 570.578125, 561.163085938, 572.129150391]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-inf
""", """-1077.44536107
""", """-inf
""", """-677.883503271
""", """-900.155720633
""", """-inf
""", """-4608.26652772
""", """-3361.30331248
""", """-inf
""", """-inf
""", """-843.389206211
""", """-inf
""", """-1276.92768632
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-1225.00190502
""", """-inf
""", """-inf
""", """-4343.92251215
""", """-1202.00375628
""", """-800.714924051
""", """-inf
""", """-inf
""", """-644.181831219
""", """-inf
""", """-inf
""", """-inf
""", """-547.167313887
""", """-inf
""", """-457.329696394
""", """-677.914049228
""", """-555.245007555
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-4040.98496774
""", """-inf
""", """-449.080092751
""", """-inf
""", """-inf
""", """-693.451104645
""", """-inf
""", """-inf
""", """-887.065147975
""", """-inf
""", """-inf
""", """-924.390913116
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2175.83496094
ms_run = [567.644287109, 587.763671875, 572.143066406, 572.658935547, 577.783691406, 577.764160156, 572.798828125, 574.172851562, 583.086914062, 581.507080078, 571.632080078, 569.122070312, 574.910888672, 582.031005859, 580.380126953, 571.337158203, 578.966796875, 567.484863281, 567.338134766, 569.475830078, 569.760253906, 578.057128906, 577.106933594, 585.971923828, 595.546875, 582.666748047, 575.197998047, 572.130126953, 574.622070312, 580.020019531, 569.922119141, 572.487060547, 565.353759766, 573.416015625, 577.432128906, 572.471923828, 578.477050781, 567.355712891, 565.945068359, 584.586181641, 578.267089844, 568.094238281, 579.280761719, 569.327148438, 574.753173828, 572.009033203, 576.265136719, 568.885009766, 576.415039062, 566.967773438]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-inf
""", """-inf
""", """-1098.25244336
""", """-6361.72558958
""", """-562.330886564
""", """-inf
""", """-inf
""", """-4489.04966638
""", """-inf
""", """-10306.068833
""", """-inf
""", """-inf
""", """-625.321305919
""", """-3236.38048714
""", """-1989.52203094
""", """-1710.2803555
""", """-1605.92999776
""", """-inf
""", """-2456.03405481
""", """-963.827504953
""", """-462.466608275
""", """-4056.04956466
""", """-4966.9517734
""", """-inf
""", """-inf
""", """-620.115303915
""", """-inf
""", """-653.690423978
""", """-460.208631091
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-444.219858896
""", """-685.016380981
""", """-3786.29820305
""", """-inf
""", """-inf
""", """-2233.93669955
""", """-2551.13236085
""", """-2992.04611784
""", """-8969.21331826
""", """-inf
""", """-600.792746063
""", """-inf
""", """-397.12741314
""", """-inf
""", """-inf
""", """-inf
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2225.59326172
ms_run = [803.894775391, 793.537109375, 791.647949219, 795.177734375, 787.079833984, 812.790039062, 785.185058594, 809.274169922, 793.797119141, 798.493652344, 789.711914062, 808.669921875, 803.080078125, 793.50390625, 808.392089844, 790.781005859, 790.806152344, 795.655029297, 793.730957031, 812.940185547, 793.219970703, 797.842041016, 801.153076172, 808.037109375, 797.941894531, 801.416015625, 800.990722656, 807.50390625, 807.010009766, 793.104736328, 800.114013672, 803.117919922, 788.708984375, 787.657958984, 799.161865234, 798.883056641, 802.072753906, 801.752929688, 797.093261719, 800.616943359, 801.499023438, 803.074707031, 776.4921875, 779.865966797, 810.722167969, 799.193847656, 803.759765625, 792.887939453, 804.675048828, 801.41796875]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-inf
""", """-inf
""", """-3994.29039993
""", """-inf
""", """-1020.78144583
""", """-inf
""", """-1400.53662808
""", """-inf
""", """-inf
""", """-5899.00116924
""", """-578.052731659
""", """-inf
""", """-534.79715231
""", """-2712.79291484
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-4598.43407593
""", """-inf
""", """-634.497835111
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-571.716800329
""", """-inf
""", """-1196.66238311
""", """-inf
""", """-inf
""", """-inf
""", """-1005.02942118
""", """-inf
""", """-1724.98872333
""", """-inf
""", """-1967.66287362
""", """-587.350438078
""", """-inf
""", """-719.038667762
""", """-inf
""", """-1364.71333357
""", """-inf
""", """-1120.21488185
""", """-inf
""", """-inf
""", """-inf
""", """-569.556182562
""", """-3227.57743732
""", """-2462.58808702
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2104.7109375
ms_run = [5405.7409668, 5373.81005859, 5380.29003906, 5387.19482422, 5410.62988281, 5350.43725586, 5397.30688477, 5385.49487305, 5537.86401367, 5386.11425781, 5395.46801758, 5406.25683594, 5384.47875977, 5489.97094727, 5376.24707031, 5403.02978516, 5384.97314453, 5394.23803711, 5367.56005859, 5445.13085938, 5409.58496094, 5356.38500977, 5417.33520508, 5395.6730957, 5379.9387207, 5418.37402344, 5555.71606445, 5385.14672852, 5335.15771484, 5519.85302734, 5387.59790039, 5408.14697266, 5347.08300781, 5396.41894531, 5435.63500977, 5413.47192383, 5378.32299805, 5383.11474609, 5449.15014648, 5383.33398438, 5386.43994141, 5403.06201172, 5393.22900391, 5423.2800293, 5344.5378418, 5383.13696289, 5361.5090332, 5364.47387695, 5388.4621582, 5397.06103516]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-598.030786656
""", """-443.394856597
""", """-3595.77215252
""", """-1725.97723096
""", """-788.037254712
""", """-599.700476753
""", """-441.939375081
""", """-787.780794621
""", """-502.277723417
""", """-869.430580667
""", """-652.154805119
""", """-729.29560833
""", """-876.909394871
""", """-419.663694365
""", """-538.325103653
""", """-542.297319595
""", """-538.674850691
""", """-476.660950083
""", """-2106.52584758
""", """-535.857279382
""", """-541.975963675
""", """-1144.79675828
""", """-518.347819573
""", """-558.767275932
""", """-580.724386748
""", """-426.257675925
""", """-620.638998511
""", """-665.902112086
""", """-1013.11782531
""", """-456.161327028
""", """-446.203223314
""", """-926.474419845
""", """-420.468373085
""", """-1482.8314321
""", """-639.901379722
""", """-586.59658467
""", """-575.548983349
""", """-426.675589682
""", """-1168.7519933
""", """-483.218773482
""", """-1230.29411607
""", """-418.682412778
""", """-834.549381041
""", """-1025.63183437
""", """-552.224976152
""", """-719.268597619
""", """-516.540353836
""", """-421.006577419
""", """-682.485686753
""", """-461.401217531
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2172.41503906
ms_run = [5465.13916016, 5494.13085938, 5426.89282227, 5445.83984375, 5467.06396484, 5467.10571289, 5475.98901367, 5479.24291992, 5454.21508789, 5488.57910156, 5479.28320312, 5466.4909668, 5429.33520508, 5474.0078125, 5485.0769043, 5456.04199219, 5461.19604492, 5462.29516602, 5475.11791992, 5477.15893555, 5529.77905273, 5509.90014648, 5454.57910156, 5474.21289062, 5455.40405273, 5460.06298828, 5465.0090332, 5458.93603516, 5456.77807617, 5473.07495117, 5453.74584961, 5472.23681641, 5431.4831543, 5467.66503906, 5482.35009766, 5483.19702148, 5471.20996094, 5444.08886719, 5481.14599609, 5472.56298828, 5430.26489258, 5465.37890625, 5474.44799805, 5464.40600586, 5465.38305664, 5420.50024414, 5431.79589844, 5450.19433594, 5499.57202148, 5419.63793945]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-669.091050823
""", """-544.025611515
""", """-859.798027548
""", """-473.501982041
""", """-480.10433445
""", """-589.302720199
""", """-1383.09000966
""", """-544.579717574
""", """-551.39974611
""", """-466.029507284
""", """-488.003094864
""", """-439.629202717
""", """-479.540202677
""", """-488.418953646
""", """-801.047928998
""", """-2148.55614396
""", """-645.416641641
""", """-392.557493541
""", """-2434.5521295
""", """-1828.09341184
""", """-426.915807321
""", """-617.697661313
""", """-604.439523746
""", """-6579.77994858
""", """-515.393852918
""", """-626.896115306
""", """-1496.12613087
""", """-473.873544062
""", """-661.32455042
""", """-419.200810676
""", """-582.027665508
""", """-537.98151705
""", """-1014.37558327
""", """-1716.32138172
""", """-511.522038114
""", """-764.859272885
""", """-890.289687577
""", """-1188.10100658
""", """-3967.52369928
""", """-516.384344532
""", """-681.976529181
""", """-632.839026065
""", """-533.743652372
""", """-418.267722423
""", """-672.949463063
""", """-691.122045443
""", """-551.132676129
""", """-488.061228535
""", """-1243.47077895
""", """-443.045270551
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2226.70922852
ms_run = [7798.47412109, 7693.54296875, 7766.29589844, 7702.15087891, 7718.44287109, 7813.11621094, 7700.7800293, 7725.30786133, 7770.2199707, 7777.92016602, 7815.45996094, 7751.41210938, 7759.83789062, 7769.12402344, 7758.03710938, 7736.37963867, 7727.89404297, 7783.57592773, 7812.84204102, 7744.21606445, 7673.89794922, 7756.16674805, 7762.77807617, 7718.81201172, 7686.7043457, 7777.37182617, 7727.5690918, 7782.82080078, 7710.68286133, 7739.42480469, 7702.21508789, 7771.16992188, 7701.01098633, 7693.12304688, 7795.15185547, 7734.66601562, 7694.92504883, 7748.09692383, 7740.24707031, 7699.71606445, 7714.72607422, 7718.8527832, 7777.57763672, 7695.70898438, 7766.74584961, 7713.29394531, 7765.07275391, 7731.38598633, 7753.24804688, 7844.70092773]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-469.372323946
""", """-534.744201337
""", """-424.648805132
""", """-499.374045405
""", """-518.546725493
""", """-386.315122585
""", """-450.454805601
""", """-594.917605709
""", """-699.321783277
""", """-482.082307771
""", """-627.360962649
""", """-547.869317371
""", """-635.968421415
""", """-613.658793388
""", """-839.549847517
""", """-602.356056525
""", """-635.455008357
""", """-1205.4121697
""", """-409.221983309
""", """-421.853910468
""", """-736.899240948
""", """-907.312182996
""", """-518.780839166
""", """-562.135199301
""", """-430.108108503
""", """-483.078752481
""", """-430.529006161
""", """-482.453893105
""", """-650.754091649
""", """-714.994406293
""", """-639.142309651
""", """-568.519684998
""", """-609.267464618
""", """-457.239646332
""", """-561.25095318
""", """-476.572463371
""", """-3578.97830546
""", """-437.360154974
""", """-418.02942178
""", """-410.824865051
""", """-470.930801955
""", """-543.405566177
""", """-589.42601253
""", """-869.102704759
""", """-778.231158104
""", """-420.220976395
""", """-458.750630316
""", """-760.629680754
""", """-492.273555428
""", """-885.198729224
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2173.97607422
ms_run = [613.887939453, 700.828125, 750.196044922, 731.187744141, 921.077148438, 653.384033203, 951.626953125, 689.108886719, 646.926269531, 938.946044922, 840.657958984, 720.040039062, 710.025146484, 788.637207031, 802.281005859, 789.807128906, 549.742919922, 1068.93676758, 847.973144531, 530.3359375, 620.768066406, 727.333984375, 700.364013672, 905.341796875, 712.944091797, 608.500976562, 747.184814453, 814.687011719, 782.518066406, 826.952880859, 620.379882812, 725.694091797, 739.201171875, 764.199951172, 805.634765625, 820.304931641, 696.698242188, 731.609130859, 714.634033203, 414.093994141, 878.299072266, 801.854980469, 824.777099609, 673.154052734, 682.739990234, 623.836914062, 906.062744141, 658.849121094, 926.935058594, 819.4140625]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-inf
""", """-432.76167416
""", """-461.22110112
""", """-737.725399454
""", """-455.990424227
""", """-376.548043736
""", """-571.173176303
""", """-389.364133727
""", """-385.164281119
""", """-1147.64008198
""", """-2624.53409577
""", """-560.237063273
""", """-367.781934206
""", """-373.181181314
""", """-391.903581791
""", """-386.646064124
""", """-inf
""", """-779.422728339
""", """-560.974087796
""", """-inf
""", """-inf
""", """-402.951624001
""", """-368.188024917
""", """-482.030453305
""", """-414.654021756
""", """-inf
""", """-374.969812483
""", """-427.219035049
""", """-425.488784789
""", """-422.981372358
""", """-inf
""", """-449.220312912
""", """-403.495828514
""", """-388.611008518
""", """-377.319911346
""", """-403.811599416
""", """-435.866981714
""", """-445.73494743
""", """-461.148395546
""", """-inf
""", """-366.613553359
""", """-375.455867164
""", """-366.02677616
""", """-392.120837587
""", """-441.670770491
""", """-inf
""", """-368.551819342
""", """-447.959850971
""", """-376.314879096
""", """-435.307401539
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2247.65405273
ms_run = [1131.32104492, 1139.91601562, 1052.16308594, 702.147949219, 927.183105469, 1141.27001953, 1103.62182617, 491.973144531, 973.805175781, 753.907958984, 1101.99291992, 1182.3371582, 560.111816406, 1009.28125, 1153.78491211, 961.215087891, 1084.1730957, 925.997802734, 714.989013672, 858.348144531, 932.666015625, 976.921142578, 1030.51391602, 939.312988281, 799.716064453, 898.979980469, 1001.97192383, 1082.07470703, 941.073730469, 1043.34814453, 1077.9230957, 1056.34521484, 534.061767578, 1017.13989258, 1138.42871094, 1246.05395508, 1132.69311523, 1001.27612305, 942.455078125, 936.794921875, 977.840332031, 1021.4140625, 999.7890625, 1114.81201172, 925.599121094, 501.863037109, 905.036865234, 981.319091797, 515.817871094, 1013.59619141]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-1787.8254071
""", """-517.133167796
""", """-366.545442947
""", """-inf
""", """-383.641599668
""", """-404.937998502
""", """-383.875782336
""", """-inf
""", """-372.695442319
""", """-inf
""", """-520.084390288
""", """-522.598536385
""", """-inf
""", """-1048.24083229
""", """-399.891241966
""", """-371.439149124
""", """-459.257784116
""", """-526.014656136
""", """-inf
""", """-inf
""", """-371.84613443
""", """-374.974958968
""", """-389.750459526
""", """-621.575518185
""", """-inf
""", """-377.822837288
""", """-509.670350601
""", """-460.561232642
""", """-393.158111094
""", """-367.785797464
""", """-444.818410874
""", """-427.617127839
""", """-inf
""", """-409.576561469
""", """-462.175535743
""", """-402.749854915
""", """-587.076824314
""", """-745.861857702
""", """-376.004283936
""", """-379.256769986
""", """-415.042132969
""", """-403.314069831
""", """-406.971192729
""", """-418.681197201
""", """-369.604265075
""", """-inf
""", """-366.33541031
""", """-372.75150345
""", """-inf
""", """-461.106138487
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2165.40405273
ms_run = [904.002929688, 845.716064453, 885.231933594, 300004.479736, 830.238769531, 825.544921875, 932.884033203, 300004.562012, 813.419189453, 1160.08813477, 904.324951172, 946.047851562, 300004.532959, 841.037109375, 849.451904297, 952.363037109, 909.656005859, 815.822265625, 904.899902344, 967.527099609, 819.339111328, 820.120117188, 821.630859375, 1063.5559082, 1219.18676758, 1207.85498047, 923.791992188, 723.581054688, 891.317138672, 837.244873047, 850.187255859, 789.498046875, 1021.11206055, 968.981933594, 886.335205078, 300004.562988, 763.077880859, 817.833007812, 742.567138672, 779.924072266, 893.670898438, 973.305175781, 1012.85522461, 823.313964844, 802.266113281, 1091.44604492, 300004.565918, 737.835205078, 877.017822266, 1018.00708008]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-382.46681584
""", """-405.805089695
""", """-383.630946797
""", "", """-365.630203618
""", """-373.118126869
""", """-431.344124719
""", "", """-369.274210738
""", """-389.680133005
""", """-405.733246649
""", """-708.752123036
""", "", """-385.680990963
""", """-380.037287303
""", """-4640.05745297
""", """-387.346644267
""", """-374.540741841
""", """-386.485940344
""", """-381.77371147
""", """-384.098583893
""", """-365.558998534
""", """-600.731623579
""", """-850.774755666
""", """-428.289844844
""", """-374.091202116
""", """-380.595890075
""", """-412.291281956
""", """-380.85239838
""", """-390.078305861
""", """-395.729898471
""", """-427.193194886
""", """-372.66511994
""", """-379.252122389
""", """-1540.49877379
""", "", """-367.009313929
""", """-369.357253177
""", """-405.815412409
""", """-377.373439921
""", """-365.997253754
""", """-3737.52083563
""", """-469.127155044
""", """-514.386351839
""", """-408.245001371
""", """-396.868705828
""", "", """-387.075598783
""", """-433.748579228
""", """-384.793664711
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2165.07885742
ms_run = [7356.18994141, 7044.90917969, 7877.44726562, 7909.23632812, 7128.68676758, 7722.74902344, 7402.41601562, 8443.85522461, 7687.08007812, 7757.78198242, 8071.52783203, 7327.55004883, 7636.97924805, 7650.91894531, 7566.62402344, 8177.94018555, 8665.29418945, 7555.70288086, 7226.29907227, 7266.85888672, 7556.34887695, 7215.21020508, 7543.84082031, 7582.31494141, 7813.04003906, 8826.75683594, 7709.8269043, 7321.68115234, 7702.45996094, 7296.05615234, 7374.31396484, 7730.20483398, 7556.09106445, 7729.62084961, 8101.02197266, 7985.40087891, 7606.19799805, 8985.60595703, 7434.59106445, 7471.56787109, 6921.24389648, 8286.52392578, 7892.80102539, 7356.26391602, 7579.47607422, 7616.24829102, 8043.08569336, 7281.28027344, 7843.53613281, 8839.54907227]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-368.745037163
""", """-368.37595191
""", """-367.686425318
""", """-366.66238156
""", """-372.109752584
""", """-365.324830987
""", """-365.947147851
""", """-370.334943119
""", """-370.861917799
""", """-369.020122712
""", """-375.04132124
""", """-366.845260691
""", """-373.184796579
""", """-369.646357345
""", """-370.533210833
""", """-367.671252968
""", """-368.994074302
""", """-391.370041267
""", """-369.875806403
""", """-368.899117825
""", """-380.643925904
""", """-377.469133485
""", """-373.470106899
""", """-368.614143966
""", """-376.875522342
""", """-375.500074072
""", """-368.960494165
""", """-366.127102979
""", """-380.586466509
""", """-371.552206146
""", """-375.879668864
""", """-383.282288245
""", """-371.497978218
""", """-366.067280754
""", """-380.910475021
""", """-374.288202152
""", """-375.557881793
""", """-373.588773534
""", """-366.92383161
""", """-369.14329884
""", """-374.454997985
""", """-375.957913091
""", """-373.919563674
""", """-365.333282079
""", """-372.281576883
""", """-367.717375475
""", """-373.239170959
""", """-366.826239952
""", """-367.551588564
""", """-386.37426164
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2270.97094727
ms_run = [11116.2392578, 11901.9228516, 21180.2431641, 11341.6728516, 11706.9777832, 10677.7358398, 11335.1428223, 14065.9318848, 11124.4621582, 15747.8330078, 10558.1191406, 10503.1586914, 12710.6237793, 10201.4050293, 10826.3908691, 9939.56103516, 11690.204834, 11045.5869141, 12466.6618652, 12140.407959, 11340.302002, 11419.9040527, 11702.1520996, 10984.644043, 9911.86499023, 10655.5546875, 10015.4667969, 11042.9838867, 10513.6330566, 10485.5820312, 10714.829834, 11294.9309082, 10668.0009766, 10941.3300781, 13340.5981445, 10618.2231445, 10746.8359375, 10876.8808594, 12728.2270508, 11062.3752441, 10646.2729492, 11152.6140137, 10896.604248, 10373.8649902, 10609.4580078, 10234.1430664, 10419.888916, 11252.2490234, 12959.7580566, 10301.2849121]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-379.520002549
""", """-369.961023718
""", """-401.866321013
""", """-367.670279482
""", """-367.614909911
""", """-371.849874198
""", """-369.11051555
""", """-384.603922397
""", """-370.938971218
""", """-399.664915346
""", """-370.460510774
""", """-369.838516922
""", """-386.890255029
""", """-368.224583091
""", """-369.998070324
""", """-367.663426595
""", """-386.604705912
""", """-372.485003678
""", """-373.61002127
""", """-371.707842062
""", """-387.918576221
""", """-370.933232887
""", """-373.379724391
""", """-379.859244752
""", """-375.269647382
""", """-403.624274511
""", """-371.841196678
""", """-369.64337653
""", """-371.932167016
""", """-368.529043212
""", """-372.699562893
""", """-369.505702592
""", """-367.918219849
""", """-368.46769544
""", """-366.73813639
""", """-370.17242913
""", """-367.156457229
""", """-371.078547256
""", """-369.355217422
""", """-368.878319112
""", """-368.288776049
""", """-370.290431283
""", """-368.314458738
""", """-368.738235117
""", """-368.391312341
""", """-400.492666599
""", """-366.401518685
""", """-373.596191043
""", """-369.468126442
""", """-372.119909598
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2239.22900391
ms_run = [10073.0317383, 9985.46679688, 10894.8469238, 9908.85180664, 9656.89990234, 9713.48486328, 10810.6931152, 10469.2138672, 9773.12890625, 10860.4467773, 9751.36889648, 9993.25390625, 10335.722168, 9622.37597656, 9989.40112305, 10039.4609375, 9441.16381836, 9723.36816406, 9739.47875977, 9698.5690918, 9599.06518555, 10112.5871582, 9995.37792969, 9829.36865234, 9612.59594727, 9950.73583984, 9588.22705078, 10152.6120605, 9784.62475586, 11629.1228027, 10038.848877, 10247.8962402, 9429.57568359, 8856.57495117, 9865.32495117, 9947.27392578, 10236.7280273, 10064.1447754, 9591.38989258, 9648.3371582, 9247.50488281, 10464.2077637, 9724.23999023, 9517.47705078, 9957.38305664, 9223.57299805, 10780.3269043, 9794.47802734, 9592.54907227, 9943.74487305]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-368.167166938
""", """-373.066011172
""", """-379.223243558
""", """-367.981686417
""", """-365.886906814
""", """-367.410232662
""", """-373.690921044
""", """-370.686719563
""", """-382.17102611
""", """-391.827105266
""", """-368.013803561
""", """-370.751516169
""", """-380.263154953
""", """-382.698392425
""", """-377.764182404
""", """-367.31062843
""", """-372.478767892
""", """-366.234385477
""", """-368.765721941
""", """-379.866420497
""", """-377.440220385
""", """-367.882906625
""", """-366.97842415
""", """-372.959900753
""", """-368.387750029
""", """-367.374814115
""", """-366.67424373
""", """-406.309940922
""", """-367.384374367
""", """-369.67055942
""", """-371.472304461
""", """-370.560864712
""", """-365.903104776
""", """-367.849510657
""", """-366.899607439
""", """-388.884317654
""", """-372.567062187
""", """-367.181199023
""", """-367.661615609
""", """-368.901569697
""", """-368.758617916
""", """-375.489163751
""", """-372.751790695
""", """-369.902694804
""", """-368.987331369
""", """-365.449144285
""", """-371.299291034
""", """-411.017103192
""", """-373.432021351
""", """-370.558015255
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2183.31518555
ms_run = [300004.510742, 1040.51293945, 940.227783203, 804.874267578, 859.147949219, 873.20703125, 968.386962891, 1047.92504883, 300004.406982, 3871.31079102, 190091.930908, 840.562011719, 824.930908203, 789.106933594, 300004.427979, 841.367919922, 722.231201172, 853.430908203, 797.376220703, 978.958007812, 300004.562256, 1024.31201172, 887.16796875, 884.139160156, 833.909912109, 943.863037109, 829.479003906, 858.822021484, 1025.56298828, 834.730712891, 771.552978516, 813.089111328, 943.293212891, 900.453125, 840.985839844, 859.487060547, 300004.571777, 899.518066406, 300004.468018, 1008.30981445, 846.603759766, 889.014892578, 838.204833984, 876.344970703, 810.439208984, 918.72265625, 300004.541748, 300004.544922, 866.577880859, 720.004638672]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", """-408.83205959
""", """-386.15596311
""", """-477.954591575
""", """-372.839396742
""", """-404.567569094
""", """-375.068076875
""", """-815.403813162
""", "", """-593.028758586
""", """-651.132375031
""", """-416.198759636
""", """-542.242973595
""", """-376.233673571
""", "", """-507.033968868
""", """-378.130694333
""", """-424.713846105
""", """-366.632499769
""", """-419.571819688
""", "", """-404.676184304
""", """-658.597980364
""", """-425.56058883
""", """-433.056636228
""", """-389.096677781
""", """-384.445411752
""", """-419.797608186
""", """-399.173307191
""", """-815.744040312
""", """-409.131836028
""", """-395.737184706
""", """-373.793063317
""", """-368.97182483
""", """-387.392498062
""", """-619.841721981
""", "", """-512.916335057
""", "", """-430.322532591
""", """-380.145438471
""", """-495.767311896
""", """-381.26860469
""", """-522.483798778
""", """-388.252687096
""", """-364.799916736
""", "", "", """-395.993647648
""", """-378.64843416
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2258.93481445
ms_run = [995.335205078, 1145.13208008, 1041.07910156, 300004.707031, 1444.05395508, 1001.96508789, 1052.44775391, 1066.56884766, 1091.54272461, 1119.2980957, 1124.39892578, 1067.69189453, 1029.34472656, 300004.528809, 1645.94384766, 1102.23120117, 1136.49194336, 300004.580811, 1343.9309082, 1333.76489258, 1028.21899414, 1174.46801758, 1085.81396484, 1069.14819336, 1116.10595703, 300004.666748, 1202.70996094, 1118.97192383, 979.855224609, 1093.796875, 1032.48413086, 300003.733887, 1113.48291016, 1036.28808594, 300003.697998, 994.125732422, 1143.82714844, 1062.55419922, 300004.506836, 1326.21313477, 1017.42602539, 1318.55200195, 1168.09887695, 1090.61206055, 1077.67285156, 1132.23193359, 1147.48510742, 1157.23901367, 1118.35888672, 1397.32324219]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-410.017037389
""", """-416.34820016
""", """-416.446395732
""", "", """-409.426086407
""", """-389.017311555
""", """-389.985398274
""", """-436.745031963
""", """-374.089876959
""", """-385.932656641
""", """-454.907191439
""", """-444.254627249
""", """-396.246045829
""", "", """-648.445682445
""", """-507.700861412
""", """-387.931000423
""", "", """-389.492112197
""", """-445.04440336
""", """-371.135049617
""", """-4899.47082888
""", """-468.4715438
""", """-511.506480108
""", """-405.006308554
""", "", """-419.67142793
""", """-462.456274853
""", """-405.503740404
""", """-541.579502364
""", """-363.171583914
""", "", """-387.052239464
""", """-509.022136701
""", "", """-400.468026372
""", """-386.139916234
""", """-375.95948314
""", "", """-380.498605047
""", """-365.188580322
""", """-476.388464482
""", """-434.594562973
""", """-378.140183956
""", """-367.703493983
""", """-443.591227197
""", """-375.598853833
""", """-582.429893092
""", """-4281.31783616
""", """-943.872841527
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2193.81811523
ms_run = [8534.99707031, 8670.70996094, 8362.77978516, 7873.5690918, 9484.05688477, 9275.23291016, 8377.07324219, 8479.48095703, 8172.24902344, 8279.73583984, 9841.61206055, 8581.56933594, 8531.71386719, 8198.10522461, 8260.99804688, 8038.078125, 8305.06713867, 9167.91503906, 9886.96411133, 8305.83105469, 8151.44702148, 8599.84912109, 8492.12695312, 9180.72314453, 9340.75732422, 8194.27294922, 7839.34301758, 9063.26416016, 8574.61010742, 9797.55786133, 7861.73071289, 8304.9140625, 8327.96606445, 8576.67895508, 8570.29931641, 8096.76416016, 8982.77124023, 8553.43383789, 8501.36694336, 8383.15698242, 9085.14892578, 8343.27490234, 7994.97338867, 8820.22998047, 8393.82592773, 8503.35327148, 8304.71313477, 8542.88110352, 8321.84082031, 8874.70068359]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-371.073123009
""", """-368.411699878
""", """-378.272150314
""", """-371.695617533
""", """-379.944467957
""", """-367.688752779
""", """-365.185066024
""", """-370.907109301
""", """-368.351323158
""", """-379.779720655
""", """-383.73459219
""", """-384.921132146
""", """-368.676221119
""", """-366.258744819
""", """-371.230591259
""", """-370.077282872
""", """-369.532714249
""", """-367.794066271
""", """-372.043861485
""", """-370.370020532
""", """-381.289986763
""", """-369.587103589
""", """-369.948795932
""", """-371.682199364
""", """-372.273196501
""", """-371.140167464
""", """-379.331123682
""", """-381.910450533
""", """-366.969266313
""", """-370.48120649
""", """-365.047414973
""", """-367.789211633
""", """-377.959649531
""", """-383.913846927
""", """-374.263657776
""", """-400.041598023
""", """-368.254317874
""", """-373.23565863
""", """-372.953907652
""", """-367.77533655
""", """-370.882504416
""", """-370.709236307
""", """-375.225743948
""", """-371.833464867
""", """-368.741500048
""", """-368.223170859
""", """-367.88659775
""", """-374.099059546
""", """-368.709189528
""", """-369.473707273
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2269.65893555
ms_run = [10568.7438965, 11925.2661133, 11039.8039551, 10447.1350098, 10551.5739746, 10463.1679688, 10625.0341797, 10395.9748535, 10834.4938965, 11122.190918, 10667.9658203, 10645.9040527, 10926.9758301, 10677.8271484, 10784.2260742, 10756.8728027, 11412.4890137, 10808.2958984, 11125.9140625, 10814.6789551, 11890.4960938, 10966.1748047, 10760.6591797, 11749.0859375, 10406.1381836, 11008.703125, 11548.2011719, 12868.0559082, 10627.4428711, 11592.9968262, 10467.5930176, 10053.0212402, 11268.6901855, 12465.2009277, 10105.0, 10764.7380371, 10971.3391113, 10657.0087891, 11935.369873, 12451.5568848, 11141.8969727, 11290.7849121, 11047.7529297, 11046.611084, 10561.7990723, 10741.0930176, 11080.7817383, 10223.1379395, 11011.1472168, 9997.65698242]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-368.537670077
""", """-365.178856451
""", """-369.168817467
""", """-366.932039513
""", """-373.647085462
""", """-370.786387145
""", """-372.481398895
""", """-367.149257513
""", """-368.408240977
""", """-373.168414039
""", """-383.307541151
""", """-380.977184117
""", """-370.049204803
""", """-367.371262355
""", """-383.269707917
""", """-371.640147317
""", """-369.73390023
""", """-369.649155469
""", """-367.454537293
""", """-368.581905598
""", """-391.774745798
""", """-368.2041989
""", """-368.712717818
""", """-378.926209046
""", """-374.488459576
""", """-370.108969307
""", """-369.343250236
""", """-373.980196252
""", """-371.327875599
""", """-369.281225416
""", """-370.905801328
""", """-374.181897599
""", """-375.987239652
""", """-369.356956148
""", """-380.082621025
""", """-371.359424459
""", """-366.588615307
""", """-366.857095369
""", """-369.845405238
""", """-397.492270561
""", """-368.796557519
""", """-378.531451321
""", """-369.700846842
""", """-370.949433353
""", """-369.253909354
""", """-368.212081299
""", """-379.573120117
""", """-370.75820682
""", """-367.156647038
""", """-369.351448922
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2247.92407227
ms_run = [531.258056641, 517.072021484, 585.674072266, 573.6640625, 507.009033203, 528.840087891, 506.279785156, 590.615966797, 552.641113281, 588.064941406, 528.949951172, 545.888183594, 523.345947266, 550.392822266, 514.079101562, 585.847167969, 510.870849609, 554.577148438, 569.407958984, 589.572021484, 576.126953125, 537.064697266, 499.903808594, 544.954101562, 532.440917969, 550.113037109, 537.903808594, 536.234130859, 587.678955078, 517.163818359, 569.264892578, 523.208984375, 525.985107422, 542.561035156, 546.189941406, 562.075683594, 559.822998047, 559.12109375, 584.399902344, 515.495849609, 519.614990234, 533.282226562, 560.056884766, 646.534912109, 561.643066406, 576.228759766, 540.860107422, 525.615234375, 538.370117188, 587.845214844]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2329.90893555
ms_run = [876.809082031, 860.533935547, 887.836914062, 877.892089844, 914.060791016, 901.648925781, 909.582763672, 865.16015625, 856.185791016, 906.953125, 849.693115234, 853.245849609, 854.226806641, 871.328125, 879.424072266, 836.162109375, 858.881835938, 861.780273438, 909.098144531, 890.383056641, 909.234130859, 927.060058594, 894.183837891, 884.001953125, 872.820800781, 906.278808594, 892.093017578, 876.182128906, 901.698974609, 842.040039062, 854.940917969, 856.161132812, 865.352050781, 853.556884766, 852.790771484, 869.625, 868.979248047, 870.810058594, 901.826904297, 861.073974609, 851.432128906, 864.173095703, 856.854003906, 911.567138672, 843.581787109, 881.656982422, 853.002929688, 841.745117188, 841.583984375, 899.701904297]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2245.98706055
ms_run = [5922.50024414, 5403.98413086, 5528.57910156, 5587.06420898, 5403.50610352, 5410.56787109, 5510.6940918, 5497.94799805, 7257.83496094, 5512.35498047, 5897.18701172, 5702.24487305, 6871.48876953, 5707.6159668, 5929.52172852, 5441.95874023, 6373.14111328, 6144.91796875, 5379.29516602, 6197.79980469, 5410.10595703, 5423.30737305, 7264.83300781, 5311.91210938, 6752.51513672, 6219.3840332, 5774.26879883, 5330.74194336, 5412.42504883, 7176.79272461, 6785.66088867, 5389.51000977, 5332.28808594, 6486.33984375, 6716.57202148, 5834.87988281, 6854.12719727, 5704.94384766, 5404.23608398, 7213.04614258, 7188.6340332, 5917.4921875, 5760.60571289, 6958.69506836, 6226.01611328, 5612.12695312, 5413.5949707, 7085.75805664, 6532.5, 5420.19287109]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2319.5390625
ms_run = [10018.2919922, 9025.5949707, 9537.03222656, 9291.59814453, 10086.1879883, 9115.27075195, 9775.6809082, 9504.99609375, 9532.95483398, 9167.0, 9105.92797852, 9068.07006836, 9201.97509766, 9701.33300781, 10226.4020996, 9847.84008789, 9876.01806641, 9029.60791016, 8955.42114258, 9219.45507812, 9726.93798828, 9144.77099609, 9618.53198242, 9641.55810547, 9213.87304688, 9103.00805664, 9011.59985352, 8959.81103516, 9041.70800781, 9002.6262207, 8919.45410156, 10199.3771973, 9671.96118164, 9676.53613281, 9299.84716797, 8954.97509766, 9717.88989258, 9479.54296875, 9300.43017578, 8813.56591797, 10412.8911133, 9496.5300293, 9106.29516602, 9421.03979492, 9162.51611328, 9499.64916992, 8880.47192383, 9466.04321289, 9045.53198242, 9995.68286133]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2212.67602539
ms_run = [490.595703125, 576.472900391, 413.353027344, 552.91796875, 593.208984375, 483.123291016, 521.910888672, 629.947021484, 474.012695312, 452.286865234, 492.545898438, 548.321044922, 501.620849609, 623.587158203, 473.101806641, 580.470947266, 599.620117188, 472.756103516, 527.968994141, 636.639160156, 483.19921875, 552.545166016, 495.134277344, 628.428955078, 695.489990234, 532.443115234, 568.675048828, 546.892089844, 509.041748047, 546.633789062, 659.260986328, 618.244873047, 549.468994141, 385.947998047, 567.333251953, 447.035888672, 604.777099609, 671.612792969, 502.182861328, 676.8828125, 542.313964844, 469.036865234, 605.649169922, 526.537841797, 540.359863281, 505.235839844, 381.541015625, 484.918945312, 524.242919922, 586.086914062]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2275.45898438
ms_run = [776.693847656, 676.953857422, 630.79296875, 753.101074219, 723.979003906, 644.083007812, 639.351806641, 656.12890625, 760.240966797, 655.462890625, 580.299072266, 749.176025391, 786.894287109, 607.909179688, 737.593017578, 843.777099609, 541.172119141, 732.983886719, 594.388183594, 726.597900391, 781.768066406, 774.369873047, 722.83203125, 747.375976562, 656.131835938, 724.970214844, 577.423095703, 704.800048828, 653.886962891, 839.698974609, 694.885009766, 726.893066406, 787.263916016, 612.937011719, 817.751953125, 744.50390625, 906.096923828, 622.603027344, 792.504882812, 826.933105469, 787.952880859, 697.261230469, 615.533203125, 642.084960938, 649.172119141, 745.677001953, 631.975830078, 547.479736328, 614.344970703, 775.605957031]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2215.14501953
ms_run = [5010.04589844, 5260.80004883, 4994.72631836, 5106.07983398, 5272.74584961, 5476.99194336, 5158.59423828, 5580.06420898, 4910.04296875, 5274.7890625, 5500.61499023, 5301.30419922, 5225.01123047, 5197.08789062, 4929.98095703, 5058.36791992, 5048.30712891, 5184.58520508, 5050.83007812, 5124.28100586, 5176.36108398, 5329.32202148, 5346.92285156, 5109.61694336, 5129.546875, 5352.01220703, 5387.54711914, 4997.13696289, 5263.34423828, 5050.74609375, 5414.69604492, 4820.89013672, 5060.52392578, 5545.35302734, 4977.7878418, 5493.13916016, 5401.8449707, 5099.1730957, 5301.37036133, 4791.94726562, 4986.36791992, 5462.85620117, 4949.36303711, 5134.11499023, 5067.76586914, 5378.02905273, 5169.69482422, 5260.15795898, 5417.17895508, 5589.08422852]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2266.83813477
ms_run = [6944.44995117, 7298.81005859, 7320.76000977, 7271.80102539, 7090.70800781, 7084.57885742, 6721.2487793, 6899.31494141, 7027.05712891, 7007.42773438, 6971.10498047, 7271.10693359, 7219.67993164, 7285.75219727, 6894.88720703, 6855.80615234, 6777.55371094, 6776.39306641, 6860.13110352, 6701.2487793, 7194.29907227, 7126.28710938, 7013.85595703, 7294.96777344, 6772.43261719, 7602.34887695, 6882.23291016, 7049.48999023, 6966.43212891, 7013.62915039, 6923.95410156, 7153.11767578, 6863.49902344, 7026.62915039, 6576.55273438, 6908.62719727, 6926.04199219, 7168.91699219, 7269.25268555, 7232.21777344, 7547.15307617, 7154.57104492, 7259.47729492, 7300.01391602, 7297.4387207, 7380.43505859, 7190.73120117, 6872.64794922, 7198.64526367, 7039.71972656]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2191.73095703
ms_run = [660.043212891, 654.760986328, 662.736083984, 648.676025391, 660.20703125, 662.164306641, 660.513183594, 648.051025391, 658.9609375, 658.021972656, 644.094238281, 662.963867188, 651.150878906, 651.567138672, 655.531005859, 645.194824219, 665.049804688, 657.699707031, 663.100097656, 642.178955078, 649.980957031, 656.497070312, 664.850097656, 656.105224609, 651.366943359, 662.936035156, 655.319824219, 656.373046875, 643.303955078, 668.095947266, 659.100585938, 663.234863281, 659.117919922, 653.238037109, 656.048095703, 654.742919922, 655.636962891, 655.817138672, 653.601806641, 654.727783203, 658.018066406, 661.4921875, 654.000244141, 638.431884766, 640.456054688, 648.978027344, 658.616943359, 651.153076172, 656.900146484, 650.472900391]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2498.93405042
""", """-2485.39342015
""", """-2481.28713071
""", """-2501.13325351
""", """-2499.71036208
""", """-2503.53807988
""", """-2504.80216914
""", """-2470.77734336
""", """-2498.35321819
""", """-2503.42862656
""", """-2500.7069412
""", """-2502.98135408
""", """-2483.37959804
""", """-2484.14559301
""", """-2484.94247892
""", """-2496.43905399
""", """-2488.31535115
""", """-2491.09406028
""", """-2498.84457909
""", """-2476.36032603
""", """-2486.17346702
""", """-2502.06711466
""", """-2473.79992531
""", """-2483.13791263
""", """-2502.43147466
""", """-2490.03050613
""", """-2491.30473142
""", """-2494.2039963
""", """-2502.4482159
""", """-2481.7664508
""", """-2481.56931724
""", """-2455.59925211
""", """-2488.29667609
""", """-2503.12826805
""", """-2487.62561502
""", """-2493.30840547
""", """-2495.16251554
""", """-2473.5818403
""", """-2459.84611941
""", """-2497.51935251
""", """-2504.48622854
""", """-2482.42191507
""", """-2493.23812932
""", """-2488.42779818
""", """-2493.07699099
""", """-2483.66921688
""", """-2506.62934247
""", """-2474.73874306
""", """-2478.42079572
""", """-2496.10879471
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2274.61303711
ms_run = [1182.1550293, 1185.48193359, 1190.23608398, 1176.88623047, 1190.61206055, 1185.53100586, 1181.85180664, 1187.921875, 1187.97973633, 1175.34619141, 1161.37084961, 1187.54785156, 1198.34301758, 1205.09814453, 1170.47802734, 1161.61938477, 1170.828125, 1175.61401367, 1185.25585938, 1169.79003906, 1165.77783203, 1168.63989258, 1178.125, 1175.90112305, 1168.59277344, 1190.73217773, 1170.82885742, 1166.67993164, 1179.4921875, 1172.25683594, 1184.27807617, 1174.56005859, 1166.98388672, 1179.19384766, 1175.23413086, 1186.06982422, 1178.0300293, 1189.55395508, 1170.22705078, 1183.73681641, 1181.74194336, 1178.92602539, 1172.63793945, 1176.65698242, 1174.09912109, 1182.29003906, 1186.60205078, 1189.27709961, 1178.83300781, 1177.70898438]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2486.59264106
""", """-2475.70479825
""", """-2496.95920345
""", """-2485.0722054
""", """-2499.81105766
""", """-2481.87051386
""", """-2464.65873352
""", """-2475.3966495
""", """-2479.89949629
""", """-2494.03609375
""", """-2478.02144449
""", """-2494.91508444
""", """-2485.84384008
""", """-2470.82747212
""", """-2496.35235911
""", """-2465.6011549
""", """-2482.70831471
""", """-2485.5734325
""", """-2509.37375988
""", """-2502.39164298
""", """-2484.11422235
""", """-2499.41114335
""", """-2477.3025346
""", """-2498.56083682
""", """-2484.9310101
""", """-2494.01991516
""", """-2477.70754407
""", """-2495.17821508
""", """-2496.53638687
""", """-2503.07745571
""", """-2469.16104233
""", """-2495.26221888
""", """-2509.48255656
""", """-2479.28677274
""", """-2469.98325717
""", """-2482.78843361
""", """-2472.13882621
""", """-2496.52131505
""", """-2491.33918436
""", """-2494.18802121
""", """-2457.78748146
""", """-2500.56716708
""", """-2499.44917727
""", """-2482.70420415
""", """-2490.71997935
""", """-2476.71209608
""", """-2501.73529538
""", """-2490.46515447
""", """-2490.02125976
""", """-2498.00445366
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2332.75708008
ms_run = [1419.95507812, 1407.04589844, 1432.32617188, 1417.98779297, 1428.50488281, 1414.64111328, 1424.20605469, 1412.02709961, 1443.67602539, 1456.26293945, 1415.20922852, 1417.86499023, 1416.93017578, 1427.77709961, 1410.76025391, 1405.94384766, 1434.09106445, 1423.73681641, 1405.64916992, 1412.14892578, 1433.57495117, 1414.89404297, 1426.08984375, 1417.43896484, 1436.8269043, 1426.95385742, 1434.81494141, 1435.53808594, 1415.41235352, 1410.31494141, 1416.69995117, 1404.43603516, 1427.59692383, 1415.20214844, 1419.58129883, 1419.93139648, 1409.88085938, 1408.23193359, 1409.64306641, 1423.40917969, 1427.44897461, 1401.18920898, 1410.6340332, 1417.13500977, 1427.57885742, 1411.76025391, 1404.53173828, 1408.63671875, 1413.1027832, 1399.81518555]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2496.97388506
""", """-2482.65878054
""", """-2499.65457202
""", """-2496.61071156
""", """-2495.79864964
""", """-2496.70640318
""", """-2503.99267944
""", """-2487.2798304
""", """-2488.95284396
""", """-2501.95862197
""", """-2483.86748059
""", """-2494.09249996
""", """-2502.28799703
""", """-2497.55679741
""", """-2495.61748261
""", """-2486.794517
""", """-2486.2796833
""", """-2479.66138619
""", """-2499.1209156
""", """-2496.72632
""", """-2494.42017086
""", """-2493.21490096
""", """-2471.76615381
""", """-2506.47043276
""", """-2502.22407775
""", """-2487.8539771
""", """-2506.29827913
""", """-2493.28634859
""", """-2487.54666354
""", """-2482.49643581
""", """-2478.30476772
""", """-2496.79823007
""", """-2500.42276699
""", """-2493.07556407
""", """-2472.03842497
""", """-2485.45343075
""", """-2486.37732608
""", """-2483.86748059
""", """-2479.59140951
""", """-2501.61392811
""", """-2498.03700106
""", """-2470.85979491
""", """-2494.70701522
""", """-2509.71017222
""", """-2510.1905838
""", """-2467.70202441
""", """-2489.34742149
""", """-2488.69047023
""", """-2480.520785
""", """-2484.81922172
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2195.75878906
ms_run = [6538.72094727, 6514.85693359, 6773.20507812, 6517.21020508, 6513.86621094, 6601.89282227, 6519.82080078, 6507.67382812, 6508.96484375, 6491.85717773, 6506.74609375, 6475.70703125, 6516.88500977, 6487.21801758, 6607.02294922, 6503.98803711, 6600.31298828, 6526.99267578, 6489.94482422, 6556.60791016, 6501.95410156, 6549.48217773, 6501.07299805, 6528.37280273, 6490.36791992, 6484.86083984, 6615.83105469, 6506.92016602, 6496.00683594, 6469.92407227, 6516.26611328, 6500.37475586, 6519.96630859, 6549.35424805, 6471.88891602, 6471.79882812, 6468.36914062, 6582.91015625, 6468.18505859, 6496.02197266, 6468.89404297, 6492.53710938, 6476.38427734, 6551.42114258, 6452.72094727, 6548.51513672, 6468.91772461, 6475.38574219, 6454.52294922, 6435.35986328]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2480.51945691
""", """-2489.95016022
""", """-2476.94620233
""", """-2458.43327304
""", """-2475.70513156
""", """-2475.86450055
""", """-2474.48207336
""", """-2489.37377227
""", """-2474.23004473
""", """-2483.82834807
""", """-2471.8096466
""", """-2482.55264204
""", """-2481.21187081
""", """-2479.62296505
""", """-2459.35882906
""", """-2483.82346117
""", """-2490.04806401
""", """-2467.42360435
""", """-2481.32340557
""", """-2464.87980056
""", """-2477.82937811
""", """-2474.61273497
""", """-2464.79438976
""", """-2473.66389105
""", """-2470.61279612
""", """-2466.4974032
""", """-2479.71918188
""", """-2482.98988907
""", """-2471.69804025
""", """-2466.44854108
""", """-2463.00740185
""", """-2481.31733834
""", """-2486.79355894
""", """-2480.70060359
""", """-2463.03141665
""", """-2465.28766018
""", """-2483.34037886
""", """-2461.3257516
""", """-2476.8886954
""", """-2478.34975794
""", """-2492.07312812
""", """-2484.8785501
""", """-2474.82824898
""", """-2477.33952247
""", """-2478.64533882
""", """-2485.73775389
""", """-2463.02048566
""", """-2482.95480189
""", """-2472.79373872
""", """-2464.04728003
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2283.61987305
ms_run = [11784.3430176, 11792.3779297, 11848.171875, 11923.1621094, 11908.6088867, 11771.3979492, 11738.5100098, 11727.6362305, 11697.7209473, 11737.8320312, 11763.9621582, 11796.7209473, 11743.0419922, 11673.559082, 11867.8120117, 11702.0153809, 11724.5678711, 11707.5541992, 11799.0952148, 11642.1638184, 11739.5461426, 11685.7067871, 11670.4150391, 11734.3481445, 11951.8798828, 11710.1591797, 11691.9899902, 11663.5561523, 11722.651123, 11704.9960938, 11654.5297852, 11714.3200684, 11838.8740234, 11755.755127, 11589.5070801, 11630.217041, 11671.3669434, 11651.7980957, 11713.0029297, 11832.3691406, 11700.9616699, 11692.8630371, 11674.1711426, 11716.4038086, 11687.9907227, 11682.9421387, 11675.2070312, 11701.1757812, 11710.0751953, 11629.3278809]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2466.27516047
""", """-2482.34816775
""", """-2474.62641585
""", """-2478.23247944
""", """-2474.26380164
""", """-2478.67199019
""", """-2473.64186361
""", """-2481.36792162
""", """-2470.63568606
""", """-2467.7233162
""", """-2471.58334181
""", """-2462.48717269
""", """-2463.4241099
""", """-2476.42151728
""", """-2477.87712579
""", """-2448.07445657
""", """-2478.89886181
""", """-2473.00171464
""", """-2485.60586978
""", """-2481.61888092
""", """-2473.89419997
""", """-2482.09243544
""", """-2479.90293985
""", """-2474.8787821
""", """-2483.5906325
""", """-2476.23626183
""", """-2471.02595989
""", """-2483.97218806
""", """-2465.24835051
""", """-2478.56004035
""", """-2483.14394733
""", """-2471.70646865
""", """-2486.72573239
""", """-2481.43583438
""", """-2478.11774835
""", """-2483.54832693
""", """-2483.10791779
""", """-2476.97970125
""", """-2477.93449276
""", """-2477.46690888
""", """-2456.22122552
""", """-2465.52018747
""", """-2478.63183009
""", """-2466.83628252
""", """-2477.7836748
""", """-2480.0355072
""", """-2477.8950527
""", """-2484.16535463
""", """-2481.77256376
""", """-2481.36543789
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2329.22119141
ms_run = [14107.7099609, 14164.4221191, 14499.8920898, 14182.7880859, 14237.8352051, 14151.0661621, 14246.6430664, 14158.1818848, 14173.3371582, 14374.2648926, 14102.171875, 14045.763916, 14029.6469727, 14363.3400879, 14223.4499512, 14153.7097168, 14022.1098633, 14293.8081055, 13952.2341309, 14110.815918, 14036.5559082, 13894.0397949, 13978.7739258, 13930.2219238, 13947.3989258, 13929.6647949, 13952.8937988, 14103.8310547, 13964.7312012, 13990.7438965, 13977.2749023, 13989.559082, 13914.3532715, 13933.480957, 13991.276123, 13989.5488281, 14265.2290039, 13951.2751465, 13995.6330566, 13967.1047363, 14127.2697754, 14068.7648926, 14141.7692871, 14004.6091309, 13980.4899902, 14361.1069336, 14005.873291, 13960.8110352, 14022.5820312, 13908.3532715]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2459.83542545
""", """-2478.14259465
""", """-2465.99189114
""", """-2472.74147394
""", """-2467.19120275
""", """-2484.29536208
""", """-2470.20796559
""", """-2460.00078891
""", """-2459.40420218
""", """-2464.3735731
""", """-2465.35155838
""", """-2465.47206747
""", """-2470.65925501
""", """-2471.47437835
""", """-2482.49329244
""", """-2483.31614731
""", """-2454.16253544
""", """-2472.41858812
""", """-2481.71219876
""", """-2486.18957775
""", """-2472.90599432
""", """-2493.14137542
""", """-2473.14302158
""", """-2471.70682082
""", """-2472.01927507
""", """-2485.33499107
""", """-2481.5902224
""", """-2470.85376398
""", """-2463.65400999
""", """-2483.86045089
""", """-2474.08978506
""", """-2477.26436501
""", """-2466.58050582
""", """-2470.84295288
""", """-2470.50277009
""", """-2467.06723135
""", """-2477.63856916
""", """-2479.43842032
""", """-2476.81046045
""", """-2481.6688324
""", """-2490.9307723
""", """-2458.09025962
""", """-2474.64210579
""", """-2483.63850524
""", """-2478.5181962
""", """-2486.66057284
""", """-2457.76728705
""", """-2476.74017064
""", """-2473.23404146
""", """-2480.14928205
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2305.09887695
ms_run = [1116.31005859, 1128.57788086, 1112.92797852, 1100.79907227, 1101.71118164, 1126.68896484, 1113.08691406, 1112.82104492, 1115.31079102, 1114.18286133, 1120.23291016, 1109.18994141, 1108.52490234, 1110.80737305, 1110.17504883, 1114.96630859, 1109.76416016, 1126.89697266, 1117.87597656, 1112.64306641, 1091.36474609, 1111.24707031, 1106.87792969, 1109.13110352, 1110.67016602, 1112.28613281, 1115.29321289, 1122.44799805, 1110.42822266, 1109.28100586, 1112.23510742, 1104.48413086, 1112.60205078, 1106.60107422, 1105.76977539, 1130.24609375, 1103.88305664, 1110.3059082, 1135.18505859, 1094.49707031, 1138.671875, 1109.81713867, 1118.08398438, 1107.94091797, 1105.66113281, 1097.63598633, 1103.65405273, 1110.41088867, 1124.29199219, 1109.25390625]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2329.07401237
""", """-2337.35717965
""", """-2327.0509104
""", """-2329.11068911
""", """-2312.28203168
""", """-2328.65556263
""", """-2357.00690439
""", """-2330.29481206
""", """-2347.44540482
""", """-2322.22949608
""", """-2336.49715017
""", """-2316.68007133
""", """-2320.36117205
""", """-2314.79856652
""", """-2338.63919002
""", """-2334.03757167
""", """-2321.37528922
""", """-2314.05920033
""", """-2329.63356244
""", """-2322.52456514
""", """-2331.94579048
""", """-2309.24290971
""", """-2342.8575292
""", """-2350.21314587
""", """-2319.98459844
""", """-2326.69994655
""", """-2319.01712201
""", """-2322.08653762
""", """-2328.96837598
""", """-2326.56622158
""", """-2351.13925711
""", """-2311.83406278
""", """-2310.87734218
""", """-2332.60850026
""", """-2332.78310916
""", """-2310.5001694
""", """-2323.10890306
""", """-2327.25361253
""", """-2309.62022977
""", """-2312.02796821
""", """-2316.55381268
""", """-2320.9744426
""", """-2338.00615451
""", """-2337.20114799
""", """-2333.9462687
""", """-2310.81155654
""", """-2310.24706928
""", """-2321.80910553
""", """-2325.93960608
""", """-2336.98014146
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2338.6159668
ms_run = [1518.81225586, 1504.97973633, 1513.20776367, 1520.99389648, 1532.89208984, 1529.85205078, 1536.35986328, 1530.10888672, 1525.47485352, 1516.86914062, 1521.63793945, 1543.07519531, 1515.15209961, 1501.35302734, 1519.15112305, 1506.01196289, 1501.33789062, 1531.5859375, 1514.96899414, 1522.34399414, 1521.37402344, 1529.95898438, 1520.14086914, 1502.3527832, 1516.82495117, 1513.22583008, 1519.45800781, 1508.95776367, 1498.83105469, 1507.86401367, 1504.71704102, 1521.7890625, 1494.13891602, 1495.27368164, 1508.06494141, 1510.09082031, 1488.29199219, 1487.68408203, 1514.66674805, 1557.92089844, 1501.69116211, 1501.4699707, 1506.14501953, 1502.75390625, 1520.16992188, 1502.65014648, 1496.10083008, 1480.50805664, 1506.00195312, 1498.92993164]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2333.64338157
""", """-2328.9101186
""", """-2318.80490237
""", """-2327.6433341
""", """-2334.19397718
""", """-2301.16463668
""", """-2304.68074639
""", """-2316.15854611
""", """-2326.07705831
""", """-2327.96321965
""", """-2334.05081759
""", """-2327.97450388
""", """-2347.03014894
""", """-2321.64212257
""", """-2351.82576421
""", """-2321.75199858
""", """-2350.93225618
""", """-2354.19845618
""", """-2353.67879738
""", """-2320.79470282
""", """-2324.62791624
""", """-2323.61470741
""", """-2340.20177193
""", """-2344.80836975
""", """-2321.2476455
""", """-2318.50681812
""", """-2336.82111478
""", """-2339.45405655
""", """-2315.17505045
""", """-2324.71382841
""", """-2332.15332452
""", """-2316.66183573
""", """-2339.40593183
""", """-2354.74577355
""", """-2325.39034846
""", """-2339.27894341
""", """-2322.30990293
""", """-2326.06661189
""", """-2331.65366597
""", """-2318.29175276
""", """-2354.76442848
""", """-2317.0330354
""", """-2332.16822047
""", """-2326.3803399
""", """-2331.06124375
""", """-2332.51487884
""", """-2319.60727664
""", """-2334.40274293
""", """-2329.08338689
""", """-2333.77411524
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2296.34301758
ms_run = [11562.0151367, 11611.7832031, 11498.0300293, 11428.8933105, 11616.8557129, 11490.2590332, 11772.1320801, 11489.4951172, 11464.454834, 11580.2011719, 11545.7099609, 11464.0600586, 11586.2167969, 11742.5456543, 11436.4418945, 11395.09375, 11439.545166, 11458.6699219, 11625.0048828, 11434.1088867, 11404.9638672, 11900.7990723, 11494.8652344, 11437.5610352, 11573.8879395, 11471.5039062, 11553.5700684, 11432.0231934, 11490.8476562, 11518.5991211, 11391.9499512, 11438.4628906, 11486.9467773, 11383.3359375, 11588.973877, 11429.8232422, 11385.0600586, 11399.8061523, 11658.4069824, 11334.9663086, 11572.6911621, 11453.9580078, 11542.0739746, 11387.1689453, 11469.0710449, 11361.3007812, 11382.3010254, 11684.7819824, 11351.2832031, 11371.5090332]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2320.8891194
""", """-2322.61024903
""", """-2321.6926668
""", """-2324.60905412
""", """-2330.16390531
""", """-2298.37998107
""", """-2340.82744197
""", """-2350.13092913
""", """-2322.05255978
""", """-2317.96329436
""", """-2317.58099256
""", """-2298.9516627
""", """-2315.40233822
""", """-2335.79209602
""", """-2327.24583759
""", """-2322.17100779
""", """-2307.1949082
""", """-2315.41265563
""", """-2335.95908208
""", """-2317.96982856
""", """-2311.18562968
""", """-2307.47706923
""", """-2327.24468488
""", """-2333.12565343
""", """-2319.50153114
""", """-2321.13152761
""", """-2333.64077363
""", """-2314.32995708
""", """-2305.58447583
""", """-2307.16118796
""", """-2320.28518839
""", """-2317.28105194
""", """-2315.42146879
""", """-2312.6429846
""", """-2316.52264584
""", """-2315.79859919
""", """-2315.42408682
""", """-2308.07922719
""", """-2332.65622042
""", """-2334.02501052
""", """-2335.64490864
""", """-2309.86409731
""", """-2317.65657783
""", """-2304.96870424
""", """-2317.11548482
""", """-2305.99511646
""", """-2326.14495631
""", """-2311.43525053
""", """-2307.23550408
""", """-2309.52028913
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2333.67993164
ms_run = [15902.5930176, 15368.1269531, 15512.5229492, 15369.685791, 15402.9138184, 15183.0300293, 15325.1298828, 15766.9589844, 15304.5600586, 15396.2629395, 16041.2600098, 15318.888916, 15328.8808594, 15301.4318848, 15315.6960449, 15487.7380371, 15348.2807617, 15203.4719238, 15384.2348633, 15169.005127, 15315.6340332, 15252.1010742, 15203.7509766, 15311.2880859, 15262.7578125, 15142.3898926, 15443.8300781, 15230.6660156, 15159.2849121, 15393.4250488, 15313.2907715, 15291.685791, 15437.2050781, 15344.4038086, 15325.5759277, 15466.1188965, 15309.5759277, 15499.6811523, 15167.6970215, 15191.0910645, 15428.092041, 15518.1960449, 15311.9240723, 15193.5866699, 15347.3710938, 15327.796875, 15317.2768555, 15293.0141602, 15148.2277832, 15068.6469727]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2318.45407175
""", """-2322.419112
""", """-2311.17047025
""", """-2334.23706129
""", """-2338.31125995
""", """-2306.11977169
""", """-2323.97933479
""", """-2302.58174056
""", """-2310.8383787
""", """-2327.08547008
""", """-2320.72685746
""", """-2318.75710709
""", """-2296.9152616
""", """-2316.58044546
""", """-2330.12179344
""", """-2326.27605393
""", """-2321.48344142
""", """-2334.51039588
""", """-2328.32291416
""", """-2313.36742223
""", """-2298.16286352
""", """-2315.37417921
""", """-2325.44433575
""", """-2317.7188911
""", """-2307.1195786
""", """-2315.13798869
""", """-2321.82441101
""", """-2311.87210888
""", """-2322.8207959
""", """-2323.3942478
""", """-2318.05745721
""", """-2330.76043162
""", """-2332.20827037
""", """-2315.62241629
""", """-2322.4305565
""", """-2342.42423708
""", """-2326.61375159
""", """-2327.51224595
""", """-2320.23396371
""", """-2315.39620619
""", """-2321.12857567
""", """-2349.68602161
""", """-2331.56384772
""", """-2310.24140116
""", """-2313.12763306
""", """-2302.6995247
""", """-2306.48929281
""", """-2314.92428222
""", """-2322.98226631
""", """-2313.37154534
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2306.4609375
ms_run = [1142.42016602, 1139.04174805, 1143.70800781, 1137.57202148, 1136.33007812, 1135.66308594, 1148.14086914, 1158.79882812, 1135.75805664, 1116.18994141, 1156.4050293, 1145.07006836, 1140.6730957, 1148.81982422, 1156.09399414, 1157.40478516, 1126.06591797, 1132.41479492, 1158.8190918, 1138.07617188, 1134.66772461, 1153.83105469, 1149.32788086, 1122.73608398, 1154.16821289, 1146.67382812, 1136.34985352, 1146.68896484, 1136.09594727, 1123.98803711, 1133.62695312, 1136.32421875, 1136.07299805, 1116.03198242, 1147.76123047, 1141.8190918, 1145.64477539, 1155.67993164, 1116.96801758, 1142.61694336, 1131.84399414, 1135.7277832, 1134.70410156, 1132.84472656, 1122.81616211, 1135.32299805, 1135.38769531, 1134.27490234, 1131.19384766, 1131.89404297]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2330.3733164
""", """-2340.75211143
""", """-2307.78438632
""", """-2332.94797988
""", """-2334.38460263
""", """-2329.58117266
""", """-2321.63432
""", """-2330.38649406
""", """-2331.83420893
""", """-2346.84422756
""", """-2318.14766005
""", """-2333.05015413
""", """-2318.86297412
""", """-2315.85153097
""", """-2332.63141266
""", """-2326.21782823
""", """-2346.9530253
""", """-2337.87339163
""", """-2336.69118302
""", """-2331.72072323
""", """-2337.32198466
""", """-2316.2023455
""", """-2335.02629285
""", """-2320.22168703
""", """-2327.46111457
""", """-2350.28997861
""", """-2326.74920858
""", """-2333.26979205
""", """-2330.73850024
""", """-2319.39049674
""", """-2337.67069185
""", """-2345.69194413
""", """-2341.18897839
""", """-2350.40465498
""", """-2322.9294767
""", """-2336.74304169
""", """-2353.99493493
""", """-2364.15362077
""", """-2368.10017706
""", """-2369.45965675
""", """-2335.69411187
""", """-2343.72367241
""", """-2312.24809423
""", """-2342.04689292
""", """-2327.64444607
""", """-2335.38157749
""", """-2314.16518337
""", """-2322.02249222
""", """-2334.49938306
""", """-2303.6044354
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2331.40185547
ms_run = [1554.32397461, 1556.49194336, 1550.1315918, 1556.09399414, 1539.93017578, 1552.8059082, 1558.84594727, 1546.56494141, 1539.34521484, 1529.35400391, 1539.96679688, 1545.46630859, 1556.79101562, 1545.87524414, 1558.44506836, 1537.29394531, 1525.16601562, 1537.20678711, 1537.6550293, 1525.68920898, 1538.11816406, 1552.38793945, 1531.70727539, 1519.38110352, 1520.16992188, 1526.80029297, 1577.17797852, 1529.63085938, 1548.66113281, 1515.12695312, 1516.43798828, 1556.74414062, 1517.74829102, 1532.62084961, 1549.55908203, 1532.66088867, 1533.83300781, 1572.4128418, 1533.53417969, 1530.79907227, 1516.89697266, 1513.79296875, 1556.89379883, 1532.05786133, 1531.4309082, 1554.04174805, 1534.93212891, 1521.90625, 1548.09790039, 1522.48583984]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2329.54178856
""", """-2336.10319051
""", """-2331.33937165
""", """-2315.87690988
""", """-2335.05693028
""", """-2321.93710204
""", """-2338.72404168
""", """-2323.61807513
""", """-2350.00390253
""", """-2324.19079846
""", """-2313.44201675
""", """-2337.25441732
""", """-2334.63507936
""", """-2319.52250851
""", """-2313.29289859
""", """-2334.6753648
""", """-2322.75827124
""", """-2322.81533303
""", """-2335.19769678
""", """-2330.24579849
""", """-2329.95281873
""", """-2357.40113528
""", """-2333.50583477
""", """-2320.33440777
""", """-2297.51895678
""", """-2335.98080556
""", """-2341.19350927
""", """-2350.66767977
""", """-2337.0840255
""", """-2340.45541109
""", """-2322.51821188
""", """-2318.21894527
""", """-2319.18897792
""", """-2333.71554018
""", """-2298.55193328
""", """-2305.16673186
""", """-2329.5727024
""", """-2347.48995812
""", """-2339.0167075
""", """-2325.04203474
""", """-2318.3923474
""", """-2325.90439785
""", """-2328.05599364
""", """-2340.69069862
""", """-2325.56248615
""", """-2315.39869016
""", """-2315.85698931
""", """-2343.5897626
""", """-2316.02124748
""", """-2324.67180042
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2279.65380859
ms_run = [11575.0830078, 11581.9848633, 11648.7390137, 11540.3310547, 11712.6281738, 11573.4938965, 11892.0471191, 11686.828125, 11556.3151855, 11532.0512695, 11607.598877, 11436.1938477, 11842.369873, 11571.0942383, 11531.1679688, 11413.5229492, 11739.8300781, 11507.7919922, 11460.6660156, 11422.1489258, 11858.5568848, 11511.059082, 11453.8991699, 11602.5830078, 11428.1188965, 11467.1870117, 11547.3439941, 11405.2868652, 11543.4631348, 11485.3530273, 11456.3828125, 11518.5559082, 11546.3330078, 11492.7470703, 11576.5258789, 11472.4128418, 11559.4748535, 11466.2521973, 11820.7290039, 11470.782959, 11506.6879883, 11513.0446777, 11488.7038574, 11420.3029785, 11609.270752, 11467.0791016, 11483.4589844, 11545.1879883, 11668.9960938, 11839.3391113]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2347.05671203
""", """-2325.17202427
""", """-2332.12348924
""", """-2326.76788738
""", """-2317.55549608
""", """-2321.71713599
""", """-2336.03102768
""", """-2314.61595185
""", """-2316.66441216
""", """-2318.39085073
""", """-2326.16323304
""", """-2316.99297021
""", """-2302.74149209
""", """-2328.69734972
""", """-2337.65241649
""", """-2324.63107771
""", """-2303.91150856
""", """-2324.28173606
""", """-2316.9154517
""", """-2307.43668993
""", """-2315.5087939
""", """-2321.56276451
""", """-2315.74357316
""", """-2327.20291278
""", """-2325.52658255
""", """-2324.49852659
""", """-2321.71007294
""", """-2317.45019517
""", """-2323.65969115
""", """-2309.04428311
""", """-2319.91560284
""", """-2327.55881226
""", """-2335.99779719
""", """-2318.34485276
""", """-2305.59666477
""", """-2313.60656526
""", """-2315.95920162
""", """-2316.16207796
""", """-2334.25955104
""", """-2319.09258343
""", """-2321.37665841
""", """-2315.48302964
""", """-2325.523795
""", """-2326.52193414
""", """-2295.46923561
""", """-2328.10279351
""", """-2314.05304433
""", """-2317.48678816
""", """-2323.74704888
""", """-2311.06231384
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2332.73510742
ms_run = [15623.4020996, 15504.6240234, 15578.1228027, 15494.7539062, 15623.6391602, 15337.6728516, 15400.6350098, 15427.0891113, 15476.8181152, 15338.3632812, 15372.8098145, 15255.5302734, 15456.177002, 15254.2338867, 15269.6257324, 15501.5549316, 15232.3681641, 15418.4628906, 15354.8710938, 15190.0148926, 15378.5549316, 15264.2851562, 15253.7949219, 15199.6088867, 15338.7722168, 15396.8752441, 15213.3752441, 15423.861084, 15291.578125, 15176.6611328, 15587.953125, 15210.6489258, 15314.3752441, 15689.4492188, 15299.4150391, 15273.4157715, 15417.5410156, 15445.6079102, 15172.7270508, 15286.7121582, 15316.0458984, 15178.8188477, 15237.6899414, 15338.5048828, 15314.5410156, 15468.671875, 15164.5419922, 15265.3652344, 15189.7189941, 15130.690918]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2339.92228472
""", """-2321.28098105
""", """-2295.08224886
""", """-2329.3894371
""", """-2323.29677235
""", """-2315.52423441
""", """-2311.24795217
""", """-2318.23069894
""", """-2314.59993751
""", """-2318.96412078
""", """-2312.17482902
""", """-2323.81269086
""", """-2319.20117163
""", """-2330.5132448
""", """-2309.60428374
""", """-2321.31962115
""", """-2308.14626671
""", """-2312.06690475
""", """-2306.42735253
""", """-2330.98891612
""", """-2327.47357496
""", """-2314.68362451
""", """-2333.54621662
""", """-2321.06166729
""", """-2319.4501795
""", """-2321.05867866
""", """-2312.2659826
""", """-2322.3451544
""", """-2289.84557282
""", """-2335.46272383
""", """-2310.21807281
""", """-2324.9383201
""", """-2319.41145127
""", """-2313.16919857
""", """-2319.33400112
""", """-2328.13745377
""", """-2340.85988288
""", """-2316.86030014
""", """-2332.46298523
""", """-2322.57815398
""", """-2305.79437568
""", """-2324.50309319
""", """-2317.03700196
""", """-2318.52293369
""", """-2330.2237393
""", """-2315.07267791
""", """-2321.4777815
""", """-2313.49304625
""", """-2318.17888106
""", """-2316.73534274
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2396.91308594
ms_run = [730.928955078, 708.228027344, 723.531005859, 742.253173828, 758.589111328, 774.934082031, 709.827880859, 722.790039062, 718.01171875, 753.034912109, 745.632080078, 735.322021484, 709.270996094, 718.804931641, 759.883300781, 734.759765625, 763.7109375, 749.058837891, 754.6171875, 725.524169922, 733.122802734, 737.999023438, 712.682861328, 726.084960938, 715.681152344, 737.949951172, 763.845947266, 755.943115234, 780.732910156, 710.272216797, 752.554199219, 730.564941406, 731.828125, 751.931884766, 743.551025391, 762.232177734, 742.852050781, 737.333007812, 713.718994141, 751.987792969, 729.570068359, 728.510009766, 726.671875, 738.795166016, 764.708007812, 750.279785156, 714.934082031, 725.584960938, 728.796875, 710.348144531]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2439.30297852
ms_run = [1002.12597656, 950.574951172, 997.976074219, 951.330810547, 964.805908203, 983.842041016, 1005.20214844, 974.554931641, 962.153808594, 950.280761719, 959.778076172, 1003.86401367, 993.223876953, 976.103271484, 997.600830078, 969.236083984, 1012.4453125, 947.316894531, 946.731933594, 978.716064453, 990.5859375, 983.167724609, 995.557128906, 960.592041016, 959.381835938, 971.967041016, 973.237792969, 990.100097656, 960.159912109, 952.133789062, 981.027099609, 946.101074219, 991.084228516, 984.889892578, 933.525634766, 974.120117188, 1003.81811523, 958.091064453, 983.119873047, 960.714111328, 992.024902344, 970.980957031, 991.562011719, 985.145019531, 945.569091797, 919.119873047, 989.688964844, 956.062988281, 999.87109375, 962.238037109]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2398.60107422
ms_run = [7389.5378418, 7509.46899414, 7408.11694336, 7348.24389648, 7371.60302734, 7412.7668457, 7366.43603516, 7282.81494141, 7308.70605469, 7498.6340332, 7380.8359375, 7394.4128418, 7360.82299805, 7412.41015625, 7352.85009766, 7376.76098633, 7457.97802734, 7285.98266602, 7464.18603516, 7392.1809082, 7386.33911133, 7241.95288086, 7256.10400391, 7355.45117188, 7512.48510742, 7399.26025391, 7394.44384766, 7419.28100586, 7376.43505859, 7342.93505859, 7459.12695312, 7453.29882812, 7407.15014648, 7375.49194336, 7309.82714844, 7465.48779297, 7393.93920898, 7373.75390625, 7351.42016602, 7421.57495117, 7350.88500977, 7317.58520508, 7446.90478516, 7338.01220703, 7355.98120117, 7281.54321289, 7416.02905273, 7352.04199219, 7329.66894531, 7317.29589844]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2416.13500977
ms_run = [10158.4748535, 10040.5559082, 9976.2121582, 10286.1870117, 10106.5217285, 10177.4838867, 9977.76318359, 10050.2629395, 10136.9399414, 10086.4599609, 10227.9731445, 9972.23876953, 9955.70800781, 10048.8730469, 9868.14794922, 9968.20800781, 9825.17773438, 9838.94702148, 9756.08886719, 9983.08178711, 9905.19775391, 10060.5339355, 9974.72192383, 9645.39086914, 9888.97900391, 9831.52001953, 9900.53393555, 9931.37866211, 9792.44311523, 9988.03198242, 9993.54223633, 10016.060791, 9845.1262207, 9922.60498047, 9925.20092773, 9908.04907227, 9725.66992188, 9977.08081055, 9768.01586914, 10061.9191895, 9946.94189453, 9868.08764648, 9958.27294922, 9970.07397461, 9848.33886719, 9838.375, 9821.3828125, 9804.65405273, 10060.4538574, 10091.9519043]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2319.77099609
ms_run = [1031.60498047, 1023.54492188, 1034.09619141, 1028.13208008, 1023.73413086, 1026.75195312, 1028.37915039, 1032.99121094, 1030.96289062, 1022.76098633, 1031.72607422, 1031.27099609, 1032.58691406, 1028.4699707, 1028.62792969, 1027.72802734, 1022.24291992, 1015.69287109, 1010.43408203, 1032.42724609, 1031.09912109, 1017.44702148, 1031.29492188, 1031.37915039, 1022.62719727, 1021.99804688, 1025.38793945, 1026.08935547, 1038.09106445, 1025.45214844, 1025.90820312, 1025.83007812, 1034.16503906, 1015.80004883, 1023.71020508, 1029.48706055, 1017.92602539, 1023.8269043, 1033.08203125, 1026.27685547, 1038.22094727, 1026.79296875, 1025.44384766, 1022.22509766, 1011.66601562, 1017.86108398, 1041.41821289, 1020.31811523, 1017.77416992, 1024.54101562]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2350.13208008
ms_run = [1513.67407227, 1531.32617188, 1495.78710938, 1514.49389648, 1510.76000977, 1523.00830078, 1496.65185547, 1499.39208984, 1513.60717773, 1489.69604492, 1493.93798828, 1489.95092773, 1485.9831543, 1498.56396484, 1508.62182617, 1493.96411133, 1503.33886719, 1494.95727539, 1507.95800781, 1490.93115234, 1494.22485352, 1499.76904297, 1534.8527832, 1486.35229492, 1498.71191406, 1494.46313477, 1509.65087891, 1484.51513672, 1489.23413086, 1475.16821289, 1512.921875, 1500.06298828, 1493.45019531, 1480.01293945, 1499.25097656, 1481.68212891, 1490.17871094, 1482.97094727, 1490.94091797, 1576.01171875, 1499.10595703, 1483.59472656, 1499.31884766, 1479.60498047, 1488.89086914, 1485.76977539, 1511.21801758, 1489.58691406, 1528.52099609, 1494.03076172]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2306.57202148
ms_run = [10102.4719238, 10402.0842285, 10098.2609863, 10094.5129395, 10165.2070312, 10083.1970215, 10060.8347168, 10098.564209, 10367.6340332, 10057.8378906, 10112.0959473, 10132.6772461, 9998.56005859, 10092.6918945, 10069.1020508, 10040.8110352, 10055.8500977, 10010.6538086, 10040.0180664, 10045.0212402, 10041.7519531, 10018.4631348, 10077.6472168, 10068.1838379, 10044.4887695, 10156.0820312, 10079.921875, 10050.4597168, 10078.0229492, 10043.3579102, 10073.0771484, 9974.33300781, 10044.9282227, 10005.5917969, 10242.296875, 10025.0390625, 10056.8728027, 10026.0959473, 10072.6950684, 10484.9460449, 10001.1420898, 9981.95605469, 9991.10913086, 10041.2570801, 10008.4318848, 10059.357666, 9968.31982422, 10095.2370605, 10005.0410156, 10007.0698242]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2362.00390625
ms_run = [14914.2871094, 14697.3059082, 15183.0671387, 14962.6811523, 14814.5900879, 14735.3930664, 14669.9069824, 14708.7458496, 14833.0688477, 14767.4047852, 14846.4140625, 14695.5778809, 14792.5300293, 14652.6611328, 14790.0019531, 14606.9848633, 14583.1689453, 14564.4128418, 14592.5449219, 14592.5061035, 14680.7050781, 14622.3007812, 14578.3952637, 14539.4516602, 14488.5671387, 14548.1140137, 14654.8630371, 14665.9250488, 14548.8410645, 14513.8349609, 14448.1350098, 14628.1799316, 14533.2438965, 14560.1120605, 14478.9677734, 14531.2380371, 14613.1801758, 14374.8071289, 14443.6650391, 14568.5319824, 14727.2460938, 14565.2028809, 14403.6223145, 14441.4160156, 14329.5927734, 14383.8259277, 14534.0390625, 14325.8632812, 14463.6848145, 14400.4279785]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2RootPPL"
[[benchmark.app.options]]
contents = "1000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.mc --no-print-samples"
name = "argument"
[[benchmark.app.options]]
contents = ":"
name = "buildExtra"
[[benchmark.app.options]]
contents = ":"
name = "cleanExtra"
[[benchmark.app.options]]
contents = "-j 32 --ess-threshold 1.0 --stack-size 1000"
name = "buildOptions"
[[benchmark.results]]
command = "./a.out 1000"
ms_build = 5740.40405273
ms_run = [73.9870605469, 62.6762695312, 73.455078125, 76.3969726562, 74.3479003906, 63.4829101562, 73.4230957031, 74.4321289062, 73.6979980469, 72.5952148438, 74.0412597656, 74.0681152344, 73.7141113281, 63.712890625, 73.2719726562, 74.5031738281, 62.7600097656, 74.1750488281, 74.8081054688, 74.4279785156, 73.7189941406, 63.5358886719, 74.9409179688, 74.5771484375, 75.912109375, 73.1201171875, 61.1511230469, 75.3479003906, 72.9741210938, 86.3061523438, 86.1938476562, 88.3720703125, 87.5998535156, 84.9060058594, 87.5629882812, 88.7331542969, 85.1528320312, 85.3149414062, 73.9509277344, 88.4089355469, 76.5432128906, 80.5629882812, 66.2451171875, 74.7661132812, 73.794921875, 76.8569335938, 80.9819335938, 73.8081054688, 60.5888671875, 76.7756347656]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-310.171135
""", """-310.171135
""", """-310.171135
""", """-308.020179
""", """-308.020179
""", """-308.020179
""", """-308.020179
""", """-308.020179
""", """-308.020179
""", """-308.020179
""", """-308.020179
""", """-308.020179
""", """-308.020179
""", """-308.020179
""", """-308.020179
""", """-308.020179
""", """-308.301521
""", """-308.301521
""", """-308.301521
""", """-308.301521
""", """-308.301521
""", """-308.301521
""", """-308.301521
""", """-308.301521
""", """-308.301521
""", """-308.301521
""", """-308.301521
""", """-308.301521
""", """-308.301521
""", """-316.320838
""", """-316.320838
""", """-316.320838
""", """-316.320838
""", """-316.320838
""", """-316.320838
""", """-316.320838
""", """-316.320838
""", """-316.320838
""", """-316.320838
""", """-316.320838
""", """-311.010449
""", """-311.010449
""", """-311.010449
""", """-311.010449
""", """-311.010449
""", """-311.010449
""", """-311.010449
""", """-311.010449
""", """-311.010449
""", """-311.010449
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2RootPPL"
[[benchmark.app.options]]
contents = "10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.mc --no-print-samples"
name = "argument"
[[benchmark.app.options]]
contents = ":"
name = "buildExtra"
[[benchmark.app.options]]
contents = ":"
name = "cleanExtra"
[[benchmark.app.options]]
contents = "-j 32 --ess-threshold 1.0 --stack-size 1000"
name = "buildOptions"
[[benchmark.results]]
command = "./a.out 10000"
ms_build = 5285.62182617
ms_run = [455.755859375, 460.823974609, 489.366210938, 488.243164062, 483.866943359, 469.290039062, 525.469970703, 518.138916016, 573.398193359, 471.171875, 467.922119141, 461.816894531, 478.79296875, 477.685791016, 497.375976562, 480.600097656, 498.111083984, 492.683105469, 506.383056641, 498.756103516, 502.019042969, 497.895996094, 491.354980469, 479.074951172, 542.495849609, 547.038085938, 495.103027344, 502.862060547, 500.277832031, 521.79296875, 518.266113281, 456.597900391, 457.896972656, 520.440917969, 512.585205078, 597.738037109, 618.053222656, 580.625976562, 576.833984375, 493.860107422, 492.893066406, 481.366210938, 487.095214844, 479.612060547, 482.274658203, 594.915771484, 482.691894531, 484.295166016, 524.447998047, 522.929931641]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-306.609292
""", """-306.609292
""", """-307.632417
""", """-307.632417
""", """-308.607858
""", """-308.607858
""", """-307.339721
""", """-307.339721
""", """-307.797188
""", """-306.412085
""", """-306.412085
""", """-306.412085
""", """-306.826164
""", """-306.826164
""", """-306.802306
""", """-306.802306
""", """-307.717459
""", """-307.717459
""", """-307.374446
""", """-307.374446
""", """-307.713110
""", """-307.713110
""", """-306.280104
""", """-306.280104
""", """-306.425393
""", """-306.425393
""", """-307.184728
""", """-308.305637
""", """-308.305637
""", """-307.511676
""", """-307.511676
""", """-305.659764
""", """-305.659764
""", """-307.496574
""", """-307.496574
""", """-307.214328
""", """-307.214328
""", """-308.066513
""", """-308.066513
""", """-306.519712
""", """-306.519712
""", """-307.806248
""", """-307.806248
""", """-307.269592
""", """-307.269592
""", """-308.739724
""", """-307.386616
""", """-307.386616
""", """-308.232549
""", """-308.232549
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 1955.53393555
ms_run = [144.906982422, 133.736083984, 143.593994141, 145.811035156, 149.583007812, 143.419921875, 147.272216797, 133.552001953, 149.416748047, 147.803955078, 144.508789062, 145.245849609, 144.680175781, 142.405761719, 136.419189453, 151.159912109, 126.028076172, 143.78515625, 134.544921875, 146.929199219, 151.912841797, 145.280273438, 144.254882812, 138.736083984, 142.646972656, 154.575195312, 133.864990234, 146.299316406, 145.575927734, 145.622802734, 140.901855469, 131.359130859, 144.245849609, 151.145996094, 146.644042969, 127.454833984, 154.854980469, 145.056884766, 151.851074219, 144.830810547, 147.290039062, 146.087890625, 145.536132812, 142.900146484, 140.637207031, 147.166015625, 146.703857422, 141.022949219, 130.872070312, 157.958251953]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-527.605366325
""", """-539.856288263
""", """-506.944742668
""", """-489.419141304
""", """-441.541124731
""", """-463.73452949
""", """-506.197363855
""", """-446.533876291
""", """-547.915494036
""", """-451.194204735
""", """-463.155903606
""", """-527.49630928
""", """-447.036676926
""", """-593.260179638
""", """-477.012094663
""", """-505.610316906
""", """-497.299127894
""", """-480.851329602
""", """-648.598210417
""", """-434.839065851
""", """-517.062371209
""", """-492.442157194
""", """-453.471887115
""", """-566.154128454
""", """-606.612553005
""", """-624.594967767
""", """-517.553428834
""", """-481.152150623
""", """-529.18541949
""", """-620.585431117
""", """-462.949037898
""", """-465.46123959
""", """-565.742525574
""", """-531.061345881
""", """-522.758649546
""", """-511.666303855
""", """-414.272391821
""", """-511.731354071
""", """-459.541030346
""", """-572.114890902
""", """-491.835361333
""", """-457.565159709
""", """-495.701773964
""", """-495.171547826
""", """-570.116375269
""", """-522.125543976
""", """-532.450458507
""", """-554.294355898
""", """-541.575530942
""", """-526.029373943
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2016.01904297
ms_run = [146.783935547, 153.426269531, 148.236083984, 153.052978516, 140.541992188, 135.118896484, 156.6328125, 138.725097656, 137.142089844, 158.482910156, 147.004150391, 154.497070312, 141.437011719, 156.384033203, 153.153320312, 153.086914062, 150.270019531, 141.188720703, 149.086914062, 154.393066406, 147.16015625, 154.220703125, 150.541015625, 144.970214844, 147.756103516, 140.000976562, 152.166748047, 151.177246094, 154.067138672, 155.488037109, 151.836914062, 159.552978516, 160.531982422, 152.708251953, 148.677978516, 151.151123047, 138.732910156, 141.343017578, 155.891845703, 154.903808594, 148.040039062, 158.362304688, 150.188720703, 155.434814453, 151.642822266, 157.784179688, 153.092041016, 161.084716797, 152.103271484, 148.904052734]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-510.242497223
""", """-482.248624047
""", """-473.966285627
""", """-427.787222378
""", """-451.364207966
""", """-451.526911608
""", """-463.868454215
""", """-486.463277048
""", """-483.788990383
""", """-526.17797641
""", """-609.995285926
""", """-492.55921704
""", """-454.841522245
""", """-511.421268712
""", """-473.425698933
""", """-390.062230717
""", """-464.966654031
""", """-458.693580299
""", """-557.133258573
""", """-462.04668177
""", """-511.827579098
""", """-478.703090869
""", """-492.175532689
""", """-568.710941021
""", """-420.73695552
""", """-571.575144423
""", """-442.250764114
""", """-657.327005624
""", """-499.483625798
""", """-570.758710707
""", """-498.60502656
""", """-462.297410664
""", """-482.417183729
""", """-482.538413443
""", """-601.733136218
""", """-483.892941384
""", """-494.112380924
""", """-496.540072015
""", """-518.882497424
""", """-458.50789092
""", """-456.412924652
""", """-490.615264392
""", """-507.275385964
""", """-453.674620795
""", """-497.244447348
""", """-434.041270654
""", """-462.098032594
""", """-487.562001463
""", """-423.997523205
""", """-458.083887952
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2088.31616211
ms_run = [298.494140625, 300.730957031, 318.224853516, 288.053955078, 309.116943359, 298.0859375, 295.019775391, 280.592285156, 277.241943359, 296.634033203, 291.979003906, 303.577880859, 301.264892578, 295.629882812, 286.344970703, 285.549072266, 288.204833984, 280.862304688, 316.323974609, 312.555175781, 292.311035156, 289.305908203, 293.031738281, 297.027099609, 306.21875, 288.793212891, 290.789794922, 290.241943359, 315.229003906, 287.019042969, 316.401855469, 288.463623047, 297.514892578, 289.689208984, 282.209716797, 316.144775391, 297.006103516, 306.725097656, 281.607177734, 284.393066406, 271.750732422, 284.374023438, 301.521972656, 278.950195312, 311.795898438, 289.878173828, 290.637939453, 297.888916016, 286.303955078, 289.896972656]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-420.234836633
""", """-464.651928968
""", """-414.975599101
""", """-543.71696177
""", """-517.095456773
""", """-498.442309198
""", """-518.356464686
""", """-546.062131885
""", """-555.307250701
""", """-481.551788516
""", """-528.011536081
""", """-488.301701696
""", """-641.711496979
""", """-451.548491701
""", """-444.100979386
""", """-441.896292608
""", """-474.908412264
""", """-469.603985581
""", """-495.723589124
""", """-474.688069089
""", """-646.078770897
""", """-476.38668413
""", """-425.404020115
""", """-701.129760417
""", """-463.278040006
""", """-521.121653528
""", """-562.318098177
""", """-459.058535922
""", """-483.189497757
""", """-495.057517945
""", """-500.779526113
""", """-443.857851438
""", """-531.966014647
""", """-508.166102214
""", """-500.514568644
""", """-637.010250761
""", """-451.260354844
""", """-526.442919557
""", """-470.435748569
""", """-470.816950723
""", """-484.926449457
""", """-541.643105162
""", """-459.479216768
""", """-478.056391621
""", """-503.160099774
""", """-428.913601942
""", """-565.275512859
""", """-421.843068989
""", """-443.827981609
""", """-532.321580116
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 1952.69384766
ms_run = [1211.95483398, 1242.38208008, 1226.30810547, 1219.13500977, 1201.26220703, 1191.10205078, 1209.10791016, 1208.08300781, 1190.59204102, 1197.73925781, 1204.07714844, 1224.92285156, 1245.98803711, 1215.11816406, 1224.47167969, 1223.86303711, 1248.08398438, 1229.38989258, 1209.296875, 1195.88183594, 1190.9921875, 1212.60229492, 1232.3059082, 1224.68017578, 1237.28710938, 1226.6640625, 1276.65795898, 1238.19482422, 1253.74902344, 1231.8359375, 1240.87109375, 1231.3359375, 1205.74511719, 1210.24389648, 1221.34399414, 1226.81689453, 1244.29199219, 1239.39697266, 1201.27001953, 1229.48095703, 1215.35522461, 1242.54589844, 1223.60205078, 1258.26000977, 1247.77807617, 1208.65893555, 1236.82592773, 1210.37988281, 1210.37402344, 1212.76123047]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-467.798832266
""", """-410.027509285
""", """-450.432174493
""", """-410.997563341
""", """-451.093375604
""", """-434.286235176
""", """-431.638469563
""", """-393.551727448
""", """-434.17299562
""", """-391.724773023
""", """-411.137522172
""", """-385.512291287
""", """-413.421923439
""", """-395.77490856
""", """-422.330391106
""", """-448.323623122
""", """-420.993018355
""", """-429.802801561
""", """-442.261586505
""", """-411.843990902
""", """-400.373707601
""", """-441.310527839
""", """-420.41941177
""", """-426.451815042
""", """-413.854852745
""", """-440.361745753
""", """-428.512369568
""", """-417.78514691
""", """-422.225807356
""", """-410.333601725
""", """-405.162428258
""", """-400.784323098
""", """-466.935201703
""", """-424.307853965
""", """-435.009529365
""", """-411.006772775
""", """-463.444473023
""", """-451.682627595
""", """-412.884672612
""", """-414.384094235
""", """-416.047586422
""", """-454.989065085
""", """-434.078194846
""", """-414.6897853
""", """-411.698881894
""", """-396.412845981
""", """-448.172314511
""", """-414.216356578
""", """-411.242781594
""", """-405.674719382
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2052.97094727
ms_run = [1241.35595703, 1257.98779297, 1281.79296875, 1241.59594727, 1219.09912109, 1256.99804688, 1266.42407227, 1229.75195312, 1236.12915039, 1241.24584961, 1229.90600586, 1233.47900391, 1267.5769043, 1237.79125977, 1258.51977539, 1250.72094727, 1225.06103516, 1231.00805664, 1231.44116211, 1243.27075195, 1231.1730957, 1238.97875977, 1217.78393555, 1230.50512695, 1242.42822266, 1237.52685547, 1238.66088867, 1236.94604492, 1274.6081543, 1226.00292969, 1245.2980957, 1247.47607422, 1250.00390625, 1245.41479492, 1248.39086914, 1277.24707031, 1256.97875977, 1247.20385742, 1227.16821289, 1251.17211914, 1252.2590332, 1253.77490234, 1217.38183594, 1251.32983398, 1225.10009766, 1250.04785156, 1238.93994141, 1253.23291016, 1260.54003906, 1254.50073242]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-397.213831131
""", """-413.134468558
""", """-428.779883354
""", """-404.963662582
""", """-407.415962942
""", """-410.94353153
""", """-431.643068048
""", """-436.531865676
""", """-428.631897284
""", """-435.972652473
""", """-442.449006687
""", """-415.44709537
""", """-442.069151832
""", """-432.841695428
""", """-450.367647258
""", """-421.291998481
""", """-396.755859575
""", """-441.974775067
""", """-396.539837027
""", """-428.253791027
""", """-436.908280874
""", """-382.887196783
""", """-439.995829084
""", """-438.574813817
""", """-423.579829504
""", """-408.606995049
""", """-426.799965002
""", """-411.852790768
""", """-440.325943502
""", """-447.074300736
""", """-453.936326423
""", """-403.736795139
""", """-387.169734686
""", """-411.952941195
""", """-412.174788538
""", """-420.251192704
""", """-451.346032449
""", """-502.496488568
""", """-426.763473839
""", """-444.599075205
""", """-411.073941329
""", """-417.19608898
""", """-441.897220712
""", """-403.26406861
""", """-407.04252791
""", """-443.106793214
""", """-428.501456731
""", """-430.261356714
""", """-391.589280657
""", """-422.872242293
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2123.79516602
ms_run = [2612.72290039, 2637.22216797, 2632.7421875, 2603.10522461, 2574.14794922, 2573.76708984, 2603.06005859, 2611.14013672, 2578.27490234, 2626.95703125, 2597.21118164, 2615.97216797, 2591.89404297, 2612.40209961, 2656.14086914, 2593.82788086, 2624.87304688, 2664.84594727, 2642.0168457, 2606.06323242, 2570.69702148, 2601.11401367, 2595.80297852, 2648.51098633, 2564.34985352, 2579.45214844, 2542.2487793, 2535.67895508, 2549.77905273, 2585.03930664, 2572.53076172, 2534.52905273, 2627.37084961, 2510.34667969, 2581.93701172, 2631.9140625, 2555.28515625, 2631.91210938, 2608.97802734, 2521.17895508, 2625.59594727, 2572.79296875, 2577.06201172, 2585.76196289, 2542.85107422, 2523.91577148, 2526.59985352, 2527.74804688, 2558.66699219, 2513.93701172]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-449.975424319
""", """-419.031126886
""", """-429.177401196
""", """-411.429937277
""", """-428.761650901
""", """-422.22333029
""", """-454.87566645
""", """-433.992322233
""", """-420.549001042
""", """-420.34609966
""", """-410.114524355
""", """-438.740796025
""", """-467.361023849
""", """-424.941938415
""", """-400.957778375
""", """-439.472688353
""", """-403.697864944
""", """-460.365167976
""", """-416.298779525
""", """-441.393936591
""", """-417.460344427
""", """-419.491814457
""", """-431.772037008
""", """-435.017691684
""", """-385.332622586
""", """-430.031859108
""", """-450.325758372
""", """-427.85254282
""", """-451.676228274
""", """-429.072199241
""", """-415.513964711
""", """-435.135066836
""", """-440.747477291
""", """-424.619235239
""", """-406.696190669
""", """-406.02631658
""", """-435.337359897
""", """-426.742183485
""", """-395.908349939
""", """-400.756058933
""", """-428.760436052
""", """-407.845749199
""", """-440.958901054
""", """-395.588979697
""", """-432.965083698
""", """-437.376811577
""", """-429.275310224
""", """-429.03880031
""", """-386.504774573
""", """-455.531364874
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2059.64501953
ms_run = [96.626953125, 102.659912109, 105.640869141, 94.9819335938, 115.483154297, 102.599853516, 98.96484375, 88.5441894531, 99.3591308594, 101.909179688, 96.5888671875, 99.2800292969, 96.3403320312, 100.718017578, 94.1130371094, 92.4018554688, 116.491210938, 80.9208984375, 88.1870117188, 96.83984375, 85.6271972656, 91.7221679688, 98.6689453125, 108.905029297, 106.104980469, 100.419921875, 92.2351074219, 90.4318847656, 87.1979980469, 96.5690917969, 99.2312011719, 92.1997070312, 93.2807617188, 84.3388671875, 89.1372070312, 135.476806641, 77.7509765625, 92.3779296875, 79.4599609375, 107.799804688, 115.776123047, 105.804931641, 79.9912109375, 95.3542480469, 100.620117188, 97.4997558594, 97.9362792969, 79.3947753906, 98.9309082031, 89.3439941406]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.132425719
""", """-310.892981616
""", """-311.736006148
""", """-309.658179662
""", """-318.038043651
""", """-315.593494131
""", """-313.718885194
""", """-303.9252786
""", """-310.514963429
""", """-308.644081396
""", """-309.284386406
""", """-305.840736042
""", """-308.980091615
""", """-309.132613144
""", """-309.711732002
""", """-305.957974775
""", """-322.257078147
""", """-306.998389147
""", """-306.942646747
""", """-309.47176995
""", """-306.778694181
""", """-308.264504015
""", """-310.677913902
""", """-314.081446641
""", """-311.257367285
""", """-309.558385505
""", """-308.867969329
""", """-304.652791765
""", """-307.431883563
""", """-310.642418792
""", """-307.866147609
""", """-311.708590825
""", """-310.303361499
""", """-304.730220555
""", """-309.782788653
""", """-319.979302494
""", """-306.711957103
""", """-307.873735147
""", """-310.162946163
""", """-313.598188177
""", """-316.323721533
""", """-311.35187413
""", """-309.881879326
""", """-308.350444353
""", """-309.621913097
""", """-308.332589834
""", """-313.319414815
""", """-309.771724669
""", """-309.782789145
""", """-308.50734559
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2108.83325195
ms_run = [142.375, 132.853027344, 137.639892578, 149.760986328, 169.828857422, 136.659179688, 120.006835938, 152.623779297, 154.260986328, 136.344238281, 133.593994141, 126.568115234, 149.523925781, 144.815185547, 154.016845703, 154.031005859, 156.025878906, 151.719970703, 157.898925781, 125.147949219, 123.547119141, 174.944824219, 145.962890625, 151.184814453, 132.249755859, 161.938964844, 139.174804688, 135.312988281, 137.828125, 125.942138672, 138.646972656, 139.970947266, 152.031982422, 132.621826172, 137.484130859, 156.660888672, 140.462890625, 141.911865234, 146.648925781, 132.838867188, 143.971923828, 146.384033203, 135.208007812, 128.955078125, 183.709960938, 152.454833984, 133.3359375, 128.467041016, 151.979003906, 137.033203125]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.097612662
""", """-310.19077921
""", """-313.136571176
""", """-312.059989649
""", """-322.090546636
""", """-309.165646166
""", """-310.469014472
""", """-310.913362454
""", """-315.095884985
""", """-307.17452363
""", """-313.017831149
""", """-306.409683857
""", """-316.443431264
""", """-307.560822153
""", """-308.909421481
""", """-311.621431985
""", """-309.980840425
""", """-309.92169875
""", """-313.820317382
""", """-310.47016879
""", """-306.922267062
""", """-316.477853873
""", """-307.28039266
""", """-312.210182542
""", """-309.827300136
""", """-305.746802671
""", """-314.705913017
""", """-309.756140196
""", """-308.168315833
""", """-305.027474059
""", """-307.525507309
""", """-309.067061467
""", """-314.247312321
""", """-306.458427003
""", """-309.95112563
""", """-317.301295096
""", """-307.136950121
""", """-308.192546683
""", """-312.884176022
""", """-308.931828264
""", """-306.927662231
""", """-306.335033768
""", """-308.124247806
""", """-307.078736234
""", """-317.782332157
""", """-312.858486997
""", """-306.081461567
""", """-314.894335263
""", """-311.52299416
""", """-305.914431775
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2044.50219727
ms_run = [1049.19018555, 794.12109375, 830.271972656, 840.787841797, 829.399658203, 834.725830078, 842.677001953, 836.434082031, 821.91015625, 813.646972656, 820.130126953, 842.714111328, 845.787109375, 815.550048828, 825.838867188, 870.400878906, 818.215087891, 899.445800781, 841.015136719, 849.447021484, 842.478027344, 816.368896484, 840.282958984, 856.108154297, 846.16015625, 850.228027344, 832.961914062, 807.088134766, 815.927001953, 817.673095703, 852.62109375, 815.409179688, 846.919189453, 798.458007812, 817.942138672, 843.181152344, 810.7890625, 807.583007812, 831.368896484, 819.272949219, 850.624755859, 796.302001953, 841.141113281, 824.146972656, 878.671875, 840.113769531, 860.135986328, 814.973144531, 835.708984375, 866.453857422]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.748915249
""", """-307.888517193
""", """-307.558646488
""", """-308.838371692
""", """-306.503839216
""", """-307.12178444
""", """-306.99238063
""", """-306.606827407
""", """-307.414664091
""", """-308.474586635
""", """-306.971462671
""", """-307.81232264
""", """-307.579749116
""", """-308.66276754
""", """-306.900805888
""", """-309.203905097
""", """-306.800796242
""", """-309.491542216
""", """-306.745125175
""", """-307.092713914
""", """-307.218857419
""", """-307.117377436
""", """-307.959039212
""", """-308.466633811
""", """-308.29619538
""", """-308.459927829
""", """-306.589281484
""", """-307.220531814
""", """-307.530015828
""", """-306.798820014
""", """-307.916509912
""", """-306.52658777
""", """-308.589391715
""", """-307.111349436
""", """-308.358492034
""", """-307.241017366
""", """-306.922345694
""", """-306.416691498
""", """-308.908673419
""", """-307.784225198
""", """-307.292287663
""", """-307.542615821
""", """-309.707647022
""", """-308.733619316
""", """-309.0028741
""", """-307.581822619
""", """-308.022933628
""", """-307.835325183
""", """-308.294124545
""", """-307.918249058
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2117.35498047
ms_run = [1249.14282227, 1286.27587891, 1279.43920898, 1298.62280273, 1236.77661133, 1294.74902344, 1229.30102539, 1294.2409668, 1240.99633789, 1250.39892578, 1309.06713867, 1255.30004883, 1331.7421875, 1251.48193359, 1377.20385742, 1306.33105469, 1258.49194336, 1298.76293945, 1305.76879883, 1324.92895508, 1230.01318359, 1323.13989258, 1256.66381836, 1351.38598633, 1271.46411133, 1270.5871582, 1241.14892578, 1374.56079102, 1227.9777832, 1303.40820312, 1205.88891602, 1264.70898438, 1285.70898438, 1329.20385742, 1235.29174805, 1305.82495117, 1187.68798828, 1238.39404297, 1239.34106445, 1211.65893555, 1283.53710938, 1220.12817383, 1203.5390625, 1257.80517578, 1313.81982422, 1257.92993164, 1298.26000977, 1325.79394531, 1315.05029297, 1374.54394531]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.528203035
""", """-307.633266225
""", """-307.628255548
""", """-306.54452619
""", """-306.916958535
""", """-307.342838022
""", """-306.859929194
""", """-307.423102221
""", """-307.099177984
""", """-307.558663858
""", """-307.779422045
""", """-307.845151786
""", """-307.989614552
""", """-308.480254763
""", """-308.374624702
""", """-308.224235513
""", """-307.198048657
""", """-306.847606979
""", """-307.823858397
""", """-309.072493334
""", """-307.800209428
""", """-308.668495151
""", """-307.543309078
""", """-307.947750146
""", """-307.42924602
""", """-308.477269776
""", """-308.756027889
""", """-306.629145347
""", """-307.009261429
""", """-309.057681864
""", """-306.741652658
""", """-307.094298654
""", """-307.000277713
""", """-310.550946391
""", """-306.995246553
""", """-308.213784955
""", """-307.06782638
""", """-307.029562066
""", """-306.608143009
""", """-307.448371556
""", """-307.093608222
""", """-307.784984688
""", """-306.882782256
""", """-307.350162706
""", """-308.230628613
""", """-307.00955567
""", """-306.638449194
""", """-308.76618199
""", """-308.458104187
""", """-309.434121148
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2045.42407227
ms_run = [98.5346679688, 115.075195312, 119.498046875, 190.08203125, 108.697753906, 123.609863281, 98.7121582031, 107.034912109, 85.7429199219, 122.70703125, 95.1901855469, 98.5, 102.151855469, 87.1611328125, 96.7971191406, 108.891845703, 107.62109375, 100.717041016, 113.916015625, 96.037109375, 106.322998047, 180.322998047, 105.825927734, 104.99609375, 123.013916016, 96.9660644531, 130.489990234, 104.736083984, 107.083007812, 97.1000976562, 116.330810547, 96.0759277344, 102.843994141, 96.1301269531, 105.829833984, 89.1960449219, 94.1481933594, 90.4538574219, 104.782958984, 104.997070312, 90.115234375, 92.7702636719, 107.388916016, 86.7751464844, 111.475097656, 102.815185547, 94.3591308594, 93.5576171875, 110.192626953, 92.1110839844]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-304.990182341
""", """-307.470722381
""", """-310.568569282
""", """-320.190469695
""", """-309.416462309
""", """-309.62247304
""", """-309.451549611
""", """-307.458426764
""", """-311.470689963
""", """-310.13768425
""", """-307.410826661
""", """-306.74477293
""", """-305.299210661
""", """-315.869030707
""", """-305.744788755
""", """-307.953055903
""", """-313.716596796
""", """-305.613848668
""", """-308.466745856
""", """-308.907905538
""", """-307.45207997
""", """-316.670996532
""", """-308.628011889
""", """-311.571560628
""", """-311.511520184
""", """-307.965464896
""", """-313.310527959
""", """-308.819674382
""", """-310.27205517
""", """-307.583135165
""", """-307.597763588
""", """-306.2899271
""", """-307.30502733
""", """-307.049220306
""", """-305.064641756
""", """-305.974712045
""", """-307.998241245
""", """-306.005838781
""", """-306.754271887
""", """-305.552267999
""", """-311.102346204
""", """-310.559949598
""", """-307.942069386
""", """-309.689572021
""", """-308.834218906
""", """-309.136964302
""", """-310.54250379
""", """-305.004407471
""", """-310.415128027
""", """-312.29728741
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2138.0847168
ms_run = [167.523925781, 169.271972656, 163.2890625, 169.810058594, 164.422851562, 142.549072266, 135.16015625, 160.362060547, 147.593017578, 200.799316406, 157.879882812, 166.483886719, 147.434082031, 184.489013672, 219.348876953, 217.772949219, 166.459960938, 241.502929688, 142.350097656, 155.234863281, 141.739990234, 165.971191406, 175.195068359, 163.654785156, 125.338867188, 143.620849609, 130.054931641, 120.241210938, 154.802978516, 151.459960938, 160.37109375, 176.135009766, 158.265136719, 142.045898438, 193.566162109, 173.928955078, 186.641113281, 180.156005859, 212.381835938, 164.227050781, 139.570800781, 173.074951172, 139.077880859, 121.221679688, 192.334716797, 167.407958984, 427.327148438, 152.144042969, 167.011962891, 192.41796875]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.297205895
""", """-306.695865566
""", """-308.320089751
""", """-307.848329984
""", """-308.381346464
""", """-306.536521537
""", """-304.085926081
""", """-309.192727724
""", """-307.7237818
""", """-313.824157804
""", """-307.096749802
""", """-310.319534027
""", """-311.283933073
""", """-308.110843053
""", """-324.457371445
""", """-322.55852041
""", """-308.612660004
""", """-314.206299383
""", """-316.069731554
""", """-309.858753627
""", """-307.596084485
""", """-312.516976928
""", """-307.94771379
""", """-308.263950139
""", """-308.684707215
""", """-305.865095435
""", """-305.150721469
""", """-313.364739193
""", """-308.428246216
""", """-309.826164813
""", """-306.344224277
""", """-314.251521097
""", """-312.174767548
""", """-306.885338997
""", """-309.44431525
""", """-306.286271135
""", """-309.105397154
""", """-313.583239609
""", """-313.861443815
""", """-311.85529004
""", """-307.688169825
""", """-308.129602623
""", """-311.571435424
""", """-309.639812928
""", """-313.698292302
""", """-309.192321555
""", """-323.873681875
""", """-308.115948813
""", """-309.042577075
""", """-308.598721021
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2041.87817383
ms_run = [953.013671875, 855.284912109, 881.790771484, 907.758056641, 932.762939453, 980.774902344, 1002.88891602, 843.633056641, 875.780029297, 880.169921875, 895.758056641, 863.521972656, 912.366210938, 885.716064453, 878.267822266, 923.047119141, 872.913085938, 823.178955078, 882.977050781, 884.162109375, 861.682861328, 911.400146484, 1073.9519043, 926.462890625, 851.145996094, 926.060058594, 937.813964844, 860.093017578, 856.874023438, 1029.44287109, 864.645996094, 1132.7668457, 845.194824219, 881.592773438, 914.895019531, 982.342041016, 917.956787109, 896.584960938, 865.950927734, 967.705810547, 828.935058594, 858.777832031, 820.756347656, 879.380126953, 1021.51074219, 903.536132812, 870.120849609, 962.934082031, 824.684814453, 902.823974609]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.168195604
""", """-306.813029655
""", """-307.412193646
""", """-307.74313293
""", """-307.046397149
""", """-307.700962977
""", """-307.542564298
""", """-306.680828095
""", """-307.626362113
""", """-306.993204358
""", """-306.7173893
""", """-306.943617299
""", """-307.942809022
""", """-307.596199864
""", """-306.874240967
""", """-308.250518414
""", """-307.024881739
""", """-306.951179786
""", """-307.346943025
""", """-307.484309972
""", """-307.13922037
""", """-307.310265528
""", """-308.315634991
""", """-307.402435452
""", """-306.483757608
""", """-308.067999763
""", """-307.108807446
""", """-307.702002225
""", """-307.87242314
""", """-306.254191636
""", """-306.775836514
""", """-309.145424277
""", """-307.22597031
""", """-307.082468907
""", """-307.646653039
""", """-308.009941685
""", """-308.722576182
""", """-307.064308293
""", """-307.142061042
""", """-307.294830209
""", """-308.321661212
""", """-306.954644018
""", """-306.829056241
""", """-307.638651849
""", """-306.818091792
""", """-307.233335111
""", """-307.251383469
""", """-307.091435338
""", """-307.04404936
""", """-307.922811857
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2122.10205078
ms_run = [1402.80004883, 1442.72900391, 1679.22802734, 1382.38232422, 1474.83203125, 1407.80004883, 1514.89697266, 1455.29614258, 1336.43603516, 1571.80908203, 1445.26196289, 1431.17407227, 1528.3972168, 1372.61889648, 1470.51220703, 1377.40576172, 1531.84692383, 1501.68676758, 1377.42285156, 1346.74682617, 1820.93798828, 1639.71728516, 1411.50195312, 1438.85400391, 1798.55908203, 1444.0559082, 1414.10498047, 1387.74487305, 1457.55517578, 1384.83276367, 1393.27294922, 1454.0402832, 1445.91113281, 1912.32299805, 1429.58105469, 1427.2512207, 1373.01000977, 1578.51489258, 1470.80883789, 1430.25976562, 1489.21191406, 1534.18212891, 1381.22802734, 1350.41894531, 1486.9050293, 1464.62792969, 1395.27294922, 1548.82910156, 1450.41503906, 1557.38476562]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-306.23362656
""", """-307.18823383
""", """-308.92898068
""", """-306.418910225
""", """-307.946366905
""", """-307.745141997
""", """-306.943072337
""", """-309.135157354
""", """-308.02454576
""", """-308.559756166
""", """-307.253216358
""", """-307.79396186
""", """-308.902578158
""", """-306.956360995
""", """-306.632590005
""", """-306.790505323
""", """-307.08432887
""", """-307.898955123
""", """-307.35679439
""", """-306.560592109
""", """-307.525457439
""", """-308.437706585
""", """-307.227439669
""", """-308.19704979
""", """-308.230694467
""", """-306.983429625
""", """-306.929661251
""", """-307.102795966
""", """-308.668364096
""", """-307.316204787
""", """-308.266938792
""", """-307.374148108
""", """-307.500432352
""", """-307.956682423
""", """-307.78659578
""", """-307.310135793
""", """-306.901184686
""", """-308.078493593
""", """-307.446674477
""", """-306.578491217
""", """-306.913458602
""", """-306.437538196
""", """-306.807158963
""", """-307.2439344
""", """-308.139417512
""", """-308.636166844
""", """-307.117709321
""", """-307.857014408
""", """-308.139934452
""", """-307.184447533
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2115.58374023
ms_run = [1127.23706055, 821.864990234, 240.385986328, 297.350097656, 137.709228516, 161.894042969, 603.261962891, 178.833984375, 341.264892578, 479.850097656, 471.223876953, 212.084228516, 305.623046875, 241.051757812, 314.791748047, 197.022216797, 782.321777344, 245.967041016, 107.476074219, 209.164794922, 126.932128906, 3263.23706055, 489.991943359, 104.614013672, 2582.05981445, 92.5090332031, 2219.87597656, 262.442138672, 370.153076172, 379.0390625, 685.212158203, 342.219970703, 3204.01782227, 205.249023438, 956.777099609, 306.357910156, 288.726074219, 590.805908203, 171.275146484, 146.396972656, 357.793212891, 135.420898438, 1373.57910156, 668.193603516, 153.036865234, 175.612060547, 5756.26416016, 112.460693359, 219.096923828, 616.44921875]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2195.19091797
ms_run = [142.393798828, 269.732910156, 436.455810547, 579.711914062, 392.100097656, 182.331054688, 162.101074219, 393.925048828, 439.725830078, 246.635986328, 538.752929688, 195.898925781, 290.780273438, 271.231689453, 325.797119141, 318.650146484, 160.482177734, 787.323730469, 194.195068359, 2619.18701172, 2225.5769043, 367.708984375, 427.569091797, 475.338134766, 2244.97509766, 257.281982422, 364.831787109, 2063.57104492, 1566.83007812, 333.643066406, 180.999023438, 579.367919922, 851.759033203, 826.650146484, 222.334716797, 254.639892578, 1901.88134766, 629.2109375, 387.696044922, 153.348144531, 441.888916016, 725.389892578, 1562.87304688, 157.253173828, 1227.90869141, 171.399902344, 636.333984375, 261.840820312, 1879.60205078, 322.876220703]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2116.52197266
ms_run = [1139.37792969, 1033.38891602, 1080.12084961, 1305.4609375, 1008.65087891, 1010.71826172, 1040.75219727, 1033.72998047, 1050.36621094, 1579.09716797, 1019.78979492, 3715.13916016, 1285.56079102, 1020.79882812, 1093.25878906, 1148.49487305, 1033.94189453, 1569.73925781, 1970.32397461, 1366.90698242, 986.107910156, 1088.57519531, 2020.0559082, 2049.58203125, 1379.69506836, 1603.6340332, 2009.95629883, 1196.24804688, 1277.66308594, 4137.52587891, 1070.99707031, 1208.375, 1202.08300781, 2010.74194336, 2270.8449707, 1313.84301758, 1000.70214844, 1057.46606445, 1293.58984375, 2593.11108398, 1151.25708008, 1345.9609375, 6325.18676758, 1051.6940918, 1070.45019531, 1438.96923828, 2444.68188477, 1212.48413086, 989.533691406, 1584.66821289]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2204.88232422
ms_run = [1366.74414062, 1927.09887695, 1404.73193359, 2207.12207031, 1651.55200195, 2790.71508789, 1606.74511719, 1944.06787109, 2292.61035156, 1920.13696289, 2198.62695312, 5391.43383789, 1465.2199707, 1338.43017578, 3878.64624023, 1461.08496094, 1947.00415039, 1688.69213867, 1519.17895508, 1635.47119141, 1366.35986328, 1591.24169922, 1572.08496094, 1821.2722168, 1634.52587891, 2028.23999023, 1393.43603516, 1397.83300781, 1726.36474609, 1491.29394531, 1459.22607422, 1351.49902344, 1323.9597168, 3295.02490234, 1873.97216797, 1631.42895508, 2302.94799805, 1447.16699219, 1442.02490234, 1446.8840332, 3621.82128906, 1490.22924805, 1628.23803711, 1476.55786133, 1698.47705078, 1515.27172852, 1504.59179688, 1456.00292969, 1397.48193359, 1429.82470703]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2055.04174805
ms_run = [83.5632324219, 77.5812988281, 81.1899414062, 81.0859375, 85.2302246094, 90.1442871094, 82.0439453125, 96.0788574219, 98.533203125, 77.6950683594, 73.0161132812, 111.927978516, 93.1320800781, 95.9001464844, 87.7041015625, 82.3076171875, 127.463134766, 95.6640625, 92.7060546875, 107.837158203, 85.6630859375, 86.3608398438, 104.108642578, 82.1391601562, 74.2202148438, 83.9140625, 103.961914062, 81.3188476562, 70.4431152344, 87.6118164062, 97.1389160156, 100.923095703, 76.2399902344, 96.1408691406, 89.294921875, 81.3420410156, 104.313964844, 80.9780273438, 89.7778320312, 91.9562988281, 85.1850585938, 81.9291992188, 87.4069824219, 82.2348632812, 93.2409667969, 80.2390136719, 83.2641601562, 78.6098632812, 99.8588867188, 149.28515625]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2158.8659668
ms_run = [140.523925781, 126.102783203, 151.364013672, 140.404052734, 159.633789062, 111.981933594, 148.846679688, 126.963134766, 136.590820312, 162.761230469, 148.036132812, 133.663085938, 119.202880859, 153.946289062, 142.655029297, 131.873779297, 147.395996094, 223.410644531, 140.788085938, 129.954833984, 140.376953125, 165.716796875, 140.1796875, 134.427001953, 131.140869141, 157.176025391, 135.701904297, 123.710205078, 136.146972656, 130.769042969, 132.262939453, 132.807861328, 153.119140625, 162.812011719, 247.374023438, 115.649902344, 121.929931641, 165.675292969, 111.984130859, 150.041992188, 123.509765625, 113.063232422, 168.434814453, 124.911865234, 189.310058594, 133.49609375, 133.136962891, 225.66796875, 167.251953125, 155.698974609]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2048.02807617
ms_run = [615.110107422, 722.038085938, 639.096923828, 677.001953125, 747.118164062, 663.739990234, 627.528076172, 659.163818359, 667.163085938, 642.280029297, 629.402832031, 709.290039062, 666.785888672, 686.45703125, 636.074951172, 659.346923828, 641.585205078, 684.961914062, 622.018066406, 648.458007812, 645.155029297, 685.402832031, 605.185791016, 617.907958984, 662.417724609, 663.054931641, 703.844970703, 706.675048828, 597.034179688, 621.206054688, 710.484863281, 640.019775391, 679.787841797, 711.098876953, 628.736083984, 726.702148438, 623.142089844, 629.723876953, 654.265869141, 683.093994141, 677.209960938, 647.581298828, 656.640136719, 681.293945312, 648.040039062, 690.381103516, 748.228027344, 687.080078125, 655.841796875, 678.482910156]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2134.04003906
ms_run = [1156.95483398, 1201.203125, 1344.58203125, 1179.38305664, 1193.27294922, 1214.50317383, 1268.68798828, 1222.68994141, 1130.59301758, 1160.46899414, 1220.76074219, 1061.06298828, 1192.10595703, 1238.66796875, 1278.31518555, 1107.24389648, 1290.61474609, 1241.05712891, 1071.19921875, 1147.83813477, 1236.81201172, 1259.48608398, 1299.52636719, 1087.73608398, 1197.22680664, 1255.48388672, 1315.64697266, 1190.52099609, 1120.47509766, 1193.64599609, 1248.62695312, 1101.16186523, 1246.64697266, 1165.86083984, 1219.69604492, 1163.23901367, 1244.27880859, 1135.88623047, 1217.43920898, 1216.32275391, 1157.06591797, 1162.18505859, 1193.01782227, 1195.83300781, 1281.77270508, 1160.99804688, 1266.16821289, 1219.16967773, 1303.07495117, 1094.59790039]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "SMC 1000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl SMC 1000"
ms_run = [2738.53393555, 2552.921875, 2605.35009766, 2287.6171875, 2266.08300781, 2215.66503906, 2199.52392578, 2703.11181641, 2379.30126953, 2696.99780273, 2250.86010742, 2227.34375, 2533.63891602, 2347.10620117, 2581.8581543, 2935.55102539, 2267.65917969, 2511.22900391, 2205.81494141, 2540.20483398, 2103.69482422, 2483.00195312, 2402.54589844, 2554.95678711, 2308.49707031, 2268.72607422, 2279.02490234, 2616.20288086, 2246.41308594, 2279.30224609, 2469.0246582, 2621.90112305, 2414.13476562, 2483.60888672, 2393.09106445, 2554.76171875, 2212.12475586, 2640.56689453, 2470.40991211, 2377.53100586, 2461.28930664, 2197.82714844, 2237.0949707, 2753.8659668, 2309.55883789, 2267.2019043, 2453.5168457, 2572.99291992, 2217.69360352, 2518.84301758]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-312.40811063745036
""", """-312.5231678588292
""", """-310.6681298097749
""", """-306.51875701269626
""", """-307.6149930761511
""", """-317.4976599671676
""", """-309.24938820856653
""", """-313.5659889188381
""", """-308.6058417808929
""", """-312.5785751575412
""", """-308.79169727676594
""", """-306.03705653240536
""", """-308.020803067075
""", """-314.2128055477109
""", """-306.8134368898624
""", """-312.00700078325804
""", """-310.164707848498
""", """-309.1888541755227
""", """-311.2778835768669
""", """-311.9239075481454
""", """-305.6837999340918
""", """-311.5878309936353
""", """-309.1325228009108
""", """-313.1189468118546
""", """-306.78983951415876
""", """-306.72341550221324
""", """-309.8712231484586
""", """-310.30158546384723
""", """-305.6373499527647
""", """-309.52642379138115
""", """-311.0308175141422
""", """-314.58986090947076
""", """-308.1679037043956
""", """-312.4978283226757
""", """-309.15987461353257
""", """-310.0404446249355
""", """-305.6373886699216
""", """-314.5383084312939
""", """-312.32849258026704
""", """-309.3161900466108
""", """-307.28928321593355
""", """-305.9190298035817
""", """-311.5069177936442
""", """-316.6082688736259
""", """-307.88722610941784
""", """-310.3507872789128
""", """-310.407755355116
""", """-313.8996428690501
""", """-309.7480271192303
""", """-310.9823327216275
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "SMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl SMC 10000"
ms_run = [51764.3112793, 54635.4606934, 48301.3911133, 49721.3410645, 54520.3969727, 52110.1860352, 56428.8608398, 52225.6499023, 50191.0939941, 46301.9709473, 55706.2841797, 48675.6508789, 55204.6520996, 56175.4560547, 55138.5668945, 53920.0749512, 52680.125, 46853.0390625, 57137.4318848, 49387.7709961, 47359.8239746, 57243.1748047, 61347.3430176, 51003.5881348, 51844.3840332, 56456.9067383, 63725.9318848, 61534.092041, 58953.6772461, 51205.2980957, 47863.5898438, 56353.6662598, 48343.3859863, 50630.755127, 51304.9067383, 54413.3808594, 55199.6149902, 55480.2487793, 55161.3261719, 61402.3469238, 56048.5861816, 48608.2038574, 49390.5598145, 56735.3339844, 51257.7800293, 56925.4169922, 56592.6809082, 51979.7668457, 52351.5251465, 51905.302002]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.4232318152027
""", """-307.8057304630284
""", """-307.36055645929355
""", """-307.2306544153903
""", """-307.5885122358963
""", """-306.89203026279796
""", """-308.826084552446
""", """-308.2476002663681
""", """-306.8778024693529
""", """-310.32786301923
""", """-307.5972365172646
""", """-307.7484539279614
""", """-307.78810224647225
""", """-308.41423915890306
""", """-306.70056573792846
""", """-306.6076700066959
""", """-306.03129310018574
""", """-307.006554200307
""", """-309.04218120237505
""", """-308.74868205249527
""", """-306.9028130431021
""", """-306.8255110025589
""", """-309.1850377070801
""", """-308.04909650668094
""", """-306.3523282043659
""", """-306.8742130067353
""", """-309.63765447699694
""", """-311.15440243924854
""", """-307.3872850723743
""", """-306.6801389624544
""", """-307.42557403522756
""", """-308.1931158388894
""", """-308.93270426100685
""", """-307.2230497071619
""", """-307.2408553062126
""", """-307.71990129649544
""", """-307.64792246748834
""", """-306.6454611336632
""", """-307.0199229697344
""", """-307.74359031054115
""", """-305.99316131282404
""", """-307.33685278918296
""", """-307.3739345139086
""", """-310.3726232683853
""", """-307.0106242453754
""", """-307.87615957182896
""", """-307.7392568108531
""", """-305.9503838017605
""", """-307.83497292433907
""", """-308.1660107025637
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "MCMC 1000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl MCMC 1000"
ms_run = [1412.45776367, 1463.1171875, 1460.27783203, 1406.99023438, 1421.76098633, 1431.75, 1471.26293945, 1383.41113281, 1352.9050293, 1399.68310547, 1445.98510742, 1466.27075195, 1456.86401367, 1402.11499023, 1409.00585938, 1400.02124023, 1421.93505859, 1394.07885742, 1335.88183594, 1349.28100586, 1437.16601562, 1434.94506836, 1327.91992188, 1362.10986328, 1410.41186523, 1649.99414062, 1507.81298828, 1413.36499023, 1392.2800293, 1345.45703125, 1344.79882812, 1399.9699707, 1350.2409668, 1349.8581543, 1347.16967773, 1405.00195312, 1368.83813477, 1416.06176758, 1372.06274414, 1344.79101562, 1385.70605469, 1338.30908203, 1360.48608398, 1456.64501953, 1493.33911133, 1384.77172852, 1517.87695312, 1380.2331543, 1400.24511719, 1380.65698242]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "MCMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl MCMC 10000"
ms_run = [2747.46899414, 2931.00683594, 2741.16381836, 2698.7409668, 10219.8859863, 2934.96704102, 2669.81396484, 2743.32397461, 2942.296875, 3014.44824219, 2784.51025391, 2763.34204102, 2746.34082031, 2879.68481445, 2664.73803711, 2850.39770508, 2913.32080078, 3897.87597656, 2780.24707031, 3485.23681641, 3172.92797852, 2798.53588867, 2802.81201172, 3514.83007812, 2649.92700195, 2532.77392578, 2766.29003906, 2762.30615234, 2808.52099609, 2689.28808594, 2811.05810547, 2721.62182617, 3072.05688477, 2686.64916992, 3245.42602539, 3905.84716797, 2934.66577148, 2765.62915039, 2720.68920898, 2795.25976562, 2714.88476562, 3074.44506836, 2750.62304688, 2720.49902344, 2756.59106445, 3324.9609375, 2757.29907227, 2981.43505859, 3515.1640625, 2729.00024414]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :importance 1000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :importance 1000"
ms_build = 10649.6159668
ms_run = [11913.5151367, 11820.6320801, 11704.5717773, 12042.6430664, 11471.9887695, 11861.9621582, 11120.953125, 11255.8291016, 11317.7316895, 11794.3867188, 11606.5249023, 11597.5878906, 11261.5429688, 11711.5461426, 11269.6638184, 11531.4299316, 10885.4606934, 11942.2741699, 11675.4851074, 11696.7011719, 12648.4858398, 11536.6530762, 11407.6870117, 11256.2409668, 11914.5283203, 11795.0202637, 11864.5009766, 11636.7421875, 11242.0878906, 11626.6418457, 11662.9189453, 11603.5290527, 11273.9799805, 11733.717041, 12080.1870117, 11752.8969727, 11515.8261719, 11015.9001465, 11653.0119629, 11139.5541992, 11560.4267578, 11737.6298828, 11625.8569336, 11089.2268066, 11931.736084, 10963.5830078, 12107.0019531, 11533.796875, 11249.8068848, 11208.2138672]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-503.75539915761965
""", """-560.3168541791518
""", """-477.98075206478904
""", """-456.157215377178
""", """-518.441609851973
""", """-502.6656899907176
""", """-516.4062991249652
""", """-518.6882126228871
""", """-469.47683825600154
""", """-464.06777277328024
""", """-450.0722924690647
""", """-477.03485956532495
""", """-512.3306007372148
""", """-453.2008047549683
""", """-427.73135180647705
""", """-485.8487790948642
""", """-442.58408148045316
""", """-474.2083474206007
""", """-516.0107480472223
""", """-468.8976463742662
""", """-424.51945693209734
""", """-526.2400996286941
""", """-508.5956112938429
""", """-462.5506814961723
""", """-458.82541732910215
""", """-450.41922813526935
""", """-463.0346966418555
""", """-533.1006478072148
""", """-622.5817094224637
""", """-420.29873348438673
""", """-435.45105953773145
""", """-562.7938620230757
""", """-540.6954616291445
""", """-489.77177404863414
""", """-423.09434867938614
""", """-474.54279562438717
""", """-509.00958642467026
""", """-460.4054729401863
""", """-483.7516952593081
""", """-448.8573538450362
""", """-487.9925216442423
""", """-563.5040265673315
""", """-461.6669693943288
""", """-461.1156226982381
""", """-496.90181610722095
""", """-470.22010745132764
""", """-545.0991779232077
""", """-420.22845276108114
""", """-566.1051250916878
""", """-516.9102718353488
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :importance 10000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :importance 10000"
ms_build = 10704.217041
ms_run = [93319.9279785, 92152.2619629, 89877.4858398, 89765.6789551, 95805.9641113, 88458.684082, 90591.934082, 95527.2370605, 89641.6740723, 90805.7927246, 90961.4621582, 89502.0439453, 92096.5910645, 93871.532959, 89430.223877, 91335.1591797, 89098.2270508, 90793.0039062, 88317.854248, 92530.9580078, 94960.1401367, 87536.8039551, 88223.5910645, 89227.2419434, 89093.9638672, 88470.5410156, 92383.7512207, 95731.1601562, 89006.5378418, 92063.7382812, 95091.3552246, 92479.605957, 89160.447998, 89347.1049805, 89123.9470215, 89842.1430664, 91664.144043, 89051.6669922, 90536.5419922, 91677.9838867, 91442.0849609, 89686.0419922, 90919.519043, 95796.2180176, 89257.026123, 91087.2922363, 90905.2402344, 91791.1611328, 88312.0480957, 93194.3720703]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-438.87154724440745
""", """-404.6698191501643
""", """-417.33691137282403
""", """-438.01216864971843
""", """-431.7946376826807
""", """-410.9654667291031
""", """-400.20243733451434
""", """-423.07316248731564
""", """-422.3299518657268
""", """-453.79003337742256
""", """-428.0795649396334
""", """-427.089041926491
""", """-425.45317015469163
""", """-403.0449202218888
""", """-428.71723701636523
""", """-442.04328748815624
""", """-408.4647998940557
""", """-433.88963089380053
""", """-409.4456900744259
""", """-412.55424007080615
""", """-435.56562524915336
""", """-411.8155907907037
""", """-452.39520150946646
""", """-431.4806316012202
""", """-446.07828209342415
""", """-393.7291470666035
""", """-446.73313208904744
""", """-414.74693372532107
""", """-431.4127984237967
""", """-418.38884058499553
""", """-445.08302979904715
""", """-422.65883558656856
""", """-435.52014357556465
""", """-415.5010327805241
""", """-467.98199360238993
""", """-453.5238047233843
""", """-410.834560048595
""", """-429.52506566938956
""", """-422.9140184398909
""", """-407.1494763938336
""", """-408.7807111749009
""", """-443.97368943544404
""", """-393.5908852665509
""", """-420.01873456198916
""", """-437.56310113738743
""", """-444.89668829532087
""", """-414.4389543618669
""", """-450.76522956114275
""", """-413.3680937698195
""", """-409.8571461598612
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :smc --particles 1000 1000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :smc --particles 1000 1000"
ms_build = 10648.8522949
ms_run = [4857.06860352, 5164.08984375, 5271.53686523, 7551.828125, 6452.78979492, 5067.14379883, 5601.20703125, 5818.28393555, 5029.16308594, 4997.28808594, 5743.35913086, 4946.53710938, 6085.88696289, 50077.6721191, 5986.41162109, 5771.57104492, 5318.02929688, 5784.28393555, 4930.31201172, 4876.9831543, 5165.70703125, 5793.56103516, 6376.57177734, 5996.69897461, 5713.45996094, 5036.15698242, 5853.99194336, 5721.08178711, 5566.01635742, 5699.81396484, 5096.05102539, 5746.5300293, 5489.81298828, 5186.5378418, 6465.41894531, 5075.93603516, 4930.70996094, 7185.83398438, 7017.546875, 5308.20703125, 4914.69506836, 5133.74389648, 4412.4921875, 5051.54296875, 5387.11401367, 7443.74707031, 6005.64892578, 4782.67114258, 4804.75195312, 5447.07299805]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.82648806257
""", """-307.491133801837
""", """-307.1660181923031
""", """-314.75340073991197
""", """-314.5146170668422
""", """-306.00195598421135
""", """-308.27391116572664
""", """-313.7458785945124
""", """-306.59259621501167
""", """-308.78981507508047
""", """-311.84999167632236
""", """-306.40179478091
""", """-312.3204762774566
""", """-396.51018958763564
""", """-313.0922160301244
""", """-313.1517641947413
""", """-309.40920447421104
""", """-314.00166706066454
""", """-313.65443390562587
""", """-307.3884525304778
""", """-307.12149262000514
""", """-309.13413720787185
""", """-314.53547313660727
""", """-312.3566755734329
""", """-310.75390022501927
""", """-310.15648791973194
""", """-309.0070841936506
""", """-309.72111220678005
""", """-312.422247062446
""", """-309.1702517592091
""", """-315.6489131409834
""", """-316.13746253592853
""", """-312.39417196396914
""", """-308.0105237233847
""", """-315.4927090809058
""", """-311.4112134632999
""", """-309.8408587058742
""", """-336.2428848229837
""", """-327.82820364537747
""", """-308.76617161258184
""", """-307.00506131654697
""", """-307.2710152543625
""", """-307.9652878673594
""", """-312.51883558297743
""", """-309.2701194547067
""", """-317.749879219841
""", """-311.8390511939656
""", """-308.57299190181936
""", """-305.7988839743201
""", """-309.2936938924297
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :smc --particles 10000 10000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :smc --particles 10000 10000"
ms_build = 10576.0070801
ms_run = [29710.4350586, 28398.1889648, 30371.1230469, 25191.4758301, 27955.7822266, 28851.8400879, 28441.9587402, 27812.5100098, 28130.7648926, 30605.7587891, 33109.8652344, 32112.3518066, 31763.5380859, 29707.4020996, 29957.059082, 27838.5500488, 27485.1638184, 28657.8808594, 26917.3232422, 32162.7299805, 27513.0930176, 30345.6801758, 28499.2106934, 28132.7131348, 27392.065918, 29538.4499512, 26737.9121094, 26426.9978027, 27763.4460449, 27526.3969727, 26003.2841797, 38565.4519043, 26677.7392578, 28378.2819824, 27537.1030273, 33642.9089355, 33779.2111816, 29069.072998, 27644.7619629, 27090.5080566, 28248.4277344, 26762.3427734, 29373.0400391, 28026.5270996, 29860.1779785, 27574.0617676, 29787.5087891, 29062.1889648, 28054.4707031, 28882.1958008]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.92020327481606
""", """-307.8612288757902
""", """-308.44977849927795
""", """-306.6005186193322
""", """-307.70199975321276
""", """-307.3333799185235
""", """-307.13535487423667
""", """-307.4197239411733
""", """-307.0453168034111
""", """-307.87955795196
""", """-308.31638610582513
""", """-309.44971675077466
""", """-307.3083514546475
""", """-307.8147702073489
""", """-307.36645967735836
""", """-309.29661146278613
""", """-306.51278240859756
""", """-308.93230901680056
""", """-307.8511488645674
""", """-308.248316486056
""", """-306.56100608238614
""", """-306.819042670693
""", """-307.38068173397517
""", """-308.0577096465128
""", """-307.28783336632387
""", """-307.3733820431128
""", """-307.94700189134363
""", """-306.7219545220664
""", """-307.8186678369802
""", """-306.58939950152535
""", """-306.8012519592666
""", """-309.49294315559416
""", """-306.97994858481957
""", """-307.633999017703
""", """-306.59839586980615
""", """-307.662397620698
""", """-309.3787242550121
""", """-309.1553727991775
""", """-307.53548923104665
""", """-306.19331872886795
""", """-307.8384942439822
""", """-307.41698284962035
""", """-307.94509752862405
""", """-306.29923826466995
""", """-307.328578143851
""", """-307.55209802827324
""", """-309.2483806322478
""", """-306.294992890579
""", """-306.82222716131014
""", """-307.29673636316505
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :pimh --particles 100 1000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :pimh --particles 100 1000"
ms_build = 10817.6940918
ms_run = [6649.37719727, 6830.1652832, 5952.8059082, 7476.39892578, 5570.36987305, 8379.78930664, 7911.07202148, 7302.08520508, 6185.85888672, 5727.63500977, 6744.30688477, 7444.22875977, 6802.80297852, 6042.72607422, 5892.81103516, 6150.70410156, 6765.11694336, 7226.70703125, 6090.77001953, 6528.81787109, 6985.99609375, 5488.52319336, 6296.98022461, 5553.45385742, 7629.77587891, 7850.46582031, 6353.25732422, 5274.06591797, 8145.31201172, 6358.61181641, 6215.22998047, 6037.63305664, 6651.01000977, 7435.65209961, 8918.51782227, 6930.02001953, 8401.25683594, 6308.41210938, 6263.68603516, 7678.85571289, 5154.19091797, 6097.57104492, 6012.33227539, 6829.51416016, 6963.62719727, 5678.44995117, 5534.49194336, 6139.17700195, 6609.01074219, 6551.34985352]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :pimh --particles 100 10000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :pimh --particles 100 10000"
ms_build = 10631.9108887
ms_run = [38152.269043, 35731.0688477, 37867.2490234, 39848.7668457, 42834.5568848, 34832.6838379, 36488.3510742, 37581.9111328, 37405.2583008, 42630.9189453, 38786.8859863, 36819.1359863, 35278.2680664, 41934.6899414, 41888.6850586, 44002.1289062, 37338.2810059, 39121.9038086, 34538.809082, 37858.3339844, 36775.9741211, 40275.3022461, 39220.2197266, 39769.2160645, 34791.3859863, 32979.7590332, 37913.1218262, 35425.6330566, 32046.4831543, 37032.3081055, 39281.8479004, 35093.012207, 33746.1220703, 33283.4619141, 36043.8608398, 34341.9360352, 39244.1379395, 34938.8969727, 38455.5219727, 33757.3417969, 36773.1279297, 34397.8100586, 37577.6032715, 35668.4040527, 35084.9978027, 42712.0458984, 35962.1879883, 37861.4221191, 37184.3669434, 39196.2609863]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"


==> evaluation/data-2.toml <==
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2022.24804688
ms_run = [278.412109375, 241.017089844, 246.510986328, 248.83203125, 254.715820312, 241.533935547, 236.182861328, 254.61328125, 230.866943359, 251.243164062, 268.343017578, 221.865234375, 253.95703125, 287.021972656, 276.194824219, 253.299072266, 266.488037109, 251.020996094, 256.030761719, 242.718017578, 264.605957031, 231.056152344, 281.270019531, 234.256103516, 238.571044922, 270.646972656, 254.078857422, 257.111083984, 235.311035156, 246.781982422, 247.135009766, 253.747314453, 234.951904297, 274.765869141, 238.758056641, 256.495117188, 277.535888672, 269.151855469, 273.239013672, 263.553222656, 253.218261719, 246.041992188, 241.086181641, 286.791992188, 292.828125, 272.229248047, 238.33984375, 240.083007812, 273.514892578, 243.859863281, 252.012939453, 241.587890625, 237.437011719, 241.626953125, 274.228271484, 248.896972656, 231.079833984, 264.577880859, 245.659179688, 259.986816406, 248.337890625, 259.373046875, 248.015869141, 233.851806641, 263.923095703, 248.174072266, 254.549072266, 258.166992188, 249.375, 270.306152344, 257.573974609, 250.847167969, 231.406738281, 260.384033203, 254.801025391, 254.870849609, 270.826904297, 253.343017578, 248.532958984, 272.218994141, 252.959960938, 215.955078125, 251.131103516, 243.653076172, 234.072021484, 257.594970703, 236.818115234, 266.766113281, 250.919677734, 280.318115234, 237.772949219, 250.214111328, 258.782714844, 228.365966797, 288.440917969, 248.192138672, 245.305908203, 257.193115234, 247.739257812, 251.656982422]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-429.721449917
""", """-443.529997977
""", """-501.643934738
""", """-485.259859375
""", """-454.02434599
""", """-444.168624915
""", """-426.728827656
""", """-487.208052514
""", """-448.704072461
""", """-456.993796779
""", """-446.164607421
""", """-481.157682474
""", """-447.238487937
""", """-464.234319858
""", """-437.056027965
""", """-478.899918841
""", """-428.527919099
""", """-468.64986838
""", """-448.957154218
""", """-437.119192686
""", """-414.449802874
""", """-452.475772962
""", """-418.932833154
""", """-473.923540085
""", """-419.086319728
""", """-474.243158929
""", """-477.738718828
""", """-395.787264634
""", """-540.36712493
""", """-460.903318137
""", """-473.446470084
""", """-427.636319225
""", """-490.444847374
""", """-462.68192338
""", """-449.473756
""", """-451.083253296
""", """-465.774059021
""", """-418.565512892
""", """-421.597787584
""", """-nan
""", """-472.853452817
""", """-442.984693649
""", """-458.604143307
""", """-441.922023965
""", """-456.891409731
""", """-463.332460384
""", """-441.950279843
""", """-467.180407232
""", """-458.895386823
""", """-476.154129455
""", """-436.079141861
""", """-482.055472962
""", """-467.884642169
""", """-462.74632171
""", """-438.675481773
""", """-473.26677741
""", """-417.401745953
""", """-463.137110257
""", """-474.334883359
""", """-447.014485792
""", """-460.958433223
""", """-454.164619166
""", """-440.586791789
""", """-434.974902115
""", """-416.97613056
""", """-469.131967985
""", """-421.976488442
""", """-436.102279266
""", """-475.094246913
""", """-422.094919032
""", """-457.654545014
""", """-471.805712768
""", """-453.501847827
""", """-505.087294769
""", """-484.763592959
""", """-425.74354581
""", """-450.236736662
""", """-462.793174642
""", """-412.216132768
""", """-429.263304768
""", """-435.483945303
""", """-432.608294053
""", """-419.658063159
""", """-425.33487455
""", """-461.810234279
""", """-442.575442236
""", """-495.767598928
""", """-448.678249745
""", """-459.382005252
""", """-437.842907133
""", """-409.361811691
""", """-449.402702869
""", """-410.17198189
""", """-408.865424393
""", """-447.670393965
""", """-456.546790433
""", """-444.019188258
""", """-443.354727259
""", """-463.446128335
""", """-473.443884914
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2099.58789062
ms_run = [240.891113281, 245.739013672, 250.533203125, 232.820068359, 239.056152344, 278.341796875, 264.456054688, 268.927246094, 267.798339844, 228.205078125, 241.654785156, 257.530029297, 260.844726562, 223.765136719, 276.707763672, 265.813720703, 251.154052734, 269.531982422, 277.018066406, 257.010742188, 251.323730469, 268.2890625, 269.508300781, 242.661132812, 250.985839844, 276.157958984, 256.592041016, 264.112060547, 272.5078125, 268.709960938, 242.657958984, 265.744873047, 271.679199219, 235.180908203, 263.597900391, 255.841064453, 234.836914062, 249.530761719, 270.206054688, 254.860107422, 284.970947266, 265.683105469, 247.515136719, 268.304199219, 259.846923828, 281.887207031, 275.239990234, 269.033935547, 237.655273438, 238.364013672, 247.693115234, 289.149902344, 274.240966797, 229.741210938, 257.963867188, 259.607177734, 238.307861328, 239.185058594, 274.16796875, 258.625, 250.012939453, 275.059082031, 220.875976562, 281.059082031, 273.881347656, 232.766357422, 264.930908203, 240.996826172, 264.054931641, 265.939941406, 241.020019531, 237.4140625, 250.368652344, 270.823974609, 267.109863281, 279.197753906, 269.34375, 257.250976562, 251.774902344, 267.153808594, 299.209716797, 251.988037109, 283.108154297, 311.406005859, 284.838867188, 248.528808594, 256.955078125, 256.763916016, 274.723876953, 272.023193359, 246.570068359, 244.0390625, 255.888916016, 253.488037109, 253.008300781, 248.574951172, 268.989013672, 251.095947266, 277.922119141, 256.891113281]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-453.491886964
""", """-447.889018719
""", """-461.523673406
""", """-416.385475461
""", """-415.320144286
""", """-445.562385097
""", """-463.775832566
""", """-416.122089258
""", """-471.310643065
""", """-469.196470855
""", """-449.360179785
""", """-425.969745668
""", """-454.104082077
""", """-447.301066264
""", """-421.926092518
""", """-450.299095195
""", """-428.418113649
""", """-420.436684636
""", """-468.064073293
""", """-483.243146995
""", """-420.862597846
""", """-454.476025466
""", """-440.356423124
""", """-469.600490686
""", """-441.219523309
""", """-452.186792283
""", """-421.775912804
""", """-449.998287348
""", """-427.850187716
""", """-475.4359008
""", """-384.11251717
""", """-443.577699111
""", """-444.779674378
""", """-449.547774845
""", """-484.378123076
""", """-470.789520349
""", """-473.383532794
""", """-458.089688451
""", """-383.746812761
""", """-368.46889456
""", """-443.527251103
""", """-446.510242115
""", """-471.684468819
""", """-450.626755999
""", """-469.857321783
""", """-438.330141051
""", """-473.40558888
""", """-449.115145423
""", """-464.980184942
""", """-473.573080854
""", """-429.887620427
""", """-491.741285791
""", """-470.397624077
""", """-438.240238568
""", """-472.912984155
""", """-450.209192825
""", """-451.745966857
""", """-437.229986299
""", """-437.736344815
""", """-429.471951992
""", """-474.337209537
""", """-416.026375052
""", """-428.744173282
""", """-433.423583185
""", """-432.935590927
""", """-426.847192549
""", """-494.542612764
""", """-460.265434302
""", """-484.176153271
""", """-432.758111794
""", """-455.956059037
""", """-461.424541589
""", """-433.891220268
""", """-462.772136726
""", """-471.135253506
""", """-504.941276474
""", """-444.436362784
""", """-427.378789997
""", """-460.934441426
""", """-418.374804767
""", """-469.36527721
""", """-425.637629166
""", """-440.222191097
""", """-385.299273278
""", """-467.647780729
""", """-444.50294933
""", """-424.939172126
""", """-395.00424127
""", """-455.829798636
""", """-443.589814449
""", """-471.474992337
""", """-483.989039058
""", """-445.996039552
""", """-456.179447564
""", """-437.986182214
""", """-475.659254285
""", """-463.66687939
""", """-453.380599398
""", """-462.244597615
""", """-444.494281956
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2222.00292969
ms_run = [627.338867188, 557.494140625, 649.283203125, 565.654052734, 607.723144531, 565.287841797, 568.674072266, 554.200927734, 570.480224609, 561.823242188, 571.175048828, 576.444824219, 591.522949219, 564.080078125, 590.085205078, 553.709960938, 556.778076172, 591.620849609, 556.837158203, 617.940917969, 549.276123047, 581.624023438, 551.715087891, 511.151123047, 568.599121094, 579.729980469, 610.437011719, 512.403076172, 564.66796875, 593.446777344, 560.764160156, 578.000732422, 552.719970703, 602.040039062, 597.517089844, 592.257080078, 598.136962891, 615.789794922, 588.455078125, 574.162841797, 561.689941406, 619.143066406, 564.158935547, 532.642089844, 576.159912109, 593.991943359, 607.168945312, 538.981201172, 544.833007812, 524.489990234, 620.853027344, 581.248046875, 546.627929688, 621.488037109, 578.941162109, 582.287841797, 570.695068359, 596.905029297, 578.163818359, 570.814208984, 606.934082031, 528.988037109, 607.655029297, 580.156982422, 568.357177734, 586.75390625, 575.350097656, 579.697998047, 576.066162109, 562.181884766, 636.630859375, 554.153076172, 626.743896484, 591.849853516, 583.947265625, 541.349853516, 584.540771484, 610.845947266, 578.515869141, 567.312988281, 537.700927734, 577.469970703, 582.626953125, 625.553710938, 603.759033203, 595.749023438, 593.863037109, 563.937988281, 622.041992188, 530.261230469, 538.729248047, 517.235839844, 537.472167969, 567.937011719, 596.307861328, 578.486083984, 587.796875, 619.279052734, 600.578857422, 585.017089844]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-419.850938624
""", """-487.462880545
""", """-423.15100239
""", """-438.919895831
""", """-431.834082974
""", """-409.578920725
""", """-463.19459067
""", """-nan
""", """-468.919079108
""", """-461.033186389
""", """-467.926509329
""", """-404.955347557
""", """-463.550097691
""", """-nan
""", """-485.607427274
""", """-475.341263223
""", """-496.601275912
""", """-441.890229938
""", """-481.698676656
""", """-417.035236625
""", """-461.474073075
""", """-441.072388806
""", """-438.072479955
""", """-445.107952787
""", """-454.931193864
""", """-467.76385149
""", """-488.821496682
""", """-489.447715461
""", """-456.176506644
""", """-468.911283249
""", """-445.41164617
""", """-413.483470116
""", """-415.179124526
""", """-478.342952478
""", """-456.984160235
""", """-439.770790032
""", """-471.82878517
""", """-445.842642823
""", """-525.426014652
""", """-441.642364273
""", """-471.207807578
""", """-436.388407474
""", """-471.320662215
""", """-459.136670363
""", """-443.953691387
""", """-447.604031399
""", """-418.070421694
""", """-449.264199637
""", """-467.215668922
""", """-460.707338578
""", """-479.569920119
""", """-486.001805033
""", """-444.792436855
""", """-460.300507823
""", """-456.373857523
""", """-406.803604858
""", """-450.914097176
""", """-428.499757604
""", """-466.728821101
""", """-466.735591805
""", """-468.492781973
""", """-396.22369277
""", """-460.405650049
""", """-451.90179405
""", """-447.863871127
""", """-434.276781041
""", """-460.36214432
""", """-469.679289365
""", """-443.333423776
""", """-432.18924404
""", """-422.124499904
""", """-457.506120106
""", """-455.688436417
""", """-411.851406992
""", """-433.741212776
""", """-470.591605352
""", """-457.60621518
""", """-428.300050691
""", """-445.86409779
""", """-453.439066009
""", """-406.81927671
""", """-nan
""", """-430.76048526
""", """-445.306075422
""", """-414.703347073
""", """-483.038745401
""", """-514.93317873
""", """-394.683768391
""", """-456.620996415
""", """-421.039963998
""", """-461.668045604
""", """-468.798445558
""", """-451.05096756
""", """-513.789622227
""", """-471.654300808
""", """-470.880151107
""", """-460.538221665
""", """-424.53571101
""", """-481.6990607
""", """-410.431038586
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2025.16894531
ms_run = [2293.81079102, 2218.61303711, 2258.32421875, 2200.03808594, 2273.22607422, 2288.38793945, 2249.13916016, 2259.59008789, 2189.65795898, 2325.47509766, 2305.6640625, 2142.28222656, 2172.32910156, 2279.35693359, 2180.35913086, 2363.37207031, 2192.85913086, 2163.70214844, 2234.66894531, 2289.15698242, 2179.9230957, 2209.96704102, 2233.34790039, 2294.45898438, 2316.50219727, 2242.17211914, 2160.74926758, 2144.42382812, 2218.65722656, 2249.63623047, 2286.10693359, 2252.97998047, 2277.08203125, 2294.83203125, 2211.17382812, 2134.46289062, 2274.32006836, 2334.16796875, 2257.99902344, 2252.65112305, 2202.63183594, 2273.18115234, 2224.70483398, 2243.15307617, 2288.43481445, 2248.93505859, 2131.67480469, 2152.04370117, 2291.26391602, 2211.88916016, 2164.91210938, 2301.30688477, 2250.65380859, 2306.59204102, 2292.47680664, 2169.50708008, 2312.95483398, 2292.88598633, 2248.55810547, 2256.51586914, 2200.61206055, 2311.10009766, 2223.43408203, 2208.55786133, 2272.32788086, 2245.1340332, 2256.64575195, 2291.09912109, 2146.34106445, 2220.34399414, 2230.51220703, 2236.72314453, 2244.67529297, 2212.14428711, 2264.37011719, 2279.80981445, 2267.08203125, 2220.46484375, 2234.65380859, 2232.07617188, 2186.01977539, 2312.29614258, 2295.74682617, 2191.40893555, 2247.34399414, 2300.54516602, 2195.04199219, 2265.78100586, 2156.26513672, 2229.02197266, 2240.41796875, 2225.37011719, 2239.20898438, 2239.35400391, 2299.38696289, 2263.84594727, 2216.90087891, 2233.78491211, 2265.65698242, 2307.12475586]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-392.280033078
""", """-418.26393406
""", """-430.331219806
""", """-405.777580704
""", """-405.140965467
""", """-390.096511513
""", """-392.614446013
""", """-nan
""", """-409.506323972
""", """-nan
""", """-406.307661566
""", """-432.537924437
""", """-nan
""", """-421.075619621
""", """-402.281880558
""", """-419.159827384
""", """-430.180413296
""", """-414.703046155
""", """-426.572226981
""", """-393.061983875
""", """-416.759280163
""", """-nan
""", """-nan
""", """-nan
""", """-412.966157997
""", """-nan
""", """-422.226894336
""", """-nan
""", """-417.145732261
""", """-410.428924777
""", """-nan
""", """-421.632988415
""", """-nan
""", """-nan
""", """-444.596192086
""", """-418.836376202
""", """-424.190185618
""", """-401.396272328
""", """-417.869257523
""", """-426.655400536
""", """-418.71634512
""", """-417.569865907
""", """-420.050825162
""", """-416.073521212
""", """-nan
""", """-nan
""", """-nan
""", """-410.447523067
""", """-nan
""", """-431.52849386
""", """-395.941828426
""", """-400.54020208
""", """-393.108811693
""", """-425.618883122
""", """-396.65132556
""", """-nan
""", """-431.65820897
""", """-422.872447726
""", """-419.653013639
""", """-nan
""", """-413.798004876
""", """-406.191577062
""", """-405.671008432
""", """-425.711372909
""", """-405.29233583
""", """-425.327510264
""", """-414.114095744
""", """-412.912698741
""", """-424.416723536
""", """-416.245267528
""", """-414.739667259
""", """-397.157737794
""", """-395.334378795
""", """-418.542767869
""", """-420.752529004
""", """-415.08715244
""", """-389.201225429
""", """-425.533970682
""", """-423.786856331
""", """-423.822326093
""", """-380.753442193
""", """-nan
""", """-403.928707887
""", """-421.853681961
""", """-nan
""", """-409.865007616
""", """-422.294856926
""", """-404.989604649
""", """-nan
""", """-nan
""", """-433.311937293
""", """-429.899804007
""", """-421.435908185
""", """-396.470776493
""", """-395.249497062
""", """-408.652287565
""", """-401.720689268
""", """-nan
""", """-nan
""", """-nan
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2607.76806641
ms_run = [2310.64526367, 2374.69799805, 2338.34594727, 2355.9440918, 2384.90600586, 2265.49389648, 2418.80566406, 2387.56787109, 2373.30297852, 2346.00292969, 2369.26806641, 2354.90283203, 2382.43188477, 2360.72412109, 2440.21289062, 2362.72387695, 2351.84716797, 2368.9621582, 2389.17797852, 2305.97705078, 2375.58496094, 2324.19506836, 2350.86791992, 2324.55517578, 2294.50878906, 2312.35498047, 2277.54199219, 2371.60620117, 2298.0300293, 2283.1550293, 2323.57080078, 2316.50488281, 2376.07324219, 2267.94921875, 2319.3449707, 2311.48974609, 2260.06689453, 2372.52539062, 2315.59082031, 2332.17993164, 2369.17993164, 2378.48681641, 2408.91821289, 2326.49291992, 2251.94189453, 2273.77905273, 2361.92797852, 2283.546875, 2357.25683594, 2251.46582031, 2370.5559082, 2383.13305664, 2349.17724609, 2400.59790039, 2309.00878906, 2372.51000977, 2484.16796875, 2388.02001953, 2341.14892578, 2372.65893555, 2340.13208008, 2268.36206055, 2371.38818359, 2266.47802734, 2339.88916016, 2349.30200195, 2243.93505859, 2331.08496094, 2333.79003906, 2377.35717773, 2307.91918945, 2271.1081543, 2291.52905273, 2317.9140625, 2381.36108398, 2418.69799805, 2348.5, 2254.41210938, 2390.94702148, 2290.45996094, 2361.56811523, 2366.60107422, 2235.52099609, 2344.38476562, 2389.91601562, 2371.37695312, 2353.22412109, 2276.64672852, 2325.58496094, 2357.57397461, 2337.4519043, 2400.83374023, 2315.17700195, 2340.39819336, 2344.19384766, 2278.60498047, 2358.09130859, 2320.39013672, 2273.62011719, 2285.62670898]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-406.520536605
""", """-426.708375142
""", """-412.437190962
""", """-430.740835486
""", """-412.255489378
""", """-nan
""", """-nan
""", """-408.883517926
""", """-nan
""", """-nan
""", """-nan
""", """-nan
""", """-384.199561301
""", """-428.341325169
""", """-nan
""", """-409.154673698
""", """-438.735141652
""", """-402.112748382
""", """-nan
""", """-nan
""", """-nan
""", """-412.151164881
""", """-403.416553798
""", """-419.186775267
""", """-nan
""", """-nan
""", """-399.518964326
""", """-nan
""", """-421.811795478
""", """-391.130984402
""", """-431.625994182
""", """-nan
""", """-nan
""", """-413.644381507
""", """-439.377904987
""", """-386.913758949
""", """-426.10036063
""", """-407.94855321
""", """-nan
""", """-418.196724267
""", """-424.782903332
""", """-414.326408048
""", """-404.102378225
""", """-nan
""", """-420.093301917
""", """-399.352760546
""", """-410.127463143
""", """-432.023494614
""", """-402.288580663
""", """-419.906954712
""", """-416.801475863
""", """-397.696955813
""", """-410.770036413
""", """-nan
""", """-416.872052714
""", """-426.884034646
""", """-412.866596304
""", """-421.700675747
""", """-412.152336717
""", """-425.125337187
""", """-398.814234114
""", """-409.849269382
""", """-362.644564155
""", """-394.264194175
""", """-nan
""", """-nan
""", """-407.109669069
""", """-437.775326368
""", """-412.916526584
""", """-409.833214711
""", """-404.868265287
""", """-nan
""", """-432.614750755
""", """-nan
""", """-409.673131651
""", """-419.219749079
""", """-413.288294534
""", """-421.559255636
""", """-nan
""", """-nan
""", """-412.130505779
""", """-399.369102211
""", """-419.198565671
""", """-429.660664106
""", """-428.832419418
""", """-411.422822113
""", """-392.152280658
""", """-414.39105807
""", """-nan
""", """-nan
""", """-422.30237932
""", """-414.606112798
""", """-394.765966033
""", """-nan
""", """-418.923346619
""", """-407.938074166
""", """-425.531861836
""", """-413.884959744
""", """-408.250190303
""", """-418.044210671
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2723.64770508
ms_run = [5586.75317383, 5853.87890625, 5776.01318359, 5801.53808594, 5556.94213867, 5898.42333984, 5825.5769043, 5505.43212891, 5826.69995117, 5782.71508789, 5736.85498047, 5686.30908203, 5642.43505859, 5730.86791992, 5531.9440918, 5581.75073242, 5651.39306641, 5601.42504883, 5531.10595703, 5585.71411133, 5603.45800781, 5655.80810547, 5670.83691406, 5535.80102539, 5619.18530273, 5725.41674805, 5457.55786133, 5565.16308594, 5533.57104492, 5447.57910156, 5483.03613281, 5380.20605469, 5446.20288086, 5516.04711914, 5643.31420898, 5465.72998047, 5407.99902344, 5709.57910156, 5493.93896484, 5387.25683594, 5605.10693359, 5570.2800293, 5487.33911133, 5725.87402344, 5550.44799805, 5605.71313477, 5477.80908203, 5671.82714844, 5453.24902344, 5298.37402344, 5585.76806641, 5769.74682617, 5846.03979492, 5508.31933594, 5748.06396484, 5641.21923828, 5557.95703125, 5537.93994141, 5611.90380859, 5603.31591797, 5526.3371582, 5676.15576172, 5712.18212891, 5479.51025391, 5553.78369141, 5348.12988281, 5508.40576172, 5402.13208008, 5289.35205078, 5564.18383789, 5579.99707031, 5581.91308594, 5506.43530273, 5701.26098633, 5667.88476562, 5691.39086914, 5570.40307617, 5700.11816406, 5603.48388672, 5682.59814453, 5838.94311523, 5341.30004883, 5498.625, 5388.63208008, 5882.72387695, 5650.82421875, 5851.09814453, 5508.59326172, 5505.8581543, 5326.27709961, 5772.53515625, 5548.15893555, 5530.4519043, 5362.73364258, 5493.75708008, 5540.20263672, 5501.79101562, 5598.02319336, 5548.38427734, 5392.98413086]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-nan
""", """-412.989556647
""", """-400.820943657
""", """-nan
""", """-386.818316369
""", """-401.910368071
""", """-426.297566907
""", """-422.6950916
""", """-391.811885722
""", """-409.56129761
""", """-412.239846065
""", """-416.102390602
""", """-415.450670719
""", """-435.071266199
""", """-429.390491803
""", """-nan
""", """-414.738768187
""", """-nan
""", """-424.226915076
""", """-nan
""", """-nan
""", """-nan
""", """-nan
""", """-432.892141584
""", """-425.42445664
""", """-nan
""", """-412.861699162
""", """-nan
""", """-404.831955366
""", """-452.623771421
""", """-415.297618206
""", """-nan
""", """-nan
""", """-389.858183953
""", """-370.803275807
""", """-415.681572071
""", """-nan
""", """-423.657745964
""", """-374.415845472
""", """-389.858722373
""", """-nan
""", """-411.262696897
""", """-399.097976408
""", """-nan
""", """-425.433752891
""", """-403.542903717
""", """-411.515806658
""", """-400.51846102
""", """-nan
""", """-440.547020874
""", """-403.917496154
""", """-nan
""", """-nan
""", """-366.877012249
""", """-397.574290353
""", """-394.6709998
""", """-426.956217295
""", """-424.420026202
""", """-nan
""", """-416.104707834
""", """-nan
""", """-385.164915877
""", """-425.957223141
""", """-nan
""", """-447.420246437
""", """-383.354083476
""", """-403.822551613
""", """-nan
""", """-431.966252263
""", """-432.777056915
""", """-nan
""", """-nan
""", """-380.386813458
""", """-nan
""", """-407.834044137
""", """-410.189202659
""", """-432.455613396
""", """-417.680196258
""", """-412.883901562
""", """-408.787126979
""", """-437.803643595
""", """-438.528424065
""", """-nan
""", """-423.661205146
""", """-nan
""", """-401.902201752
""", """-426.037862297
""", """-425.679076166
""", """-394.948235174
""", """-416.060162593
""", """-429.873317314
""", """-nan
""", """-416.00691586
""", """-424.996030597
""", """-420.340724838
""", """-442.162796414
""", """-431.013489447
""", """-399.774295313
""", """-nan
""", """-425.383438959
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2571.53564453
ms_run = [349.829833984, 137.098144531, 137.566894531, 113.682861328, 176.12890625, 137.021972656, 373.919921875, 372.237060547, 131.811767578, 121.720947266, 352.155029297, 161.772216797, 163.709960938, 144.213867188, 152.364013672, 227.6640625, 101.549072266, 137.376953125, 207.662109375, 172.985107422, 144.027832031, 181.040039062, 136.472900391, 185.587890625, 163.720947266, 243.778076172, 111.279785156, 124.20703125, 126.105957031, 114.801025391, 251.431152344, 143.812011719, 127.452148438, 274.764160156, 354.0, 136.967041016, 107.711914062, 134.599121094, 120.544921875, 156.313964844, 119.823974609, 166.303710938, 123.442138672, 115.604980469, 173.350097656, 128.0390625, 97.6779785156, 123.16796875, 100.49609375, 128.557861328, 143.913085938, 139.446777344, 128.12890625, 109.404052734, 123.54296875, 183.422119141, 325.662841797, 211.093017578, 126.985107422, 250.366943359, 287.811035156, 157.006103516, 460.666015625, 120.502197266, 202.731933594, 152.223144531, 142.512939453, 135.586914062, 235.374023438, 204.169921875, 293.016357422, 152.601074219, 133.606933594, 140.041015625, 127.205810547, 139.069824219, 270.676757812, 139.247070312, 130.325195312, 142.036132812, 130.601806641, 156.788085938, 133.584228516, 142.997070312, 125.711914062, 105.794921875, 141.599853516, 136.086914062, 151.106933594, 137.108886719, 120.228027344, 635.932128906, 120.765136719, 163.354248047, 171.670898438, 116.503173828, 221.189208984, 183.807861328, 161.411132812, 145.399902344]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-313.410451859
""", """-308.629456413
""", """-311.549702987
""", """-307.310849708
""", """-310.980532322
""", """-311.616652831
""", """-320.283101807
""", """-313.952843335
""", """-313.911103304
""", """-309.75223008
""", """-317.277369486
""", """-313.856558192
""", """-320.256967413
""", """-306.508220782
""", """-311.27887183
""", """-313.891396694
""", """-309.229713034
""", """-308.431583128
""", """-316.024665377
""", """-310.401948276
""", """-308.671241445
""", """-313.706669171
""", """-314.737586072
""", """-314.884622777
""", """-312.598070876
""", """-316.178340331
""", """-310.943392095
""", """-310.536428484
""", """-308.409044333
""", """-313.171184713
""", """-316.763436442
""", """-316.425561202
""", """-309.840042897
""", """-314.400861862
""", """-314.729177149
""", """-308.067810418
""", """-310.106159623
""", """-310.019944825
""", """-310.793298106
""", """-316.383204053
""", """-308.053981612
""", """-316.88880222
""", """-309.881630149
""", """-310.907198553
""", """-313.5757852
""", """-305.973257542
""", """-311.6706974
""", """-310.981951498
""", """-309.204845662
""", """-314.731828216
""", """-307.839766636
""", """-310.581655718
""", """-308.554271363
""", """-310.921117921
""", """-310.50346105
""", """-316.04170569
""", """-321.057700932
""", """-313.97085781
""", """-314.808440152
""", """-311.206088329
""", """-313.706448523
""", """-312.792174118
""", """-316.718905462
""", """-313.12355274
""", """-318.24822196
""", """-312.13935511
""", """-314.610611781
""", """-314.871363605
""", """-312.248647948
""", """-309.369447104
""", """-317.008215272
""", """-313.200120092
""", """-309.237389173
""", """-314.869555502
""", """-313.330622075
""", """-318.186662521
""", """-314.62781609
""", """-309.702930919
""", """-311.610251677
""", """-307.504120813
""", """-308.586991886
""", """-312.229223498
""", """-313.142214783
""", """-319.065953465
""", """-311.043941044
""", """-308.434287394
""", """-314.602594472
""", """-311.520834919
""", """-311.286852972
""", """-310.145586599
""", """-307.122189413
""", """-319.649266234
""", """-308.075452471
""", """-316.853365362
""", """-314.630018533
""", """-311.767887486
""", """-311.745259237
""", """-313.04271688
""", """-309.894147218
""", """-311.234621722
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2234.51098633
ms_run = [224.114990234, 544.958984375, 1378.48413086, 514.431152344, 233.095703125, 331.669189453, 327.429931641, 284.057128906, 368.673095703, 254.909179688, 587.283935547, 260.261962891, 977.433837891, 474.549804688, 471.292236328, 248.856933594, 379.178955078, 294.396728516, 441.342041016, 282.428955078, 290.636962891, 229.705078125, 257.148193359, 471.955078125, 421.090820312, 419.665039062, 623.837890625, 208.4921875, 240.578857422, 224.649169922, 376.604248047, 356.1640625, 354.326904297, 208.317138672, 237.786132812, 246.331787109, 237.74609375, 376.421875, 233.606689453, 495.746826172, 305.766601562, 346.234130859, 205.763916016, 407.619140625, 242.021728516, 284.633789062, 536.866210938, 383.165039062, 299.2109375, 210.898925781, 308.610107422, 374.620361328, 448.843017578, 292.453125, 283.469970703, 255.495117188, 281.536132812, 253.148925781, 370.543945312, 335.521728516, 204.83203125, 265.522949219, 364.988037109, 275.013916016, 189.654052734, 756.216064453, 589.758300781, 247.690917969, 293.805908203, 422.474365234, 411.555175781, 267.434814453, 293.030029297, 247.045898438, 207.933105469, 526.132080078, 894.931884766, 412.977050781, 206.071777344, 256.038818359, 258.721191406, 368.572021484, 222.577880859, 196.967041016, 240.364746094, 244.294921875, 885.416992188, 380.947998047, 355.416992188, 188.653808594, 275.078857422, 252.176269531, 217.689208984, 248.909912109, 418.331787109, 217.978027344, 214.144042969, 293.226806641, 206.020019531, 321.082275391]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-312.960593812
""", """-315.699672776
""", """-316.203708612
""", """-320.572631689
""", """-308.268256744
""", """-314.563501148
""", """-316.631545164
""", """-310.27074482
""", """-313.247565565
""", """-315.240019056
""", """-311.837061188
""", """-312.804238061
""", """-319.199378899
""", """-315.723137919
""", """-317.099593979
""", """-310.424078269
""", """-310.2300908
""", """-313.13338483
""", """-315.917302593
""", """-313.150202699
""", """-314.377948637
""", """-309.309573261
""", """-312.209952257
""", """-315.918801198
""", """-312.332098864
""", """-318.217959541
""", """-313.195885566
""", """-312.029182307
""", """-313.828739885
""", """-305.467146325
""", """-315.304703175
""", """-311.72631181
""", """-309.481931865
""", """-309.036252833
""", """-310.581867208
""", """-311.858248829
""", """-309.916782414
""", """-312.633021849
""", """-310.145042508
""", """-311.512925711
""", """-318.167410853
""", """-310.596294613
""", """-315.795745369
""", """-311.522957319
""", """-309.284043459
""", """-312.942864611
""", """-323.301141434
""", """-312.374167222
""", """-312.77416614
""", """-310.897282594
""", """-311.547299588
""", """-311.83980651
""", """-315.350829658
""", """-310.546444284
""", """-314.109696842
""", """-311.550625095
""", """-311.752695571
""", """-310.975292587
""", """-318.452728815
""", """-307.199159895
""", """-308.103794751
""", """-309.989076338
""", """-319.627583526
""", """-313.367117026
""", """-307.906547047
""", """-320.820930103
""", """-319.162416721
""", """-309.868745589
""", """-312.492940074
""", """-315.601715735
""", """-312.345778388
""", """-310.693710957
""", """-308.050575723
""", """-313.313364234
""", """-310.606796962
""", """-310.6951158
""", """-313.854996117
""", """-315.167470242
""", """-311.845031397
""", """-319.601794532
""", """-313.797177953
""", """-315.871960519
""", """-308.462067392
""", """-313.024859816
""", """-313.138055186
""", """-307.71344296
""", """-311.439636916
""", """-315.345303187
""", """-312.03731698
""", """-307.434365934
""", """-307.264732345
""", """-308.870989108
""", """-305.133090309
""", """-309.350241734
""", """-315.895768917
""", """-312.088264208
""", """-306.789225618
""", """-313.909601236
""", """-309.939486109
""", """-313.602510293
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2075.35717773
ms_run = [1619.98022461, 1723.46484375, 1507.81298828, 1531.87792969, 1957.57910156, 1300.84204102, 1448.99389648, 127.344726562, 1336.89697266, 1855.52880859, 1336.90600586, 1413.828125, 1820.98803711, 1857.65478516, 1519.95800781, 1802.99316406, 1526.77880859, 1975.81176758, 3818.22290039, 1871.96484375, 1609.04589844, 1199.14819336, 1722.02880859, 1257.45898438, 1586.96508789, 1323.54980469, 1298.80078125, 1738.21777344, 1734.13720703, 1763.97412109, 2417.51806641, 1438.0, 4221.58911133, 1589.45483398, 1433.46191406, 1753.4609375, 1590.81103516, 3766.4440918, 1834.89404297, 1234.92211914, 1422.6940918, 1414.08398438, 1846.84106445, 1333.23583984, 1750.98803711, 1327.65405273, 1589.89599609, 1472.9140625, 1357.06689453, 1759.94897461, 1422.70996094, 1834.12817383, 2432.65112305, 2369.47216797, 1363.44311523, 1681.96386719, 1656.54199219, 1232.9777832, 2073.22509766, 1672.51806641, 2049.96606445, 1534.23388672, 1196.9230957, 1330.94189453, 1309.07592773, 1199.91601562, 1877.80297852, 1405.74291992, 1538.56787109, 1683.17114258, 1607.31518555, 1311.85180664, 2005.06323242, 1569.44091797, 1263.64282227, 1586.81298828, 1539.36694336, 1438.71508789, 1473.71313477, 2769.59106445, 1762.16186523, 1958.39575195, 1823.81396484, 2019.58520508, 1270.55004883, 1403.64794922, 2330.55493164, 1607.95825195, 1299.76489258, 1203.83276367, 1342.25805664, 1258.19897461, 2397.90893555, 1565.74707031, 1385.68896484, 2141.21289062, 1970.56811523, 1688.78491211, 1430.48681641, 1536.16088867]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.858109551
""", """-309.964646061
""", """-308.684641812
""", """-309.609045017
""", """-308.575051586
""", """-310.046257468
""", """-311.495499903
""", """-inf
""", """-308.993386954
""", """-311.475038404
""", """-309.311878117
""", """-308.989299862
""", """-311.31919584
""", """-309.494245903
""", """-309.504987104
""", """-311.627433337
""", """-310.519401406
""", """-306.125095665
""", """-311.377214753
""", """-312.987805034
""", """-309.041816816
""", """-309.554195524
""", """-308.68532047
""", """-309.167490243
""", """-309.771558649
""", """-307.953483381
""", """-310.623812658
""", """-311.043657824
""", """-309.913037888
""", """-308.669587203
""", """-311.051591775
""", """-310.700785022
""", """-308.628625935
""", """-310.637610952
""", """-308.039713387
""", """-310.064380161
""", """-308.159349804
""", """-310.292462311
""", """-308.935305893
""", """-306.122758672
""", """-307.83836465
""", """-307.862610811
""", """-310.183117161
""", """-309.748012867
""", """-309.842052693
""", """-309.028060644
""", """-307.71709933
""", """-308.040745224
""", """-311.961221819
""", """-309.849881234
""", """-310.717723686
""", """-309.787157312
""", """-307.74108557
""", """-312.551164711
""", """-309.942038386
""", """-310.635955472
""", """-309.791142539
""", """-309.140198818
""", """-311.532050512
""", """-312.099126155
""", """-307.554191936
""", """-309.559528333
""", """-308.675597793
""", """-308.814129078
""", """-309.261079546
""", """-311.937985666
""", """-308.961657741
""", """-310.538324175
""", """-309.609998966
""", """-309.543443775
""", """-309.81510386
""", """-310.048494707
""", """-308.557432282
""", """-307.798314038
""", """-310.218552554
""", """-309.906277767
""", """-309.885748108
""", """-309.162973179
""", """-307.671511515
""", """-311.372678399
""", """-310.324150399
""", """-309.645186535
""", """-311.068572533
""", """-310.836871386
""", """-309.745284335
""", """-309.628502509
""", """-308.395739714
""", """-309.188003783
""", """-310.911877664
""", """-309.823040086
""", """-309.040125779
""", """-308.007031962
""", """-310.993643449
""", """-311.309026298
""", """-310.216234229
""", """-312.224681596
""", """-311.514669745
""", """-310.984906875
""", """-309.627765417
""", """-311.138334852
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2221.67089844
ms_run = [2988.48388672, 4195.73999023, 3936.90600586, 3671.13085938, 2500.76196289, 3021.04272461, 4668.76098633, 4936.83691406, 2765.41015625, 3354.26806641, 4660.41088867, 3016.75878906, 2826.74804688, 3378.46704102, 2971.81201172, 3169.0390625, 4228.52026367, 3147.43017578, 3255.82910156, 3724.42871094, 2566.6550293, 5287.32592773, 2568.64404297, 5472.29492188, 2390.74804688, 3231.12182617, 2771.1340332, 2539.37792969, 5200.79492188, 4522.20483398, 2725.08691406, 3055.92700195, 2694.796875, 4674.43920898, 2857.89086914, 3582.30493164, 3820.53979492, 2725.32104492, 2903.40991211, 3359.23779297, 2789.01196289, 2492.67675781, 3580.69091797, 3334.40795898, 14472.5568848, 2933.92895508, 3717.88696289, 3601.50292969, 2905.61401367, 8232.55786133, 3765.44921875, 3033.03173828, 3216.70996094, 7134.81811523, 4861.52416992, 4233.2121582, 3558.19189453, 3688.19726562, 2388.54614258, 3073.296875, 5441.60473633, 2685.3972168, 2234.57299805, 2395.328125, 5877.86572266, 4179.10083008, 3699.10424805, 4429.60595703, 3955.70898438, 3079.4140625, 2759.06689453, 3306.78295898, 2196.70483398, 5076.12426758, 2922.57080078, 2795.45898438, 6965.77880859, 4460.87109375, 2908.9128418, 2822.99194336, 2666.35888672, 2415.28613281, 2981.99194336, 2224.99316406, 2611.80004883, 2950.32519531, 2482.39379883, 2793.86206055, 2151.97094727, 3089.69189453, 6778.11303711, 3082.32080078, 2567.04711914, 2853.421875, 4412.15795898, 5492.28100586, 2882.59716797, 3095.2097168, 4422.71386719, 3842.76611328]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-306.614513403
""", """-307.519354161
""", """-309.266206893
""", """-313.122636942
""", """-307.832897683
""", """-309.767402166
""", """-310.986409685
""", """-311.061821416
""", """-308.469136784
""", """-310.343045406
""", """-309.325309887
""", """-309.3934543
""", """-308.93657375
""", """-310.110690197
""", """-307.455846563
""", """-310.566016102
""", """-310.961331072
""", """-309.119806789
""", """-311.74142825
""", """-308.556004541
""", """-309.822795664
""", """-312.343001641
""", """-310.832600845
""", """-308.922957639
""", """-308.643510633
""", """-309.061247188
""", """-311.05073109
""", """-308.724460794
""", """-309.338738507
""", """-310.023726162
""", """-308.951824751
""", """-309.720213132
""", """-309.572107916
""", """-310.125055971
""", """-308.605973705
""", """-312.845092265
""", """-312.173745294
""", """-307.869216846
""", """-310.06539278
""", """-309.833132389
""", """-307.189864387
""", """-306.74073871
""", """-308.48708059
""", """-310.546505001
""", """-310.353300073
""", """-310.662826727
""", """-311.160534363
""", """-311.40085244
""", """-306.492058193
""", """-311.352793718
""", """-311.823672076
""", """-310.418718795
""", """-311.003374034
""", """-310.040810797
""", """-309.000360347
""", """-312.073290107
""", """-309.539938995
""", """-308.505201769
""", """-307.777273729
""", """-310.920200949
""", """-308.947516032
""", """-311.488945788
""", """-308.151947772
""", """-309.122768699
""", """-310.583136489
""", """-309.332530115
""", """-310.588853998
""", """-309.414936071
""", """-308.589929509
""", """-309.542938719
""", """-310.818548594
""", """-309.323316055
""", """-311.018508319
""", """-307.926396239
""", """-309.965850019
""", """-308.625019624
""", """-312.012827209
""", """-311.009501932
""", """-308.656132751
""", """-307.887698543
""", """-307.885214356
""", """-310.648367287
""", """-312.088768678
""", """-306.706619029
""", """-308.18084703
""", """-308.725681707
""", """-307.552016924
""", """-306.993970444
""", """-306.789685334
""", """-308.863979623
""", """-313.927168708
""", """-311.241464812
""", """-310.485774713
""", """-309.785368887
""", """-310.645355246
""", """-310.021186187
""", """-309.410843094
""", """-308.464802725
""", """-311.994113886
""", """-309.225626464
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2447.9909668
ms_run = [284.857910156, 154.506835938, 278.735839844, 334.575927734, 183.174072266, 169.92578125, 166.835693359, 143.524902344, 177.398925781, 108.224853516, 189.614013672, 153.271972656, 272.022949219, 118.813964844, 157.755126953, 259.197753906, 359.354003906, 297.845947266, 1294.71606445, 119.471191406, 171.487060547, 235.795166016, 123.865722656, 340.723876953, 150.902099609, 114.773193359, 160.834960938, 143.711181641, 387.613037109, 236.302001953, 377.901855469, 203.973144531, 1495.36010742, 321.860839844, 158.185058594, 368.509033203, 204.04296875, 168.499267578, 93.2299804688, 225.37890625, 150.099121094, 2824.7121582, 123.351074219, 195.295166016, 119.741943359, 136.70703125, 197.927978516, 182.502929688, 149.0, 170.884033203, 132.209960938, 92.7478027344, 215.708984375, 167.350097656, 181.204101562, 136.400878906, 283.883056641, 154.465087891, 158.397949219, 157.146728516, 220.739013672, 154.097167969, 168.271972656, 1399.34985352, 308.489013672, 132.432861328, 156.901123047, 132.557128906, 145.985107422, 166.570068359, 376.136962891, 165.8359375, 119.354003906, 167.03125, 164.397949219, 189.978027344, 139.823730469, 135.515869141, 200.792724609, 143.076904297, 232.57421875, 320.103027344, 120.8359375, 246.784912109, 168.338134766, 320.049072266, 164.170898438, 160.613037109, 129.868896484, 207.701904297, 108.398925781, 120.105224609, 265.479980469, 166.929199219, 477.558105469, 150.373291016, 283.906005859, 125.823974609, 109.36328125, 96.6899414062]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.999072762
""", """-309.606969439
""", """-317.000805678
""", """-319.46143986
""", """-311.938627168
""", """-314.391873049
""", """-317.161662158
""", """-312.902025973
""", """-310.899674076
""", """-310.395134351
""", """-310.205090732
""", """-310.398599622
""", """-312.470432036
""", """-309.154792717
""", """-311.553477812
""", """-312.578610976
""", """-313.471964653
""", """-310.706507947
""", """-308.967367104
""", """-309.224390463
""", """-310.459982665
""", """-311.02865903
""", """-311.48565289
""", """-313.160429163
""", """-311.382039032
""", """-307.732883322
""", """-312.572898278
""", """-307.48061447
""", """-313.100895042
""", """-317.322332518
""", """-309.716195671
""", """-313.72113507
""", """-315.156671095
""", """-314.551812282
""", """-305.779845683
""", """-316.314083854
""", """-306.948513976
""", """-309.754204877
""", """-309.899409688
""", """-309.426759475
""", """-309.39944219
""", """-315.404403272
""", """-308.12234521
""", """-315.86752143
""", """-312.696200625
""", """-310.725617258
""", """-314.76946712
""", """-313.1599249
""", """-307.935581869
""", """-311.2047959
""", """-308.927379666
""", """-311.470852652
""", """-312.19965846
""", """-314.333687806
""", """-314.844579143
""", """-309.257311821
""", """-318.105866335
""", """-307.893709996
""", """-315.635962649
""", """-312.995781492
""", """-305.763841701
""", """-314.029500831
""", """-315.529069745
""", """-319.992650894
""", """-310.270626139
""", """-310.750429608
""", """-307.894162591
""", """-311.624607473
""", """-306.968764308
""", """-311.474189353
""", """-308.793380483
""", """-307.790196036
""", """-308.478178015
""", """-310.759583827
""", """-308.014295764
""", """-308.093044531
""", """-312.310632637
""", """-310.115250166
""", """-311.592859959
""", """-311.783346791
""", """-311.613393203
""", """-308.722038453
""", """-312.613654282
""", """-314.630372959
""", """-311.822550324
""", """-308.809953128
""", """-307.240838061
""", """-310.585713289
""", """-309.250696346
""", """-312.230777155
""", """-313.821470665
""", """-311.190599537
""", """-309.86714275
""", """-311.200339298
""", """-313.119811133
""", """-312.180919097
""", """-316.674775563
""", """-310.285499177
""", """-309.445689288
""", """-311.016018274
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2217.15600586
ms_run = [267.523193359, 188.097900391, 446.148193359, 425.645751953, 248.364990234, 780.774902344, 401.601806641, 233.821044922, 2987.83203125, 327.937011719, 420.892089844, 211.104003906, 211.432861328, 345.604980469, 266.971923828, 348.293212891, 688.719970703, 195.305908203, 411.983886719, 406.381103516, 499.742919922, 611.073974609, 628.735839844, 509.719238281, 2604.78686523, 401.395996094, 857.482910156, 210.206054688, 314.603027344, 352.731933594, 292.064941406, 463.333251953, 222.778808594, 548.646728516, 233.810791016, 311.763916016, 586.467041016, 689.974853516, 2737.14624023, 377.916015625, 553.708251953, 353.774902344, 561.12109375, 314.213867188, 242.993896484, 393.637939453, 753.565917969, 599.818847656, 285.655029297, 358.114013672, 201.045898438, 361.408935547, 382.248046875, 371.277832031, 279.306884766, 746.228027344, 1314.27368164, 274.483154297, 291.190917969, 258.630126953, 624.245117188, 700.490966797, 341.458007812, 360.437744141, 473.625, 412.548095703, 232.041015625, 543.527099609, 542.350097656, 232.519775391, 885.138916016, 361.21484375, 357.719970703, 231.855712891, 4838.09301758, 435.223144531, 318.152099609, 199.708740234, 213.408935547, 255.864990234, 482.248046875, 290.255859375, 1445.9777832, 229.019287109, 472.053955078, 304.272949219, 217.280029297, 734.266845703, 217.789794922, 259.161865234, 419.435058594, 355.510009766, 593.386962891, 253.781982422, 503.458984375, 608.798095703, 398.144042969, 277.759033203, 210.777832031, 274.593994141]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-311.603693032
""", """-306.320525405
""", """-312.804191278
""", """-312.165280049
""", """-309.645509372
""", """-311.526621872
""", """-313.205043737
""", """-315.606471877
""", """-315.996415993
""", """-311.76835797
""", """-311.978876151
""", """-306.843932745
""", """-313.902633516
""", """-312.278407313
""", """-310.760133185
""", """-311.309219571
""", """-307.286039853
""", """-311.647363004
""", """-310.229437451
""", """-310.422665778
""", """-308.661295051
""", """-315.6549992
""", """-315.501968491
""", """-315.998623377
""", """-315.565088533
""", """-311.197258305
""", """-310.855879472
""", """-311.158059005
""", """-310.90794411
""", """-312.062325982
""", """-318.819137866
""", """-311.480366488
""", """-312.106890807
""", """-312.927611004
""", """-313.334753341
""", """-311.709457768
""", """-312.178700634
""", """-315.890870549
""", """-316.895446682
""", """-313.55521909
""", """-313.843250446
""", """-317.483485992
""", """-314.275754924
""", """-311.299179478
""", """-314.762413941
""", """-310.486884941
""", """-310.902234352
""", """-314.805325741
""", """-312.127708311
""", """-314.152303671
""", """-312.566963607
""", """-313.655781962
""", """-313.913861963
""", """-314.178187693
""", """-311.587109301
""", """-312.380683833
""", """-319.866010083
""", """-313.867852489
""", """-307.093406071
""", """-309.792930357
""", """-316.737045441
""", """-314.156001369
""", """-312.785309612
""", """-309.95093779
""", """-312.551909522
""", """-310.378638536
""", """-310.128986423
""", """-315.987100786
""", """-312.566134455
""", """-307.17295873
""", """-316.552876999
""", """-316.444582824
""", """-309.587213547
""", """-307.918293808
""", """-318.63596325
""", """-310.881207464
""", """-312.640442032
""", """-314.656738237
""", """-309.612041284
""", """-311.717274548
""", """-313.3774867
""", """-310.202685041
""", """-317.623184106
""", """-307.85452587
""", """-309.832355069
""", """-310.416586178
""", """-309.494648553
""", """-309.788274472
""", """-307.115251506
""", """-310.100501498
""", """-313.145116788
""", """-309.857694105
""", """-310.202040707
""", """-322.503258098
""", """-311.318347002
""", """-310.361268276
""", """-312.953900997
""", """-309.757408726
""", """-314.825349281
""", """-312.800840615
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2091.77294922
ms_run = [1333.06494141, 1427.99291992, 2499.47387695, 1997.14306641, 1296.99072266, 5180.28491211, 2902.86914062, 2629.04882812, 1575.42382812, 1909.52783203, 3266.30029297, 1596.96508789, 3356.0090332, 3109.7890625, 1615.97119141, 6325.38012695, 1536.54589844, 2027.87695312, 2034.49072266, 2872.41601562, 2131.83691406, 1343.07519531, 1169.27392578, 3474.26000977, 1768.6340332, 1323.21728516, 1580.51293945, 1568.86816406, 2031.61181641, 1868.21777344, 1130.11108398, 1670.16088867, 11696.6291504, 1301.45507812, 5144.36694336, 2165.76708984, 1840.35180664, 1581.26196289, 2211.02001953, 2739.73291016, 5297.76904297, 1697.25097656, 1267.14575195, 1577.11791992, 1255.97802734, 1299.44995117, 2226.57006836, 1771.89160156, 1220.54785156, 1743.52685547, 3065.55322266, 1368.64672852, 2058.23510742, 1544.6340332, 1982.08496094, 1772.07763672, 1649.4230957, 1840.29492188, 2183.24511719, 1508.69580078, 2155.49291992, 1552.34204102, 1651.92114258, 1708.42016602, 1747.5, 1690.02001953, 1240.73095703, 1575.14306641, 1780.89233398, 1413.43188477, 3088.38793945, 300003.625, 1644.74780273, 1707.92700195, 2171.10400391, 1856.01708984, 300004.521729, 1425.44799805, 2174.86401367, 1883.33496094, 1864.02929688, 1840.5769043, 2139.47998047, 1791.62817383, 1552.44799805, 4144.72802734, 1935.47875977, 2055.22583008, 300004.494873, 1696.65795898, 1470.07885742, 1581.32202148, 2418.02880859, 4728.0949707, 2734.70800781, 1653.60083008, 1501.91210938, 1779.16992188, 2882.11401367, 2064.70117188]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.342035612
""", """-307.343410327
""", """-309.993386281
""", """-308.826884802
""", """-309.519629036
""", """-308.912537077
""", """-310.11604458
""", """-309.481234455
""", """-308.641508747
""", """-309.958096899
""", """-310.051563837
""", """-310.518990542
""", """-308.883732853
""", """-307.111427872
""", """-310.502221913
""", """-307.912618553
""", """-310.091370859
""", """-310.455249304
""", """-309.672217231
""", """-310.047908912
""", """-309.846061657
""", """-309.18217575
""", """-308.774381491
""", """-310.38257525
""", """-309.066056878
""", """-309.124639303
""", """-308.886169066
""", """-310.332001936
""", """-310.731585334
""", """-309.165182766
""", """-309.009664441
""", """-309.704615365
""", """-309.465490885
""", """-307.601157267
""", """-308.213555538
""", """-308.10031748
""", """-309.923267296
""", """-308.116739906
""", """-308.830465927
""", """-310.704667338
""", """-310.698883209
""", """-306.819638552
""", """-307.264703038
""", """-309.950115732
""", """-308.09236766
""", """-308.202383175
""", """-309.360432413
""", """-309.625397558
""", """-309.142908854
""", """-309.514544834
""", """-309.102749962
""", """-310.813015148
""", """-309.149550197
""", """-311.473254113
""", """-310.691610302
""", """-309.028723919
""", """-308.785369419
""", """-310.209015514
""", """-309.217326406
""", """-306.652087292
""", """-308.580617861
""", """-310.519315961
""", """-310.990562084
""", """-309.119600302
""", """-307.434859516
""", """-308.003221298
""", """-307.910954791
""", """-310.426827723
""", """-310.012449548
""", """-309.366852439
""", """-310.383408663
""", "", """-309.094870659
""", """-310.469049354
""", """-310.287905337
""", """-311.079331289
""", "", """-310.541635613
""", """-309.048738593
""", """-310.505490986
""", """-309.659492458
""", """-310.001040228
""", """-306.667929439
""", """-308.011755564
""", """-309.138837042
""", """-308.488686742
""", """-310.631633826
""", """-310.827215227
""", "", """-308.309350564
""", """-310.217828897
""", """-308.197149345
""", """-309.327176481
""", """-308.597510956
""", """-307.451831336
""", """-310.59213079
""", """-310.401883258
""", """-310.059674907
""", """-309.582005207
""", """-309.369765094
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2728.76904297
ms_run = [4114.72412109, 4195.08911133, 4331.23486328, 4183.34790039, 2895.36694336, 2524.23266602, 3471.35009766, 2675.12109375, 3733.63500977, 3361.72875977, 3723.80908203, 5989.2800293, 4536.22705078, 2589.43969727, 2924.76293945, 4682.59912109, 7026.81005859, 3059.46679688, 8048.89477539, 4147.49707031, 3454.59521484, 13446.6682129, 5339.86791992, 8140.17602539, 2841.71801758, 17096.9020996, 3462.17578125, 2744.7578125, 4771.1328125, 4473.39990234, 3485.60986328, 2633.66308594, 2290.72900391, 3813.84985352, 3519.37109375, 4072.42114258, 3284.10083008, 3970.79882812, 3494.93408203, 4401.10302734, 300004.651123, 3007.71191406, 2538.44189453, 3372.91601562, 3447.10791016, 3668.17724609, 4630.35424805, 7309.99194336, 2718.36791992, 4902.20776367, 2775.31103516, 2670.93481445, 4417.90185547, 16012.1149902, 3939.03710938, 3283.38793945, 4811.87084961, 3837.35302734, 2393.80322266, 4722.05102539, 3192.37402344, 4871.96801758, 3094.41601562, 2741.23388672, 2955.25317383, 4519.60205078, 4053.63085938, 5422.30712891, 3408.43798828, 5488.8527832, 4189.3371582, 2069.40014648, 3756.55786133, 3121.44799805, 3583.98486328, 3678.84716797, 3533.28393555, 9330.59594727, 2564.578125, 4982.22631836, 4045.12084961, 2386.04492188, 4585.875, 3293.1340332, 7794.49609375, 5534.61816406, 6720.625, 4318.06298828, 2883.39501953, 2402.95825195, 2369.12988281, 3021.4230957, 2318.89916992, 2541.57714844, 2651.59985352, 4206.26000977, 3146.8659668, 2699.61303711, 4265.90380859, 2856.15991211]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.144941003
""", """-308.6814941
""", """-312.067140579
""", """-310.131534499
""", """-308.238385661
""", """-309.936411626
""", """-309.08869591
""", """-308.552479888
""", """-310.33398996
""", """-308.393341729
""", """-309.312248946
""", """-310.169611173
""", """-307.537241342
""", """-310.435985589
""", """-309.46600984
""", """-310.261107583
""", """-309.175425736
""", """-309.271593947
""", """-309.774089328
""", """-307.319165905
""", """-308.870170749
""", """-310.475600449
""", """-309.757128776
""", """-310.281689098
""", """-309.119333094
""", """-309.626347856
""", """-311.255941078
""", """-310.001202016
""", """-309.842956009
""", """-308.123111261
""", """-308.916038075
""", """-306.967348379
""", """-307.312497978
""", """-308.736293026
""", """-311.534123644
""", """-308.543686823
""", """-309.286368825
""", """-310.455821186
""", """-309.73334034
""", """-309.880403645
""", "", """-308.86095969
""", """-309.777988167
""", """-308.832036235
""", """-309.19000805
""", """-308.425448097
""", """-308.5283895
""", """-309.586936859
""", """-310.458593914
""", """-311.313386088
""", """-310.178977643
""", """-308.984930386
""", """-308.60353419
""", """-311.23854375
""", """-309.688842952
""", """-309.781714954
""", """-309.132951645
""", """-309.523980994
""", """-309.200673713
""", """-309.463287113
""", """-311.76858755
""", """-310.004629625
""", """-310.399376161
""", """-309.212293042
""", """-310.184796676
""", """-310.367823905
""", """-309.132785007
""", """-308.609576624
""", """-309.518359725
""", """-309.928718933
""", """-310.844397821
""", """-308.382007818
""", """-308.217847853
""", """-308.765020087
""", """-309.304540703
""", """-309.931749581
""", """-309.361490865
""", """-309.569232651
""", """-308.52955553
""", """-310.390249901
""", """-310.470412651
""", """-309.602594146
""", """-310.123514442
""", """-308.551062042
""", """-309.02937515
""", """-309.554243096
""", """-309.480614739
""", """-308.767320824
""", """-308.14322646
""", """-307.355287759
""", """-307.203336783
""", """-308.196508065
""", """-307.429838832
""", """-309.009743217
""", """-310.510072711
""", """-307.639438819
""", """-311.64635202
""", """-310.06634432
""", """-309.541426121
""", """-309.149499155
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2649.85009766
ms_run = [174.781982422, 261.821044922, 166.218017578, 191.981933594, 1175.78198242, 366.663818359, 1645.66503906, 188.569091797, 168.013183594, 668.674072266, 231.052978516, 149.208984375, 261.313964844, 289.216064453, 202.203125, 215.148193359, 458.013916016, 169.098144531, 891.075927734, 608.291259766, 2619.58374023, 183.678955078, 20895.1259766, 1812.32885742, 4350.29907227, 196.419921875, 188.828857422, 2389.78613281, 283.774902344, 188.023925781, 174.540039062, 170.191894531, 241.682128906, 282.862304688, 146.749023438, 487.831787109, 6612.17993164, 269.941162109, 1823.99389648, 176.597167969, 2111.70678711, 3480.12597656, 475.83984375, 273.520996094, 513.616699219, 1079.47583008, 255.046875, 384.222900391, 1056.54785156, 1064.88500977, 908.008056641, 225.142822266, 392.601074219, 182.08203125, 213.930908203, 224.979980469, 507.893798828, 548.576171875, 176.302001953, 236.489990234, 183.100097656, 2128.75195312, 3269.33007812, 263.052001953, 188.594970703, 567.919921875, 193.7890625, 213.232910156, 340.567871094, 303.637939453, 226.952148438, 3298.95605469, 201.593017578, 687.781982422, 39449.8210449, 179.469970703, 194.319824219, 2097.23168945, 253.911865234, 371.749267578, 934.106933594, 138.614013672, 212.696044922, 409.516113281, 154.674072266, 370.511962891, 362.092041016, 310.984863281, 372.059082031, 322.905761719, 425.712158203, 573.751953125, 188.107910156, 246.011962891, 385.905029297, 579.577880859, 352.489990234, 395.912109375, 225.916015625, 206.252197266]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2430.24316406
ms_run = [313.339111328, 347.355957031, 284.941894531, 2583.44799805, 283.192871094, 273.500976562, 624.156982422, 302.689208984, 549.364990234, 637.027099609, 3811.13208008, 349.701904297, 22104.8757324, 1089.55493164, 268.489990234, 2403.08984375, 1799.0300293, 280.591064453, 1376.24487305, 268.455078125, 240.99609375, 308.360107422, 528.986083984, 1999.4050293, 280.435058594, 2981.44091797, 263.684814453, 341.974121094, 6187.25512695, 1058.99389648, 1761.93188477, 334.267089844, 2114.63208008, 4012.06689453, 327.562011719, 534.1796875, 570.225830078, 320.546875, 1233.89086914, 949.504150391, 234.277099609, 1344.88720703, 546.255126953, 252.183105469, 350.604980469, 288.066162109, 292.870849609, 281.956054688, 486.295898438, 618.562988281, 340.267089844, 8082.30102539, 543.179931641, 365.376953125, 320.326171875, 323.917724609, 249.718017578, 304.068603516, 290.479980469, 293.894042969, 429.284912109, 493.828125, 381.668945312, 278.395996094, 314.645996094, 518.972900391, 373.976074219, 2661.92797852, 406.055908203, 1421.40820312, 247.630859375, 358.756103516, 3551.4519043, 337.20703125, 501.641113281, 276.013183594, 628.619140625, 315.577880859, 2574.3059082, 390.922119141, 293.670166016, 2719.73681641, 290.982910156, 309.073974609, 426.238037109, 292.738037109, 345.851074219, 3821.55688477, 258.281982422, 478.708984375, 1523.75805664, 291.4140625, 217.126220703, 281.114013672, 348.435058594, 388.145996094, 772.458984375, 317.084228516, 275.21484375, 504.688964844]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2162.27685547
ms_run = [1640.06298828, 1985.05395508, 1701.93505859, 1780.01269531, 1808.94897461, 2100.96264648, 1783.17089844, 2100.70581055, 1710.89697266, 1728.33398438, 1744.0637207, 1669.83325195, 5739.3359375, 4451.25512695, 4324.84204102, 1692.99780273, 2256.8828125, 1768.42773438, 1982.65087891, 1668.68994141, 1763.57080078, 1978.69897461, 2329.50512695, 1757.98022461, 2254.95825195, 2155.90722656, 2955.85205078, 1802.41479492, 1913.52099609, 3450.87182617, 5243.8203125, 2738.12915039, 2461.75097656, 1639.63598633, 1652.54321289, 1779.29418945, 1838.32202148, 1794.44995117, 15171.3637695, 3006.20996094, 2278.42016602, 1936.70019531, 1632.72705078, 1746.85498047, 7453.1262207, 2456.28491211, 1777.20385742, 22943.565918, 1867.06005859, 1662.7800293, 3118.421875, 1767.74584961, 2092.30395508, 1900.44580078, 3268.74389648, 2816.78417969, 1772.80493164, 4591.1628418, 1879.97094727, 2430.28881836, 2714.7331543, 2245.90991211, 1681.92797852, 1677.8359375, 3202.41992188, 5746.31225586, 2458.42089844, 2634.39208984, 2722.91210938, 1852.59692383, 2394.70117188, 6748.26611328, 5483.62280273, 2653.32495117, 1805.9453125, 1725.65698242, 1808.49121094, 2036.65722656, 1884.64086914, 2195.87915039, 1667.88696289, 1761.18310547, 2950.54003906, 1950.32299805, 2336.43212891, 2464.32714844, 1880.83691406, 2269.86694336, 1584.60986328, 1691.04492188, 1716.62817383, 1647.97021484, 1911.00415039, 1687.63183594, 2035.84008789, 1752.93994141, 1763.8840332, 1724.93408203, 1659.35888672, 1881.97680664]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2791.25683594
ms_run = [2444.90380859, 2557.73681641, 2511.0949707, 3421.86694336, 4298.64501953, 7326.171875, 2619.08691406, 2274.81689453, 3930.40429688, 2683.42016602, 2653.7878418, 3387.97167969, 3108.9140625, 2449.29296875, 2364.87597656, 3181.16723633, 2458.82885742, 2617.796875, 2701.68115234, 17636.1860352, 2577.13208008, 2435.99780273, 2610.69995117, 2860.32299805, 2501.9050293, 2446.73876953, 2817.0090332, 2829.22924805, 2864.11499023, 2459.08300781, 2394.12719727, 2358.09716797, 2477.51000977, 5523.19775391, 4122.40991211, 4428.75610352, 2857.92700195, 4136.2109375, 2681.94287109, 2406.27197266, 2969.10717773, 3189.35400391, 56900.4768066, 8082.26904297, 3711.76098633, 2485.06201172, 2436.17211914, 2656.03100586, 2533.43798828, 4057.01806641, 3214.11401367, 2777.57910156, 2796.77124023, 6132.87890625, 2563.54199219, 2832.9609375, 2562.63793945, 2507.27099609, 2509.12036133, 2443.25488281, 5097.86791992, 2286.19897461, 3591.32006836, 7934.34985352, 4602.98095703, 2463.16088867, 2745.46777344, 2303.45019531, 2615.58178711, 2588.58203125, 2464.31396484, 2993.65209961, 3701.54907227, 2261.82592773, 2418.66601562, 2723.32592773, 3007.60913086, 2480.68408203, 2505.23999023, 3872.953125, 2593.41772461, 20496.6020508, 2367.80322266, 2680.89501953, 2380.76391602, 12602.4890137, 2860.01098633, 2589.02197266, 4645.2109375, 2407.24291992, 5354.76904297, 2687.76293945, 2476.68603516, 2774.62597656, 7838.75976562, 2562.38183594, 2438.80688477, 3189.14306641, 2457.37207031, 2888.9519043]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2628.41601562
ms_run = [137.188964844, 257.611083984, 136.824951172, 128.328857422, 119.099853516, 145.882080078, 112.438964844, 143.58984375, 137.376953125, 190.260009766, 172.428222656, 123.16796875, 152.801025391, 128.194824219, 384.945068359, 374.029785156, 168.280029297, 168.499023438, 186.398925781, 279.538818359, 274.343994141, 212.78515625, 142.425048828, 194.989990234, 169.747070312, 238.900878906, 386.489257812, 138.751953125, 232.034912109, 141.821044922, 202.166015625, 203.645996094, 175.845703125, 309.712158203, 355.830322266, 112.623779297, 248.561035156, 106.761962891, 267.569091797, 215.550048828, 111.488037109, 383.938964844, 108.481689453, 344.812988281, 197.810791016, 146.896972656, 147.416015625, 201.577880859, 102.030029297, 251.827880859, 259.865234375, 157.614013672, 163.262939453, 158.665039062, 197.677978516, 115.190917969, 151.947998047, 165.933349609, 165.437988281, 163.602783203, 164.814941406, 207.933837891, 155.625732422, 166.831054688, 219.737792969, 302.298828125, 363.268066406, 203.968994141, 150.053955078, 232.072265625, 90.8601074219, 190.804931641, 134.626708984, 133.610107422, 192.332763672, 102.887939453, 156.650146484, 249.234130859, 159.708007812, 158.947021484, 153.495117188, 141.388916016, 122.429199219, 215.632080078, 338.064208984, 154.433105469, 242.831054688, 127.640136719, 115.449951172, 186.615722656, 146.072753906, 223.012939453, 140.954833984, 103.297851562, 233.350830078, 144.216796875, 154.147949219, 125.652099609, 105.491699219, 182.465087891]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2228.50097656
ms_run = [246.506835938, 298.846923828, 509.723876953, 248.229980469, 328.981201172, 460.636230469, 233.174316406, 349.198242188, 368.813964844, 419.875732422, 487.610839844, 453.156982422, 535.175292969, 234.326660156, 617.123291016, 437.395019531, 380.439941406, 621.140136719, 216.181152344, 516.097167969, 382.069824219, 1012.96020508, 403.521972656, 371.125976562, 376.748046875, 724.062011719, 443.860107422, 1280.65209961, 188.698242188, 521.971923828, 400.690185547, 319.858886719, 880.580810547, 280.322998047, 282.893066406, 353.232177734, 224.387695312, 432.188232422, 405.348876953, 235.993896484, 221.244140625, 526.640869141, 484.293945312, 398.686279297, 273.744140625, 446.252929688, 193.203857422, 644.177978516, 341.414794922, 319.7890625, 452.420898438, 239.090087891, 261.688964844, 462.678955078, 267.753173828, 213.053955078, 286.881103516, 254.494140625, 274.900146484, 304.970214844, 419.824951172, 278.549072266, 280.744140625, 238.652099609, 639.275146484, 248.778808594, 202.775878906, 240.437988281, 593.614013672, 304.670166016, 340.466064453, 342.892089844, 297.998779297, 380.492919922, 533.276123047, 410.615966797, 475.476074219, 259.219970703, 294.776855469, 253.516845703, 231.038085938, 400.703125, 617.955078125, 1314.68286133, 298.022949219, 497.947998047, 432.005126953, 266.442138672, 318.280029297, 313.969970703, 323.199951172, 604.743164062, 328.618896484, 933.146972656, 531.783203125, 487.875, 488.353027344, 597.725097656, 334.587158203, 518.731201172]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2098.68603516
ms_run = [1736.32421875, 1267.40698242, 1261.87890625, 1625.11376953, 1216.55200195, 1797.89892578, 1736.82788086, 1461.6262207, 1716.70385742, 1593.86303711, 1581.19799805, 1755.24389648, 1637.26196289, 1613.71386719, 1606.8918457, 2004.3918457, 1630.74316406, 1424.38476562, 1244.16308594, 1507.26318359, 1564.53417969, 1769.69824219, 1474.85693359, 1474.16113281, 1600.06713867, 1553.49707031, 1881.13598633, 1567.28100586, 1575.82495117, 1306.86303711, 1718.27416992, 1534.54980469, 1269.12817383, 1594.80786133, 1931.69995117, 1907.08105469, 1488.37524414, 1973.6328125, 1474.44702148, 1995.08178711, 1546.72607422, 1521.23120117, 1637.9609375, 1735.52197266, 2059.80615234, 1356.05078125, 1578.64697266, 1649.43920898, 1268.68383789, 2151.07397461, 1591.23901367, 1782.19506836, 1658.44116211, 1589.73803711, 1523.97216797, 1847.96630859, 1454.06982422, 1557.45117188, 1596.66723633, 1990.28491211, 1674.89599609, 1947.27587891, 1713.57397461, 1798.06713867, 1579.3449707, 1424.02294922, 1424.20678711, 1536.47900391, 1544.48803711, 1459.30883789, 1490.48193359, 1857.07592773, 1653.58300781, 1880.73706055, 1605.45703125, 1510.91015625, 1712.78125, 1484.5090332, 1605.34619141, 1706.86010742, 1725.32397461, 1941.02001953, 1289.79125977, 1818.62304688, 1850.39208984, 1366.54418945, 1793.95507812, 1836.58398438, 1660.28393555, 1456.21508789, 2276.25, 1557.00585938, 1434.20898438, 1614.83813477, 1668.53222656, 1570.58984375, 1735.66699219, 1422.93896484, 1639.14111328, 1221.57421875]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2296.39282227
ms_run = [4727.69091797, 3557.8671875, 5072.02490234, 4213.18920898, 3633.59716797, 3975.16699219, 4086.48999023, 3625.77294922, 4523.53710938, 4294.76416016, 3772.44824219, 3289.74682617, 4112.30615234, 4417.30810547, 3420.23095703, 4123.65185547, 4736.54907227, 3960.29907227, 3762.62988281, 3785.87719727, 2989.33276367, 4142.61499023, 4018.07324219, 4146.16503906, 4436.41699219, 4277.39501953, 4192.75, 4356.61010742, 3478.24414062, 4311.39306641, 3510.31201172, 3753.42211914, 3354.8190918, 3670.06079102, 3651.19384766, 3704.59594727, 3487.3840332, 2845.38110352, 3766.86303711, 4092.68823242, 3447.35595703, 4274.22314453, 3644.25, 3675.19482422, 3308.97167969, 3300.62475586, 5686.2331543, 5433.99902344, 4505.31103516, 4260.45214844, 4782.15380859, 4108.4753418, 4007.61694336, 3642.30981445, 4562.34106445, 3377.00976562, 3244.56420898, 3444.03100586, 4740.92016602, 3754.01391602, 4138.4140625, 5239.22192383, 3064.99804688, 3339.88818359, 3412.11303711, 5495.76293945, 3688.93603516, 4529.27612305, 4281.47216797, 2789.96508789, 3575.73217773, 3643.32299805, 3875.85424805, 3205.32788086, 4261.37792969, 3537.97509766, 3176.24121094, 4525.36303711, 3283.93676758, 3547.34912109, 3608.61108398, 3312.80493164, 3734.36401367, 4390.91796875, 3542.55908203, 3975.44506836, 3773.12207031, 3837.12597656, 3610.74804688, 3570.89501953, 4063.69116211, 3531.46582031, 3531.18432617, 4431.95288086, 3664.90112305, 3842.93823242, 3512.87109375, 4059.7121582, 3681.76416016, 5014.06103516]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2604.42895508
ms_run = [572.826904297, 576.163085938, 561.978027344, 596.064941406, 571.490234375, 563.123046875, 576.640136719, 593.410888672, 559.194824219, 565.273925781, 554.701660156, 570.074951172, 568.645019531, 552.072998047, 569.405029297, 572.066162109, 567.725830078, 557.942138672, 565.849121094, 568.377929688, 579.967041016, 572.343994141, 565.830078125, 545.388916016, 569.467285156, 580.701904297, 564.309082031, 560.048095703, 579.146972656, 562.319824219, 546.558837891, 570.2578125, 589.95703125, 569.149169922, 556.040039062, 567.734863281, 569.191894531, 566.769775391, 572.488037109, 568.659912109, 571.400878906, 564.054931641, 571.87890625, 563.064208984, 577.20703125, 573.524169922, 559.944091797, 570.183105469, 558.688964844, 565.779052734, 568.998779297, 570.972900391, 564.564208984, 550.071044922, 567.563964844, 570.997802734, 586.095214844, 571.783203125, 572.654785156, 571.091308594, 575.075195312, 556.952880859, 564.641113281, 570.531005859, 558.567138672, 560.317871094, 575.798828125, 573.428955078, 563.663085938, 569.209960938, 567.253173828, 576.072998047, 569.433105469, 545.370849609, 574.055175781, 546.571044922, 557.193847656, 555.460693359, 553.506347656, 556.240966797, 548.478027344, 554.428222656, 562.067138672, 569.145751953, 559.332763672, 568.694824219, 562.840820312, 562.952148438, 565.006835938, 567.288818359, 558.460205078, 569.076171875, 575.604980469, 573.231201172, 567.778076172, 566.269042969, 573.280029297, 559.839111328, 553.456787109, 554.902099609]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-647.661994702
""", """-4030.85381427
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-1623.60119836
""", """-inf
""", """-inf
""", """-739.422308793
""", """-474.795158504
""", """-5258.31715162
""", """-inf
""", """-1079.58437357
""", """-7015.86845999
""", """-823.502960218
""", """-inf
""", """-inf
""", """-391.317432006
""", """-inf
""", """-1410.33424143
""", """-inf
""", """-inf
""", """-inf
""", """-445.293410549
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-803.381087802
""", """-inf
""", """-inf
""", """-2573.9185768
""", """-inf
""", """-981.408482091
""", """-1123.31645424
""", """-inf
""", """-inf
""", """-inf
""", """-455.54149635
""", """-inf
""", """-inf
""", """-inf
""", """-9588.04031206
""", """-2496.08250449
""", """-inf
""", """-2631.78090166
""", """-1371.92594952
""", """-inf
""", """-441.14359101
""", """-1163.3776858
""", """-inf
""", """-7813.16569198
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-2981.17512295
""", """-1447.53541587
""", """-704.881252368
""", """-inf
""", """-inf
""", """-8290.85108562
""", """-492.887465329
""", """-13027.7594993
""", """-3180.14310077
""", """-3001.16786485
""", """-529.389110277
""", """-15034.6315903
""", """-652.887913734
""", """-inf
""", """-inf
""", """-5291.37250716
""", """-inf
""", """-4518.86508833
""", """-inf
""", """-inf
""", """-inf
""", """-6911.3304536
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-620.69161961
""", """-1030.10633737
""", """-1564.55932939
""", """-632.477261788
""", """-inf
""", """-1158.56172063
""", """-597.090372429
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2166.91186523
ms_run = [576.045898438, 555.985107422, 577.408935547, 571.265136719, 575.942871094, 574.767089844, 568.832763672, 575.455078125, 576.194824219, 562.218017578, 577.268798828, 572.523193359, 580.634033203, 586.169189453, 569.887207031, 576.759765625, 570.160888672, 556.449951172, 577.514892578, 576.895996094, 588.791992188, 575.472167969, 565.362060547, 566.530029297, 578.365722656, 569.642089844, 573.797119141, 565.162841797, 565.687011719, 572.167236328, 581.26171875, 579.1640625, 567.892089844, 576.868164062, 574.051025391, 571.604980469, 569.044189453, 564.763183594, 583.581054688, 573.328857422, 565.907958984, 576.043212891, 571.526855469, 556.524902344, 576.220947266, 567.940917969, 581.927978516, 575.937011719, 576.645263672, 576.825195312, 570.996826172, 570.561279297, 593.708251953, 568.948974609, 552.87109375, 577.655029297, 576.184082031, 548.674072266, 565.834960938, 575.778808594, 573.556152344, 574.156982422, 568.666015625, 567.360107422, 565.937988281, 574.298095703, 570.576904297, 568.95703125, 571.675048828, 572.354248047, 586.062011719, 567.428955078, 571.182861328, 580.054931641, 572.129882812, 573.427246094, 576.671142578, 566.307617188, 567.109130859, 563.575195312, 579.2421875, 573.905029297, 567.624267578, 568.298095703, 574.900146484, 576.694091797, 592.562011719, 577.925292969, 570.149902344, 562.910888672, 580.219970703, 569.224121094, 570.0, 571.041992188, 583.194824219, 565.804931641, 588.83203125, 571.241699219, 582.635742188, 575.711914062]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-inf
""", """-2903.9535464
""", """-inf
""", """-inf
""", """-inf
""", """-790.828324806
""", """-inf
""", """-675.99229513
""", """-403.812403259
""", """-inf
""", """-929.835405841
""", """-inf
""", """-inf
""", """-inf
""", """-2163.82137469
""", """-inf
""", """-1921.0656612
""", """-566.954760042
""", """-825.024990103
""", """-3261.39350947
""", """-inf
""", """-1340.17866838
""", """-inf
""", """-2004.20710368
""", """-inf
""", """-inf
""", """-inf
""", """-4292.57561388
""", """-3460.46569381
""", """-inf
""", """-874.032407871
""", """-2506.73304539
""", """-inf
""", """-747.24417036
""", """-inf
""", """-inf
""", """-529.394377742
""", """-inf
""", """-inf
""", """-inf
""", """-12147.8590998
""", """-inf
""", """-443.212366674
""", """-860.443858622
""", """-2380.30590544
""", """-inf
""", """-2537.50180645
""", """-inf
""", """-2542.00506285
""", """-inf
""", """-525.718695864
""", """-inf
""", """-1947.13859305
""", """-2584.90609237
""", """-inf
""", """-inf
""", """-inf
""", """-2063.74803416
""", """-inf
""", """-inf
""", """-inf
""", """-531.3699457
""", """-inf
""", """-1002.89322523
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-733.450238254
""", """-inf
""", """-inf
""", """-826.720403381
""", """-inf
""", """-563.128393212
""", """-1697.27024835
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-558.191279854
""", """-inf
""", """-1356.74747922
""", """-inf
""", """-787.563064731
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-2895.47072619
""", """-inf
""", """-2647.78121327
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-5925.42041675
""", """-2211.83045227
""", """-inf
""", """-7587.1102067
""", """-inf
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2240.16308594
ms_run = [796.143066406, 806.051025391, 815.854980469, 795.479980469, 799.435791016, 795.657714844, 799.255859375, 804.095947266, 803.940185547, 802.059814453, 788.734130859, 804.184814453, 791.045898438, 797.646972656, 795.019042969, 807.056884766, 797.286132812, 797.311035156, 800.217041016, 810.783203125, 801.804199219, 800.055175781, 789.824951172, 801.421875, 797.733154297, 795.698974609, 786.125, 807.460205078, 779.565185547, 801.439941406, 802.948974609, 793.365966797, 791.797851562, 789.494140625, 789.311035156, 806.430908203, 792.485839844, 792.54296875, 800.747314453, 785.950195312, 799.924072266, 806.182128906, 796.676025391, 788.264160156, 794.104003906, 810.95703125, 796.368164062, 801.021972656, 798.201171875, 791.607177734, 794.83203125, 793.142089844, 798.598876953, 793.005859375, 797.937988281, 780.594238281, 797.843017578, 807.528076172, 781.996826172, 801.027099609, 806.065917969, 801.702148438, 801.354003906, 789.62890625, 799.286865234, 802.939697266, 799.668945312, 784.270019531, 780.073242188, 792.722900391, 790.081054688, 798.435791016, 792.634033203, 797.927978516, 801.482910156, 800.742919922, 780.193603516, 800.343017578, 798.695800781, 813.562988281, 785.488037109, 781.298828125, 780.343994141, 782.646728516, 789.413085938, 795.970947266, 798.444091797, 799.343261719, 813.052001953, 797.247070312, 802.911132812, 804.187988281, 799.063964844, 802.125976562, 796.418945312, 802.929931641, 798.226074219, 804.060791016, 783.415039062, 779.080078125]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-inf
""", """-inf
""", """-848.13779813
""", """-1102.3921642
""", """-inf
""", """-896.215830545
""", """-3348.68078453
""", """-inf
""", """-inf
""", """-5243.51518361
""", """-inf
""", """-960.285194054
""", """-2125.53522723
""", """-inf
""", """-inf
""", """-inf
""", """-3633.50717333
""", """-inf
""", """-509.781792862
""", """-3555.22405657
""", """-inf
""", """-inf
""", """-inf
""", """-469.036845025
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-997.617061265
""", """-inf
""", """-inf
""", """-5968.9050503
""", """-inf
""", """-inf
""", """-465.357692746
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-635.368715255
""", """-inf
""", """-inf
""", """-5791.99893664
""", """-inf
""", """-inf
""", """-inf
""", """-3177.38272392
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-513.579920792
""", """-1845.02877034
""", """-1931.18175581
""", """-inf
""", """-inf
""", """-3963.84185678
""", """-inf
""", """-968.864723033
""", """-inf
""", """-498.581735037
""", """-6409.44612874
""", """-inf
""", """-693.240178874
""", """-inf
""", """-inf
""", """-1450.46169647
""", """-1240.03348356
""", """-544.635205079
""", """-inf
""", """-inf
""", """-461.949739344
""", """-4814.42907134
""", """-inf
""", """-1977.84003501
""", """-inf
""", """-5832.41031855
""", """-2484.36905356
""", """-584.306095635
""", """-inf
""", """-inf
""", """-848.064758003
""", """-1545.33027891
""", """-546.265197381
""", """-inf
""", """-11541.9449773
""", """-1949.09049468
""", """-2545.44647434
""", """-1668.34967439
""", """-4200.24757322
""", """-2334.01108268
""", """-961.402665708
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2092.68212891
ms_run = [5437.13793945, 5371.53881836, 5406.32788086, 5445.29199219, 5415.49804688, 5404.45214844, 5388.97070312, 5389.09619141, 5408.5012207, 5389.51489258, 5400.6550293, 5401.20996094, 5357.23120117, 5388.21777344, 5449.54101562, 5382.02685547, 5398.73486328, 5387.375, 5361.65795898, 5385.17407227, 5379.69677734, 5531.97875977, 5356.4987793, 5370.21679688, 5389.98901367, 5393.05224609, 5593.30395508, 5403.87011719, 5366.18896484, 5406.60107422, 5377.9362793, 5467.36694336, 5575.41601562, 5389.43310547, 5395.76831055, 5413.44213867, 5387.62597656, 5559.63891602, 5405.35595703, 5378.21313477, 5382.1550293, 5391.84814453, 5371.7409668, 5382.43212891, 5400.0859375, 5387.03491211, 5361.13623047, 5390.85400391, 5411.23901367, 5397.01904297, 5408.48388672, 5386.37915039, 5389.95898438, 5431.10571289, 5425.39404297, 5402.171875, 5367.74291992, 5370.51196289, 5364.39892578, 5381.46606445, 5399.15283203, 5378.49707031, 5355.40795898, 5412.61523438, 5412.57006836, 5386.39794922, 5405.52709961, 5390.14892578, 5380.68286133, 5406.27197266, 5359.15209961, 5363.07104492, 5371.66625977, 5372.03613281, 5379.96875, 5451.75830078, 5403.90893555, 5352.82299805, 5519.06420898, 5372.18481445, 5420.12426758, 5361.8581543, 5370.14306641, 5358.56884766, 5388.65478516, 5406.62792969, 5347.06494141, 5385.45800781, 5355.00610352, 5362.57006836, 5401.87915039, 5353.03198242, 5415.78198242, 5412.89990234, 5400.87695312, 5392.09912109, 5398.03710938, 5390.3894043, 5402.18310547, 5399.71484375]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-418.410241499
""", """-442.787164238
""", """-855.563278656
""", """-537.332131998
""", """-507.819773984
""", """-571.449365064
""", """-1413.67261332
""", """-446.769678456
""", """-1491.84386378
""", """-402.593121333
""", """-755.830858185
""", """-465.949510749
""", """-534.841088983
""", """-467.811967006
""", """-405.153015666
""", """-494.725625745
""", """-1516.45509264
""", """-598.521742324
""", """-465.749736635
""", """-602.704554048
""", """-1667.02235281
""", """-403.421884788
""", """-529.501821174
""", """-467.233291118
""", """-394.806897329
""", """-689.601566597
""", """-412.680652594
""", """-519.094437448
""", """-431.961358495
""", """-545.106830385
""", """-582.174467017
""", """-491.505753557
""", """-502.577245806
""", """-618.127444682
""", """-2183.61353957
""", """-489.766853967
""", """-1341.25651539
""", """-486.209111198
""", """-512.847961934
""", """-482.749459425
""", """-520.585383683
""", """-407.786131232
""", """-449.360137769
""", """-438.31402267
""", """-1172.10516976
""", """-534.655779026
""", """-1284.03835694
""", """-1070.40855168
""", """-428.431767975
""", """-860.504133582
""", """-479.247271566
""", """-475.684022093
""", """-536.980884542
""", """-396.735541001
""", """-501.397441149
""", """-458.364490225
""", """-459.761093752
""", """-444.189888983
""", """-518.717568966
""", """-586.470440859
""", """-462.852052653
""", """-539.996486736
""", """-558.031327211
""", """-693.94669834
""", """-1044.40365946
""", """-3035.16583816
""", """-459.660833095
""", """-522.651353667
""", """-425.698271936
""", """-505.559166307
""", """-2305.31077259
""", """-2337.37415273
""", """-630.744732232
""", """-546.191050032
""", """-781.529652585
""", """-691.364455594
""", """-1501.80150487
""", """-778.286991088
""", """-720.61199664
""", """-516.255582311
""", """-618.861439657
""", """-419.545082624
""", """-432.562055835
""", """-645.419272126
""", """-466.293754743
""", """-1392.22687211
""", """-594.593591242
""", """-859.894574048
""", """-1054.47337562
""", """-577.447982833
""", """-624.592903058
""", """-2045.64599131
""", """-785.771985311
""", """-429.117001602
""", """-615.670671832
""", """-655.678142045
""", """-469.880044237
""", """-426.541912682
""", """-629.84941796
""", """-455.867875338
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2615.44287109
ms_run = [5436.39404297, 5465.86206055, 5455.03271484, 5493.55810547, 5650.97387695, 5444.98706055, 5528.37695312, 5472.19213867, 5487.99511719, 5544.14624023, 5459.9699707, 5460.04907227, 5470.14892578, 5459.60620117, 5484.24804688, 5448.62475586, 5567.08203125, 5480.14624023, 5461.25292969, 5484.73706055, 5463.90063477, 5478.67504883, 5446.546875, 5443.0390625, 5429.671875, 5437.85498047, 5467.88891602, 5461.30810547, 5460.27197266, 5428.41088867, 5441.08691406, 5430.16381836, 5478.03222656, 5508.16992188, 5507.24975586, 5448.01391602, 5415.6418457, 5449.01196289, 5459.46508789, 5461.74926758, 5449.75390625, 5480.33813477, 5444.6940918, 5466.07910156, 5457.18505859, 5454.69897461, 5466.77197266, 5425.4309082, 5455.96313477, 5451.56787109, 5461.14306641, 5466.82495117, 5487.31298828, 5430.40405273, 5418.84204102, 5467.69628906, 5419.72167969, 5447.17504883, 5421.25683594, 5447.06079102, 5454.28125, 5424.4309082, 5426.53100586, 5440.99389648, 5436.61694336, 5446.51416016, 5443.01904297, 5465.07885742, 5487.68212891, 5430.17602539, 5442.1730957, 5429.67602539, 5475.99316406, 5431.80297852, 5462.39672852, 5461.09301758, 5454.48095703, 5519.82202148, 5451.18505859, 5449.59594727, 5461.19189453, 5516.37207031, 5432.33398438, 5453.59887695, 5458.01513672, 5467.92407227, 5436.578125, 5467.91503906, 5411.90332031, 5434.00097656, 5448.95898438, 5441.83911133, 5487.01391602, 5446.73168945, 5443.70507812, 5450.70703125, 5468.84521484, 5444.57006836, 5501.40478516, 5527.82885742]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-1103.09665932
""", """-535.89340484
""", """-585.010449005
""", """-450.093016815
""", """-623.305878935
""", """-969.613321302
""", """-543.217797956
""", """-576.262050825
""", """-457.133064775
""", """-1097.383936
""", """-457.69139297
""", """-434.022715141
""", """-511.49065959
""", """-1034.61673551
""", """-417.151017041
""", """-956.188895708
""", """-535.237058481
""", """-862.764670636
""", """-549.296689049
""", """-516.458193855
""", """-1493.90790486
""", """-558.159279058
""", """-500.165481242
""", """-514.438709271
""", """-1615.84679933
""", """-693.254419256
""", """-1192.36065677
""", """-420.094324172
""", """-398.154640141
""", """-430.108108503
""", """-2421.73198216
""", """-775.667903318
""", """-408.630783835
""", """-510.656656548
""", """-732.023031191
""", """-666.161978899
""", """-637.520682503
""", """-835.456618946
""", """-529.491338512
""", """-2224.63693842
""", """-417.302878817
""", """-481.660753732
""", """-738.067812388
""", """-445.38877429
""", """-454.898251019
""", """-854.600682956
""", """-415.432960339
""", """-531.394457859
""", """-1021.51939078
""", """-506.556007158
""", """-590.956565788
""", """-417.049640446
""", """-536.311792371
""", """-463.497476186
""", """-419.445280876
""", """-690.193379826
""", """-548.961009264
""", """-593.269357036
""", """-4346.55749962
""", """-512.35964919
""", """-718.176812916
""", """-1059.0581921
""", """-811.2854194
""", """-488.658875475
""", """-522.551652397
""", """-542.80948748
""", """-639.435731364
""", """-704.405092404
""", """-496.204098503
""", """-707.631472114
""", """-400.625018799
""", """-604.523723816
""", """-515.314034339
""", """-435.658492098
""", """-760.29808023
""", """-406.872502742
""", """-2626.79310487
""", """-710.214393793
""", """-428.853366994
""", """-410.491184099
""", """-1301.97547977
""", """-5284.10905604
""", """-457.372336899
""", """-3121.77105523
""", """-575.415111672
""", """-412.259486013
""", """-450.469722965
""", """-508.844129805
""", """-537.929211503
""", """-411.698655567
""", """-527.006999306
""", """-540.115229815
""", """-415.678407172
""", """-493.691844085
""", """-790.237757093
""", """-416.453192988
""", """-1601.09435014
""", """-571.030799127
""", """-725.830039188
""", """-539.805399519
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2751.38891602
ms_run = [7749.32617188, 7780.30712891, 7741.71386719, 7709.98803711, 7750.85302734, 7743.54272461, 7736.97216797, 7768.67993164, 7730.07397461, 7662.84399414, 7945.57885742, 7746.86474609, 7693.07885742, 7739.00512695, 7752.81201172, 7768.20410156, 7684.18383789, 7747.72680664, 7736.52490234, 7743.61401367, 7740.81811523, 7736.85498047, 7709.36621094, 7741.70117188, 7766.35375977, 7759.55932617, 7705.42822266, 7776.57910156, 7738.01196289, 7739.00927734, 7758.54125977, 7728.47290039, 7842.52612305, 7752.63232422, 7757.57202148, 7737.99584961, 7690.86328125, 7712.99731445, 7688.42675781, 7714.921875, 7738.54321289, 7769.7512207, 7741.25585938, 7754.43676758, 7705.81494141, 7700.45507812, 7681.84301758, 7768.6640625, 7748.83007812, 7701.51586914, 7718.33300781, 7768.04077148, 7761.29711914, 7666.8659668, 7733.45703125, 7735.87890625, 7764.54589844, 7755.13525391, 7698.37988281, 7693.95214844, 7722.953125, 7723.59423828, 7763.20581055, 7775.58911133, 7737.52099609, 7730.0300293, 7669.64404297, 7686.47094727, 7687.41088867, 7721.13818359, 7707.83398438, 7722.05688477, 7782.79980469, 7704.51171875, 7692.45288086, 7740.99511719, 7716.67382812, 7701.53100586, 7721.59228516, 7702.03637695, 7712.89501953, 7819.11376953, 7742.62329102, 7765.0168457, 7714.90600586, 7712.60400391, 7700.63793945, 7768.7019043, 7785.63232422, 7698.11425781, 7747.17602539, 7665.59521484, 7778.25195312, 7683.14697266, 7747.12670898, 7725.56713867, 7707.30200195, 7731.03808594, 7835.61108398, 7725.22583008]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-415.33941914
""", """-2006.18065777
""", """-728.509748132
""", """-500.536890321
""", """-725.309973184
""", """-438.202675034
""", """-560.719767916
""", """-713.624976967
""", """-500.066240189
""", """-412.340853911
""", """-492.348861987
""", """-410.216803384
""", """-669.906379163
""", """-401.323606469
""", """-676.798129384
""", """-488.964542091
""", """-491.697623308
""", """-779.700973934
""", """-405.056327409
""", """-407.164681938
""", """-481.390123811
""", """-485.804852716
""", """-499.35861553
""", """-2112.81739997
""", """-593.235472947
""", """-463.782094714
""", """-470.15395704
""", """-790.56923533
""", """-2398.41847175
""", """-530.052942008
""", """-492.7170551
""", """-1267.18538829
""", """-511.130525214
""", """-692.29097664
""", """-522.404175092
""", """-432.234964118
""", """-727.45486345
""", """-879.203222754
""", """-426.402950512
""", """-425.830633136
""", """-558.841990028
""", """-474.866666103
""", """-1615.03420847
""", """-428.840068365
""", """-405.957112168
""", """-1125.34831062
""", """-520.559396967
""", """-670.126810172
""", """-496.805240343
""", """-403.116923463
""", """-423.929262328
""", """-422.945677875
""", """-540.908759172
""", """-658.697738389
""", """-441.371974686
""", """-487.467174005
""", """-608.306766272
""", """-490.536788438
""", """-581.460624476
""", """-1370.89735866
""", """-414.323117956
""", """-430.570768962
""", """-1632.98894532
""", """-512.949839915
""", """-442.812772686
""", """-1024.42046328
""", """-874.542944799
""", """-502.198550656
""", """-773.732351107
""", """-666.213985099
""", """-652.470881036
""", """-429.416208951
""", """-479.327766088
""", """-1045.0772147
""", """-492.921138696
""", """-3070.15371553
""", """-424.026389301
""", """-496.081248467
""", """-1133.74437422
""", """-625.922975169
""", """-513.338049112
""", """-500.264046791
""", """-3376.29735442
""", """-469.989788453
""", """-422.581724629
""", """-458.991600939
""", """-769.008712575
""", """-447.540007127
""", """-631.961210794
""", """-550.561444187
""", """-404.988846531
""", """-1128.74681732
""", """-804.426466132
""", """-1334.06678755
""", """-577.727387898
""", """-886.896386105
""", """-507.952739071
""", """-518.262782185
""", """-504.890210335
""", """-1728.0376373
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2656.63598633
ms_run = [623.625976562, 696.544921875, 741.932861328, 953.776123047, 602.449951172, 812.274902344, 919.401855469, 778.091064453, 758.515869141, 865.055908203, 369.906982422, 572.096679688, 895.462890625, 834.368896484, 713.528808594, 760.706787109, 855.098144531, 307.863769531, 736.905761719, 409.748046875, 676.002197266, 814.368164062, 790.120117188, 776.831054688, 667.923828125, 815.201904297, 684.491943359, 704.695068359, 712.756103516, 738.994140625, 837.928955078, 524.801025391, 707.771240234, 738.194335938, 1020.62207031, 723.489990234, 691.011962891, 702.401855469, 755.318115234, 997.909667969, 795.675048828, 730.847167969, 903.264160156, 763.097900391, 794.583007812, 859.597900391, 789.842773438, 801.355957031, 754.833984375, 739.384277344, 445.187011719, 540.183105469, 582.182128906, 794.154052734, 885.309082031, 771.796875, 780.774169922, 737.081054688, 906.03515625, 770.552734375, 879.277832031, 878.999023438, 781.127929688, 794.399169922, 723.219238281, 774.788818359, 865.465820312, 784.047851562, 785.512939453, 750.821289062, 760.356201172, 776.090087891, 858.739990234, 743.928955078, 722.600830078, 704.258789062, 830.059082031, 736.340820312, 743.174072266, 759.780273438, 752.206054688, 785.28125, 702.437744141, 672.965820312, 748.239990234, 514.855224609, 856.383056641, 759.931152344, 804.840820312, 505.488037109, 819.981201172, 728.218994141, 881.819824219, 771.901855469, 315.046875, 784.461914062, 754.527832031, 813.824951172, 447.79296875, 652.439941406]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-381.737914363
""", """-372.04089675
""", """-384.633040723
""", """-484.8749603
""", """-inf
""", """-393.620184152
""", """-474.409084276
""", """-372.988661117
""", """-553.076307729
""", """-431.336185475
""", """-inf
""", """-inf
""", """-387.517828036
""", """-442.853191251
""", """-490.145040391
""", """-371.26219137
""", """-590.651532126
""", """-inf
""", """-436.364162131
""", """-inf
""", """-378.556450857
""", """-369.936005027
""", """-497.296110915
""", """-367.489065129
""", """-372.833036266
""", """-606.394052057
""", """-382.567385703
""", """-658.14159356
""", """-1027.32567147
""", """-369.262287575
""", """-373.803736545
""", """-inf
""", """-659.689924359
""", """-375.790720019
""", """-421.046769179
""", """-379.462430545
""", """-442.452042422
""", """-489.066797031
""", """-650.251422745
""", """-571.160524611
""", """-590.576600821
""", """-427.087537146
""", """-483.083066119
""", """-367.134090894
""", """-11871.5804161
""", """-374.418240583
""", """-950.743304797
""", """-408.574508272
""", """-368.359537298
""", """-367.571975421
""", """-inf
""", """-inf
""", """-inf
""", """-393.625561541
""", """-410.610427711
""", """-381.95597978
""", """-370.642102042
""", """-374.008166321
""", """-371.058924364
""", """-392.813707763
""", """-405.495584577
""", """-700.024741941
""", """-1570.04433197
""", """-369.752545371
""", """-365.232063218
""", """-387.474163455
""", """-366.700896087
""", """-449.663238319
""", """-376.81044098
""", """-1168.80941422
""", """-830.640410205
""", """-387.564260935
""", """-394.550204955
""", """-446.916345539
""", """-385.705540487
""", """-386.189012774
""", """-464.673141604
""", """-422.485586537
""", """-530.133383772
""", """-724.41869798
""", """-462.838951042
""", """-374.06992876
""", """-413.728404368
""", """-423.024340556
""", """-373.258575875
""", """-inf
""", """-368.465554434
""", """-397.050723055
""", """-544.989079197
""", """-inf
""", """-2446.93292778
""", """-486.142639481
""", """-429.065103061
""", """-424.044591847
""", """-inf
""", """-625.143123084
""", """-370.470364626
""", """-493.062741852
""", """-inf
""", """-374.159177829
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2237.22094727
ms_run = [973.285888672, 1075.87817383, 956.425048828, 926.278808594, 995.158935547, 1282.11376953, 607.312744141, 1119.65405273, 1006.69677734, 821.365234375, 938.459960938, 1044.14697266, 1033.20703125, 878.120849609, 1090.11987305, 1024.4519043, 1212.44677734, 1223.51000977, 976.58203125, 1123.12890625, 1087.55908203, 1037.76513672, 675.765869141, 936.120849609, 920.282958984, 1016.13085938, 1029.62109375, 994.454101562, 579.57421875, 1054.14306641, 783.203125, 886.999023438, 993.141113281, 1092.42382812, 990.627197266, 1027.8918457, 940.622070312, 853.216308594, 968.535888672, 956.070800781, 1227.01513672, 1061.74487305, 976.388183594, 1010.36499023, 552.007080078, 1039.96801758, 975.307861328, 941.133056641, 683.24609375, 1125.09082031, 997.171142578, 469.062988281, 1033.16601562, 988.916992188, 727.693847656, 991.895263672, 834.437988281, 1196.36474609, 1022.45581055, 1022.48120117, 874.528320312, 1192.05102539, 500.045166016, 932.296142578, 944.781982422, 1002.90917969, 1060.65112305, 974.797851562, 996.499023438, 1020.6328125, 1131.57202148, 968.645996094, 948.711914062, 993.167724609, 1057.42285156, 971.100830078, 602.552978516, 934.478271484, 973.136962891, 1060.91699219, 1034.22412109, 729.66796875, 1088.47290039, 970.043945312, 883.458007812, 1086.17407227, 938.979248047, 1131.33398438, 769.642089844, 973.386962891, 1060.58105469, 1008.87207031, 627.167724609, 1051.70800781, 1353.32885742, 1091.28613281, 1130.61914062, 1177.51586914, 671.232910156, 949.801025391]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-368.6780252
""", """-429.279067757
""", """-475.318232056
""", """-621.575518185
""", """-552.415122689
""", """-532.38233221
""", """-inf
""", """-378.479419082
""", """-365.825995858
""", """-inf
""", """-480.958806228
""", """-392.390099745
""", """-447.49255532
""", """-381.304675188
""", """-371.570709172
""", """-384.09935182
""", """-370.076115348
""", """-1374.87255481
""", """-416.456261745
""", """-495.424974176
""", """-370.223539697
""", """-371.46087421
""", """-inf
""", """-433.121747415
""", """-370.038792045
""", """-390.507277131
""", """-841.423571115
""", """-390.382630262
""", """-inf
""", """-476.646693317
""", """-inf
""", """-377.14238368
""", """-371.203937466
""", """-385.161342655
""", """-380.057241337
""", """-370.869266064
""", """-384.907686955
""", """-inf
""", """-386.769266418
""", """-597.326933049
""", """-700.131697922
""", """-469.151623373
""", """-423.880289144
""", """-2099.37877123
""", """-inf
""", """-464.633913919
""", """-382.179642251
""", """-372.293280043
""", """-inf
""", """-684.983688407
""", """-366.377477905
""", """-inf
""", """-375.376939889
""", """-390.77640132
""", """-inf
""", """-636.211953384
""", """-inf
""", """-523.535760577
""", """-369.535418463
""", """-392.968870327
""", """-381.592894738
""", """-2460.18981255
""", """-inf
""", """-407.8277945
""", """-366.997192084
""", """-368.507660915
""", """-457.482079618
""", """-368.972241563
""", """-368.190900382
""", """-395.433549152
""", """-387.05576667
""", """-369.871675142
""", """-418.350798021
""", """-386.912942609
""", """-423.646618489
""", """-703.430169739
""", """-inf
""", """-367.903610893
""", """-370.802031728
""", """-418.4566763
""", """-402.135424401
""", """-inf
""", """-421.525473597
""", """-421.041876827
""", """-390.200007444
""", """-385.506341843
""", """-445.047363802
""", """-519.875550272
""", """-inf
""", """-379.098054744
""", """-564.239706441
""", """-399.289667854
""", """-inf
""", """-1117.91540604
""", """-489.050088921
""", """-371.511905964
""", """-379.944776478
""", """-804.060400676
""", """-inf
""", """-458.285234296
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2564.94091797
ms_run = [783.361083984, 850.451904297, 821.537109375, 1015.87792969, 1004.80908203, 1277.18310547, 814.615966797, 772.50390625, 906.438232422, 837.748046875, 300004.465088, 801.673339844, 805.240234375, 797.861083984, 813.907226562, 944.198242188, 832.761230469, 777.253173828, 823.208984375, 928.034179688, 770.606933594, 766.517822266, 821.016845703, 953.521972656, 980.867919922, 300004.519043, 1010.63208008, 860.208984375, 913.921875, 300004.444092, 885.573974609, 967.277099609, 800.666992188, 909.409912109, 904.048828125, 816.776855469, 300004.516113, 744.304931641, 724.248779297, 805.185058594, 796.016113281, 775.421875, 791.270996094, 925.893066406, 879.800048828, 756.166015625, 944.564941406, 874.911132812, 830.527099609, 818.079101562, 986.624023438, 300004.530762, 1016.65576172, 794.603027344, 300003.716064, 1079.40112305, 905.649902344, 993.359130859, 897.932128906, 755.115966797, 763.233886719, 822.597167969, 965.312011719, 980.583984375, 824.593994141, 981.958984375, 1797.85302734, 916.657226562, 300004.51001, 968.604736328, 868.83984375, 1137.10888672, 1013.78613281, 859.338134766, 6047.96191406, 1138.31298828, 767.279052734, 929.614990234, 752.166992188, 1213.10205078, 300004.532959, 840.112060547, 1017.53393555, 300004.421875, 300004.628906, 712.607910156, 865.600830078, 812.400146484, 814.899169922, 791.404785156, 836.348876953, 733.12109375, 977.903076172, 782.700195312, 841.160888672, 5239.7980957, 779.225097656, 911.562744141, 781.820068359, 785.643798828]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-1836.56788131
""", """-490.865799781
""", """-389.226218911
""", """-391.17154815
""", """-465.629897595
""", """-388.471429201
""", """-526.791214627
""", """-368.858924729
""", """-377.951774079
""", """-365.710713069
""", "", """-455.056632749
""", """-596.353071443
""", """-370.2876785
""", """-379.301454318
""", """-518.199704852
""", """-538.853427655
""", """-363.584674263
""", """-464.631406791
""", """-3218.71558279
""", """-409.449470358
""", """-402.728350616
""", """-454.511887245
""", """-373.398504915
""", """-506.952278578
""", "", """-386.659638909
""", """-699.781912392
""", """-696.039845635
""", "", """-374.346017094
""", """-497.939413583
""", """-364.272731166
""", """-895.562071872
""", """-405.949966503
""", """-389.217694377
""", "", """-447.804854939
""", """-368.389389339
""", """-371.558916606
""", """-374.43697441
""", """-364.162253844
""", """-368.09443055
""", """-365.628442821
""", """-374.353236699
""", """-1168.95844277
""", """-422.927016675
""", """-468.350805806
""", """-455.718713866
""", """-372.322685148
""", """-409.566740564
""", "", """-453.987996261
""", """-368.68926688
""", "", """-391.169888926
""", """-418.490628347
""", """-413.135031004
""", """-371.720948893
""", """-379.758921896
""", """-364.929833337
""", """-373.588251544
""", """-375.416973837
""", """-413.911548506
""", """-528.069580313
""", """-379.778917885
""", """-517.889491933
""", """-416.913805067
""", "", """-376.105535349
""", """-1361.66192201
""", """-720.777335624
""", """-692.074632998
""", """-367.152619658
""", """-552.729502045
""", """-371.490904212
""", """-370.044324151
""", """-376.911663309
""", """-371.313540929
""", """-709.330144217
""", "", """-387.906163363
""", """-383.551074905
""", "", "", """-420.604160622
""", """-378.305594442
""", """-420.335855823
""", """-384.258937879
""", """-367.838777759
""", """-365.510896127
""", """-364.592998585
""", """-428.242971484
""", """-373.490348233
""", """-369.135249649
""", """-668.260866873
""", """-390.769658515
""", """-394.623886641
""", """-1738.37033333
""", """-438.502365161
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2774.53125
ms_run = [9998.17675781, 11803.9123535, 10763.0830078, 11037.7790527, 10884.7578125, 10712.9389648, 11822.5549316, 10278.4179688, 11745.2399902, 11416.9714355, 10493.4621582, 10439.0021973, 10566.217041, 10821.9892578, 10783.1689453, 10678.9299316, 10669.7412109, 10724.4599609, 11051.467041, 10978.9511719, 10941.5649414, 11503.0429688, 10231.3388672, 10630.0927734, 11056.4470215, 10638.3937988, 10500.5539551, 10625.5112305, 10809.3349609, 10551.3591309, 10187.2839355, 10621.8417969, 11009.2841797, 11667.8442383, 12246.6062012, 11004.6142578, 10143.2949219, 10311.5371094, 10156.9038086, 11069.236084, 10772.1899414, 10433.5939941, 11793.947998, 11220.208252, 11011.9121094, 11299.425293, 10647.9926758, 11657.1987305, 10334.315918, 10833.0922852, 12340.447998, 11740.0061035, 10528.3251953, 10599.9130859, 10087.8898926, 11250.9060059, 10680.9311523, 10472.5788574, 10121.2001953, 10574.2548828, 13012.2810059, 11536.2558594, 11383.4108887, 10437.9099121, 10562.4370117, 11529.5979004, 11476.8950195, 11144.5441895, 12890.6159668, 10408.0290527, 12443.6218262, 11440.2431641, 10835.4616699, 10838.6831055, 10455.973877, 10705.7399902, 11275.4768066, 10386.0358887, 10745.967041, 10896.6640625, 11020.3500977, 11555.2009277, 11694.0319824, 11205.6010742, 10886.6499023, 10469.5842285, 11311.9030762, 10431.2871094, 11456.5239258, 11261.420166, 11068.8710938, 13426.369873, 11654.9199219, 10064.8718262, 13890.7832031, 10223.8649902, 11599.6699219, 43409.4970703, 10669.4919434, 11330.4599609]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-382.072744066
""", """-375.319749722
""", """-375.909383799
""", """-369.971334472
""", """-367.253492044
""", """-368.684699724
""", """-368.421195868
""", """-366.651916914
""", """-373.476721722
""", """-369.631104222
""", """-371.648686368
""", """-369.208718744
""", """-367.434140362
""", """-379.007650853
""", """-366.418314029
""", """-367.997340285
""", """-373.084672578
""", """-366.899486514
""", """-372.72917365
""", """-367.328568539
""", """-382.912511585
""", """-366.588725318
""", """-364.865113713
""", """-368.348794883
""", """-369.158739619
""", """-373.172473079
""", """-372.114070334
""", """-373.237731562
""", """-376.582380099
""", """-388.614504054
""", """-370.7188421
""", """-369.633067768
""", """-370.536602956
""", """-373.872810418
""", """-366.49554158
""", """-367.87534554
""", """-374.336412755
""", """-371.084726256
""", """-373.01291025
""", """-368.134652247
""", """-368.824623704
""", """-370.423061304
""", """-372.069632147
""", """-369.629009872
""", """-367.900253118
""", """-366.87914249
""", """-404.874215198
""", """-374.934080496
""", """-369.14001359
""", """-370.532216203
""", """-379.171146633
""", """-372.496955607
""", """-371.693169315
""", """-367.076877953
""", """-369.818770267
""", """-369.979913059
""", """-368.807433949
""", """-365.945070252
""", """-368.720856903
""", """-373.427534239
""", """-381.280513662
""", """-368.997043387
""", """-376.544510436
""", """-368.593225219
""", """-370.413516938
""", """-375.06199465
""", """-376.858984727
""", """-375.738709667
""", """-377.790788432
""", """-379.340894554
""", """-380.586970356
""", """-367.692386802
""", """-369.574235583
""", """-367.874832954
""", """-367.471006755
""", """-365.823420567
""", """-367.732660219
""", """-372.689803534
""", """-366.069556138
""", """-386.368707338
""", """-368.32092332
""", """-370.333149306
""", """-368.953670871
""", """-370.515800424
""", """-372.033680865
""", """-366.407671327
""", """-367.947284367
""", """-366.100142432
""", """-367.764159533
""", """-371.397030141
""", """-367.317808319
""", """-386.987287523
""", """-373.8446511
""", """-367.722568555
""", """-394.761479603
""", """-369.379457007
""", """-370.478293857
""", """-445.252270542
""", """-368.591767997
""", """-371.82798346
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2697.45996094
ms_run = [7598.39501953, 7673.74804688, 8033.32202148, 7097.83813477, 7705.34912109, 7807.03588867, 7547.99389648, 7341.62207031, 7762.75219727, 7095.43212891, 7320.85424805, 7730.41308594, 7366.37011719, 7079.60498047, 7509.84082031, 8236.42797852, 7568.75610352, 8335.28979492, 6971.21606445, 7846.06591797, 7753.92700195, 7973.69506836, 7800.703125, 7509.15112305, 8442.19213867, 7994.56958008, 7345.43701172, 7829.00097656, 7957.51000977, 8234.328125, 8460.38476562, 7361.11108398, 7547.92504883, 7084.34008789, 7540.96801758, 7413.50195312, 7230.96899414, 7540.3449707, 7319.13305664, 7637.89111328, 7967.96484375, 7280.51000977, 7128.31811523, 7075.81005859, 7419.24682617, 7904.69702148, 7590.96899414, 8046.71923828, 6089.22192383, 7235.89794922, 7048.0559082, 7015.72900391, 6691.32397461, 7377.4362793, 7153.0480957, 9751.63476562, 7970.33325195, 7426.23486328, 7378.29711914, 7546.13208008, 7850.56103516, 7444.60107422, 7528.90576172, 8747.23095703, 7557.47290039, 7740.92993164, 7522.81494141, 7744.34399414, 7876.78417969, 8190.02783203, 7345.15869141, 7754.32592773, 7106.42285156, 7382.16577148, 7188.49780273, 8699.53320312, 8050.09692383, 7083.28491211, 8454.93017578, 6733.78393555, 7652.60693359, 7838.84912109, 8506.70727539, 6831.5, 7176.80810547, 7554.65893555, 7406.76318359, 6932.96191406, 7415.54614258, 7303.53295898, 6623.35009766, 7777.79418945, 7677.96313477, 7354.70214844, 7289.10009766, 7251.58789062, 8251.52685547, 7273.41113281, 8335.76513672, 8137.51318359]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-375.730820929
""", """-368.780858991
""", """-371.812316432
""", """-365.341285389
""", """-368.577465379
""", """-368.439453891
""", """-367.842611931
""", """-378.534367598
""", """-381.187813695
""", """-377.042162188
""", """-366.551538254
""", """-369.419411411
""", """-370.200143411
""", """-369.064543637
""", """-370.598208629
""", """-368.068274361
""", """-368.342391601
""", """-379.348251408
""", """-365.111382055
""", """-371.911674714
""", """-373.969826973
""", """-382.517699713
""", """-368.698473101
""", """-383.056653901
""", """-372.394117317
""", """-369.738472539
""", """-368.680308477
""", """-375.437981657
""", """-389.134544623
""", """-367.725896681
""", """-387.136090095
""", """-370.108891046
""", """-367.145302145
""", """-368.6914111
""", """-367.365790446
""", """-398.643708395
""", """-368.057615117
""", """-369.83912127
""", """-366.306764892
""", """-369.836879318
""", """-370.255452542
""", """-366.730531642
""", """-367.455084612
""", """-387.528751234
""", """-370.563937958
""", """-366.937539056
""", """-368.7862967
""", """-379.612988176
""", """-365.741994325
""", """-373.132196499
""", """-368.680817614
""", """-368.651352385
""", """-inf
""", """-379.015398884
""", """-381.5087788
""", """-371.683510576
""", """-370.264680034
""", """-368.765531825
""", """-369.198664477
""", """-370.558989578
""", """-366.12825064
""", """-367.553259097
""", """-369.217061649
""", """-368.784425713
""", """-369.090035953
""", """-369.778734738
""", """-370.778529926
""", """-382.526552521
""", """-399.276919319
""", """-428.750941614
""", """-370.371317516
""", """-369.58609951
""", """-367.236234609
""", """-382.17102611
""", """-365.716646229
""", """-380.239929125
""", """-368.805999429
""", """-393.397887131
""", """-367.208233797
""", """-373.27067567
""", """-368.485108664
""", """-370.255921663
""", """-375.439265939
""", """-369.134409063
""", """-376.28057474
""", """-368.050460467
""", """-368.677476228
""", """-371.339551063
""", """-368.489864606
""", """-369.202983742
""", """-372.432966765
""", """-372.664147447
""", """-369.883599301
""", """-377.62649927
""", """-368.557845066
""", """-366.371196824
""", """-368.535132923
""", """-379.321721162
""", """-373.742585939
""", """-389.616057328
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2664.31005859
ms_run = [9826.27075195, 9585.87890625, 10171.7009277, 11298.8371582, 10183.4257812, 10207.3630371, 9952.28588867, 9690.88818359, 9875.28027344, 10246.2431641, 10374.5830078, 10908.5869141, 9372.94189453, 9746.48876953, 10735.7019043, 10141.3842773, 9796.96484375, 9428.97900391, 10410.822998, 9863.07495117, 10027.3378906, 9523.30395508, 10897.0148926, 10363.1791992, 10415.5307617, 9513.45410156, 9510.1940918, 9757.84790039, 11774.0600586, 9866.27709961, 10015.7858887, 10464.2407227, 10585.0681152, 9714.27099609, 9308.06298828, 9674.33007812, 11483.130127, 9318.32592773, 9802.19702148, 9508.98876953, 10153.7568359, 9755.72900391, 10342.9748535, 9515.62207031, 9800.29492188, 9370.99682617, 11069.4421387, 10489.6569824, 10187.8339844, 9457.72509766, 10134.9189453, 9747.98608398, 9325.71899414, 9685.87280273, 10144.776123, 9962.55322266, 9771.46704102, 9793.18579102, 10908.9528809, 10148.901123, 9897.15698242, 10034.7839355, 9139.41894531, 10602.1130371, 9770.64208984, 10013.8139648, 9572.9453125, 9889.63696289, 9824.93017578, 9290.4128418, 9503.4140625, 9760.02685547, 10064.75, 9581.73608398, 10032.1640625, 9838.44580078, 10189.737793, 9929.69116211, 9698.41601562, 10422.9689941, 9398.00292969, 9867.38574219, 9583.34887695, 9853.86694336, 9652.48901367, 9600.04589844, 9942.18310547, 9786.15722656, 9437.76879883, 10112.1289062, 9592.24291992, 10670.107666, 10109.4250488, 10226.7548828, 9766.99023438, 10231.0209961, 9567.9230957, 9641.87109375, 9544.27416992, 10987.322998]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-371.949568518
""", """-368.526364508
""", """-383.944543305
""", """-371.242707349
""", """-369.919875979
""", """-369.593255288
""", """-369.486075317
""", """-372.986941983
""", """-373.149838453
""", """-415.078744834
""", """-367.068575971
""", """-415.019164619
""", """-379.262370075
""", """-373.813305703
""", """-376.435124838
""", """-366.200772374
""", """-371.236064972
""", """-369.220509054
""", """-370.302686856
""", """-366.469484685
""", """-370.676423168
""", """-369.795233512
""", """-376.886439662
""", """-369.34822063
""", """-368.002553022
""", """-370.82364701
""", """-366.845728247
""", """-367.774020698
""", """-437.165909263
""", """-373.817707037
""", """-371.970876046
""", """-372.744678444
""", """-370.42255337
""", """-367.188935446
""", """-410.745943631
""", """-369.65173404
""", """-2172.19532254
""", """-367.036532572
""", """-369.902220789
""", """-366.953833174
""", """-370.951862428
""", """-369.912644314
""", """-381.776530344
""", """-367.620804727
""", """-368.53601571
""", """-364.951409708
""", """-370.820198596
""", """-374.088279444
""", """-368.074846214
""", """-382.591070955
""", """-440.98782317
""", """-376.852948007
""", """-366.440982852
""", """-367.08321212
""", """-368.425940687
""", """-365.987249787
""", """-367.90618924
""", """-376.227241139
""", """-372.449409992
""", """-380.412452123
""", """-366.315830404
""", """-376.632065155
""", """-367.904891092
""", """-374.435565371
""", """-372.388778754
""", """-440.261803752
""", """-368.225734876
""", """-365.60304682
""", """-370.468685514
""", """-379.6052849
""", """-370.937472304
""", """-370.605825265
""", """-368.789302939
""", """-374.652550047
""", """-369.607475293
""", """-373.108308874
""", """-369.153651268
""", """-365.602392398
""", """-385.33605925
""", """-375.940176626
""", """-373.198605601
""", """-366.699880487
""", """-370.329372149
""", """-369.040751607
""", """-368.961561452
""", """-368.734735834
""", """-369.75167937
""", """-369.839002148
""", """-366.976720112
""", """-367.602914011
""", """-373.883166606
""", """-369.140571514
""", """-376.247946185
""", """-376.799183548
""", """-371.862473763
""", """-370.630473478
""", """-368.840932732
""", """-366.845260691
""", """-368.244938424
""", """-375.080741595
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2688.15112305
ms_run = [867.366210938, 846.305175781, 1188.90307617, 789.314208984, 863.649169922, 300004.523193, 846.591796875, 985.648925781, 808.275146484, 300004.483887, 955.909179688, 804.583740234, 875.463867188, 1007.08496094, 300004.505859, 300004.538818, 819.056152344, 877.271972656, 733.336914062, 836.314941406, 843.321044922, 878.968017578, 733.352050781, 803.122070312, 832.367919922, 960.909912109, 879.726074219, 829.072998047, 877.259765625, 895.173095703, 968.186035156, 900.244140625, 783.814941406, 300004.45874, 780.354980469, 763.927978516, 907.279785156, 808.869873047, 833.956787109, 744.708007812, 922.300048828, 740.377197266, 300004.447021, 898.08984375, 1227.13989258, 977.114013672, 914.110107422, 300004.515137, 300004.565918, 896.912841797, 835.467773438, 1398.48486328, 846.575927734, 300004.505127, 985.405029297, 819.088867188, 885.972900391, 848.324951172, 300004.493896, 797.374023438, 816.242919922, 300004.538086, 1125.80200195, 300004.540771, 971.770996094, 1434.90112305, 822.010009766, 981.917236328, 29939.2580566, 813.626953125, 740.818115234, 1184.17675781, 720.698242188, 874.032958984, 837.662841797, 1001.74804688, 300004.525879, 813.538085938, 898.158203125, 855.812988281, 811.853759766, 1248.75195312, 998.406738281, 897.128173828, 821.018798828, 731.564941406, 806.458984375, 300003.850098, 300004.576904, 1068.32373047, 860.822753906, 1061.53295898, 851.620849609, 816.544921875, 815.491943359, 2152.0949707, 1016.80224609, 1185.42285156, 300004.531982, 744.108886719]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-421.836840602
""", """-485.349685562
""", """-461.155832899
""", """-381.554652199
""", """-741.923555586
""", "", """-428.33122169
""", """-1444.50564769
""", """-448.257400196
""", "", """-398.390488557
""", """-729.461408321
""", """-420.719429586
""", """-399.812838775
""", "", "", """-370.596882976
""", """-400.751777704
""", """-368.89212848
""", """-366.890293144
""", """-396.005376555
""", """-389.217049752
""", """-380.627295787
""", """-364.663694346
""", """-376.248698599
""", """-390.650523436
""", """-371.204150703
""", """-385.282517948
""", """-370.07190585
""", """-492.302512279
""", """-394.319064334
""", """-492.195384816
""", """-605.326902969
""", "", """-383.013846563
""", """-398.437640756
""", """-528.341683859
""", """-446.828591731
""", """-363.684374192
""", """-392.017465994
""", """-653.05486478
""", """-387.993621468
""", "", """-370.334688591
""", """-428.198342141
""", """-484.645139939
""", """-661.072105653
""", "", "", """-388.336391587
""", """-449.743940752
""", """-850.314789431
""", """-381.429432398
""", "", """-690.544192049
""", """-400.422298049
""", """-377.033834369
""", """-787.370289009
""", "", """-379.09571439
""", """-573.659410416
""", "", """-450.908839303
""", "", """-385.216399612
""", """-397.36761367
""", """-371.187716506
""", """-371.108148252
""", """-763.115496355
""", """-373.207513627
""", """-414.131621222
""", """-464.594941629
""", """-378.708961178
""", """-392.897917294
""", """-393.395249981
""", """-371.395830463
""", "", """-435.552317466
""", """-377.538821116
""", """-488.912301119
""", """-375.250158612
""", """-438.847549592
""", """-459.302979088
""", """-525.830387294
""", """-2466.75780768
""", """-460.28459956
""", """-395.736952878
""", "", "", """-396.70140232
""", """-4570.74668999
""", """-407.973233703
""", """-371.650621163
""", """-365.374821678
""", """-405.85989938
""", """-512.938974594
""", """-488.87433373
""", """-425.643028284
""", "", """-382.598398677
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2265.52514648
ms_run = [1276.92602539, 1171.69287109, 1132.33398438, 1171.70678711, 1066.51708984, 1037.04003906, 1013.0949707, 1180.23608398, 300004.579102, 1289.1081543, 1155.00195312, 1160.06713867, 1090.86108398, 1017.43212891, 990.91796875, 1323.30810547, 1103.5390625, 1145.82885742, 1071.08203125, 1174.05004883, 1153.16894531, 1167.69799805, 1194.7409668, 300004.545166, 1143.11474609, 1035.27001953, 1344.48608398, 1126.7902832, 300004.528076, 1056.36083984, 986.270019531, 1836.51318359, 1181.96533203, 300004.433838, 1042.3659668, 1221.94873047, 1058.7512207, 1417.64086914, 1080.28125, 1131.93798828, 1057.2878418, 1073.64624023, 1154.09814453, 1062.50390625, 1006.30517578, 300004.49292, 1576.65600586, 1065.58007812, 1486.49316406, 300004.473145, 1060.30102539, 14519.9790039, 1095.91308594, 300004.492188, 1168.4230957, 1122.69677734, 1056.18579102, 1166.35205078, 1056.10571289, 1023.20996094, 989.088134766, 1060.48291016, 1073.36206055, 1266.98193359, 1809.29394531, 1017.43896484, 1238.27001953, 1109.29907227, 1144.22119141, 300004.485107, 1114.84912109, 1020.61181641, 1304.68017578, 1453.38891602, 300004.49292, 1136.05810547, 1246.56396484, 300004.461914, 300004.515137, 1112.3371582, 1072.75805664, 1045.56298828, 300004.532227, 1101.78979492, 1155.24829102, 1061.99804688, 300004.463135, 1176.73193359, 1058.42407227, 1020.75097656, 1637.82080078, 1517.43383789, 1003.78930664, 1498.51977539, 1025.23901367, 4366.82202148, 300004.574951, 300004.581055, 1191.04785156, 1018.24487305]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-404.259471652
""", """-370.318743922
""", """-478.216213489
""", """-380.68533998
""", """-421.365860518
""", """-793.271326054
""", """-375.562555277
""", """-377.3635655
""", "", """-480.774446045
""", """-658.933940673
""", """-386.440707444
""", """-379.597241357
""", """-393.777226303
""", """-373.745052611
""", """-364.111799874
""", """-427.854240211
""", """-390.495042927
""", """-467.318962683
""", """-384.6594647
""", """-377.024907023
""", """-614.992091959
""", """-379.975837405
""", "", """-370.020361743
""", """-371.452629814
""", """-511.500398605
""", """-372.899930798
""", "", """-371.162602256
""", """-379.924985944
""", """-470.201807942
""", """-375.827274386
""", "", """-371.337707732
""", """-424.433620657
""", """-455.746741913
""", """-400.483056957
""", """-403.467265043
""", """-1600.28415468
""", """-375.288539646
""", """-370.989154452
""", """-418.800929784
""", """-418.453257849
""", """-413.960983292
""", "", """-418.020107578
""", """-404.703776497
""", """-5694.17655404
""", "", """-368.48031703
""", """-533.754534427
""", """-407.829991522
""", "", """-369.752927733
""", """-961.250462343
""", """-382.340964223
""", """-367.110018024
""", """-438.526486125
""", """-366.260978763
""", """-455.996246256
""", """-386.494885004
""", """-384.099679316
""", """-508.221083575
""", """-447.591482803
""", """-397.617491935
""", """-371.619786419
""", """-391.634619225
""", """-374.38353721
""", "", """-405.371016935
""", """-382.897061733
""", """-495.802701656
""", """-644.303062768
""", "", """-578.171657448
""", """-2467.82160538
""", "", "", """-668.553307217
""", """-395.826076746
""", """-378.478120666
""", "", """-395.922481063
""", """-568.37583983
""", """-372.503731289
""", "", """-384.266146828
""", """-382.492209522
""", """-442.320898187
""", """-430.993018834
""", """-404.023584732
""", """-427.254543639
""", """-422.119971626
""", """-396.370449603
""", """-681.56587045
""", "", "", """-434.174492501
""", """-525.862409326
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2695.21264648
ms_run = [9057.94921875, 8400.36206055, 8302.80224609, 8563.51489258, 8579.7199707, 8476.27392578, 9366.2590332, 8406.23901367, 9952.97607422, 7968.15625, 8688.17700195, 7742.94311523, 8414.35913086, 8585.84594727, 8133.953125, 10323.5268555, 8049.609375, 8106.33496094, 8262.35498047, 8297.99902344, 8342.18798828, 7476.78393555, 8812.49487305, 8931.90405273, 8725.6340332, 8057.125, 8730.53881836, 9384.82080078, 9563.57788086, 8289.55786133, 8422.96704102, 8298.78100586, 8820.83496094, 8685.10498047, 8423.39086914, 8238.49584961, 7877.73706055, 8872.21704102, 8589.0859375, 8271.91186523, 8766.77001953, 8036.09814453, 8305.73193359, 11047.6362305, 8076.43383789, 8282.26318359, 8419.80810547, 8481.53295898, 9942.27197266, 8756.92016602, 11631.9638672, 8332.35498047, 7763.89916992, 8271.30517578, 7918.30004883, 8583.17504883, 8020.61206055, 8398.19604492, 8053.81079102, 8568.08007812, 7993.53100586, 8368.02832031, 8799.00097656, 7997.19995117, 8312.72412109, 8162.21679688, 7941.97680664, 9427.98803711, 8680.30712891, 9401.06323242, 9038.48608398, 9522.76611328, 10509.1411133, 8039.20800781, 8197.34008789, 8091.87890625, 8622.87890625, 8858.89086914, 8149.96728516, 9002.89794922, 8020.12011719, 8104.52075195, 9444.78198242, 8683.33203125, 7795.29199219, 8252.80297852, 8393.14624023, 8689.86914062, 8276.0703125, 8388.30102539, 8257.84301758, 8399.0769043, 7903.82519531, 7986.84399414, 8949.10009766, 8158.26000977, 8916.5, 8021.83300781, 8546.37597656, 8782.38183594]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-374.92880821
""", """-367.899731983
""", """-367.165369183
""", """-370.614895245
""", """-365.072179193
""", """-367.240331648
""", """-369.936381096
""", """-365.899447699
""", """-367.135379339
""", """-366.60914207
""", """-383.174757669
""", """-370.732277026
""", """-377.528352396
""", """-368.308721217
""", """-369.200491003
""", """-385.974990805
""", """-368.752466283
""", """-367.241503934
""", """-372.105284247
""", """-372.702031383
""", """-366.503066871
""", """-403.095559891
""", """-369.294833467
""", """-374.67282578
""", """-370.007113132
""", """-367.748087271
""", """-369.80947734
""", """-369.13541477
""", """-369.55205183
""", """-367.1895173
""", """-369.134632878
""", """-368.048308943
""", """-373.392315858
""", """-367.648089991
""", """-370.326582332
""", """-365.897898736
""", """-368.129430976
""", """-370.247915833
""", """-367.933403419
""", """-367.435897515
""", """-370.076520399
""", """-374.495586888
""", """-368.755221089
""", """-368.108853804
""", """-367.515020045
""", """-366.411541149
""", """-365.908846668
""", """-370.13755342
""", """-369.302648258
""", """-365.667000143
""", """-391.127806394
""", """-367.025313157
""", """-367.887730728
""", """-370.301856743
""", """-392.235401269
""", """-367.74055866
""", """-368.242280026
""", """-369.074744304
""", """-367.149090915
""", """-378.930705732
""", """-364.619954066
""", """-368.841009633
""", """-367.674353065
""", """-368.611553375
""", """-367.489147953
""", """-375.270179894
""", """-371.328881389
""", """-370.004965512
""", """-399.867849535
""", """-377.206988563
""", """-374.851491633
""", """-371.901916062
""", """-382.023761468
""", """-369.467625188
""", """-375.265664884
""", """-367.661311755
""", """-366.235011933
""", """-367.928478906
""", """-367.933678971
""", """-395.889984604
""", """-367.229818729
""", """-371.140324019
""", """-374.254434029
""", """-371.266193846
""", """-383.186433012
""", """-366.604445978
""", """-369.475699741
""", """-370.380305377
""", """-369.544421183
""", """-388.470990026
""", """-435.763976209
""", """-373.15046793
""", """-376.923173788
""", """-364.911400503
""", """-369.821555792
""", """-371.548121723
""", """-366.777380975
""", """-370.840096763
""", """-369.852695397
""", """-368.580950843
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2766.41894531
ms_run = [11216.3508301, 10661.223877, 11230.2299805, 11198.5361328, 10891.2380371, 10600.1599121, 11091.2619629, 10603.2609863, 10771.4382324, 10466.2128906, 11939.6733398, 12022.9790039, 11123.5129395, 12154.4138184, 10473.2019043, 11883.0002441, 11637.9020996, 11978.0158691, 11008.9760742, 11756.4318848, 11166.7521973, 10760.3742676, 11274.8398438, 10294.4277344, 11653.7631836, 11571.7460938, 12064.6359863, 10930.1472168, 12006.953125, 11374.5268555, 10706.5419922, 10602.9128418, 10623.6689453, 10440.2880859, 12740.2878418, 10396.9208984, 11862.3586426, 10976.0761719, 10593.6711426, 11848.1530762, 12598.2868652, 11269.8479004, 11137.8540039, 10621.0410156, 10514.8479004, 10843.3439941, 10792.9008789, 10639.3920898, 10617.0900879, 10858.361084, 10626.0490723, 10428.0490723, 10796.9780273, 11342.2177734, 11429.0900879, 10465.4291992, 11028.1806641, 11371.684082, 10892.7080078, 12853.2199707, 10740.5358887, 10844.2143555, 10397.6940918, 10633.8820801, 11012.0083008, 10872.7478027, 12049.7409668, 10418.4189453, 11326.6899414, 11455.7468262, 10794.9360352, 11033.6142578, 11359.0119629, 11314.1950684, 11801.2382812, 11425.9240723, 10472.9938965, 10249.6411133, 11688.3203125, 10722.9418945, 10395.1091309, 11043.6828613, 11081.0639648, 10122.8369141, 10582.0839844, 11734.9560547, 11130.2939453, 10536.0532227, 10951.0600586, 11647.0297852, 12030.5148926, 10943.2297363, 11172.3400879, 11033.7670898, 11000.7502441, 10293.7739258, 10770.2470703, 10114.4289551, 11324.6311035, 10522.4919434]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-372.344109805
""", """-367.19701736
""", """-367.626584892
""", """-367.115714225
""", """-370.447644094
""", """-371.017900673
""", """-386.371968502
""", """-385.82374113
""", """-365.956853207
""", """-368.19079185
""", """-376.417469474
""", """-374.430045606
""", """-369.608794115
""", """-387.202198689
""", """-369.808302623
""", """-370.896022091
""", """-368.379146389
""", """-371.284751395
""", """-366.898330749
""", """-379.87348056
""", """-374.026875045
""", """-372.378649456
""", """-378.568048002
""", """-369.584123833
""", """-375.841081472
""", """-369.320658994
""", """-377.562781568
""", """-374.791992477
""", """-383.686622107
""", """-370.50638378
""", """-367.364076694
""", """-370.692728978
""", """-366.496092993
""", """-370.588167712
""", """-371.264565363
""", """-378.495300346
""", """-370.972071945
""", """-407.516881247
""", """-366.505307393
""", """-534.086411996
""", """-378.65604643
""", """-387.920476051
""", """-371.995924102
""", """-370.681592241
""", """-368.451407431
""", """-396.666571918
""", """-370.028833312
""", """-367.05086923
""", """-367.825215559
""", """-368.10233528
""", """-367.043028244
""", """-368.813004449
""", """-369.1647593
""", """-369.710900038
""", """-371.448369846
""", """-378.73201971
""", """-368.394531304
""", """-367.538646019
""", """-369.466243578
""", """-367.06105542
""", """-372.753229711
""", """-369.396319322
""", """-376.656021092
""", """-368.403305762
""", """-368.084320781
""", """-369.900381812
""", """-374.35792729
""", """-369.77805245
""", """-371.048300001
""", """-375.439017536
""", """-369.069402839
""", """-369.095098164
""", """-384.96176439
""", """-394.573734661
""", """-379.610647639
""", """-367.845955515
""", """-460.702129313
""", """-365.147961862
""", """-369.326803221
""", """-365.317604413
""", """-366.449187996
""", """-369.198202079
""", """-412.001207335
""", """-369.246088482
""", """-367.574341738
""", """-370.341554584
""", """-371.562572879
""", """-371.781483109
""", """-375.689527419
""", """-367.313902159
""", """-392.820367042
""", """-370.145681866
""", """-367.703269458
""", """-378.129708982
""", """-369.918119274
""", """-377.194305606
""", """-367.978996535
""", """-371.496174811
""", """-393.834951932
""", """-365.39389909
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2447.07495117
ms_run = [683.281005859, 526.068115234, 538.250976562, 591.986083984, 511.808105469, 541.515869141, 577.638916016, 539.846191406, 547.812011719, 564.293701172, 548.384033203, 562.676025391, 594.37109375, 622.781982422, 542.901855469, 528.0078125, 539.979980469, 531.864013672, 558.66796875, 537.298095703, 582.725097656, 531.79296875, 616.451904297, 581.662109375, 571.737060547, 557.272949219, 552.536132812, 524.063232422, 520.936035156, 515.270019531, 651.652099609, 638.114990234, 554.708007812, 606.1171875, 569.655029297, 523.333984375, 546.931884766, 525.087890625, 510.310302734, 591.672851562, 536.644042969, 562.559814453, 622.627929688, 521.172851562, 570.590820312, 530.785644531, 530.189941406, 525.524902344, 538.278808594, 610.510009766, 619.096923828, 590.644775391, 542.0078125, 546.987060547, 549.435058594, 562.774902344, 525.998291016, 527.522949219, 591.444091797, 552.702148438, 568.750244141, 583.483886719, 604.513183594, 550.559082031, 523.330078125, 541.223876953, 503.727783203, 553.850097656, 546.510009766, 607.166992188, 520.600097656, 533.2109375, 541.321044922, 670.817138672, 532.12890625, 525.017822266, 532.192138672, 533.872070312, 560.119873047, 538.328857422, 567.350830078, 528.031005859, 534.770996094, 531.166992188, 530.892089844, 585.895996094, 542.985107422, 545.374267578, 541.971923828, 531.180175781, 503.776123047, 542.394042969, 577.083251953, 534.571044922, 507.469970703, 665.019042969, 535.413818359, 529.819091797, 535.978027344, 576.301025391]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2326.73095703
ms_run = [1002.54980469, 863.054199219, 882.883056641, 880.540771484, 862.620849609, 863.199951172, 879.622802734, 856.850830078, 877.639892578, 873.064208984, 859.609130859, 854.843994141, 931.759765625, 966.437744141, 861.514892578, 904.801269531, 919.393066406, 881.626953125, 922.919921875, 870.855224609, 863.929199219, 881.361083984, 894.781005859, 881.084716797, 874.519287109, 853.649169922, 882.018066406, 898.966064453, 911.545898438, 849.062011719, 864.053955078, 864.729980469, 910.791259766, 853.093017578, 870.647216797, 846.192138672, 887.24609375, 918.438720703, 899.284912109, 911.473144531, 865.233886719, 997.450927734, 867.284912109, 921.108154297, 863.682861328, 915.277099609, 903.867919922, 850.935058594, 924.440917969, 884.454101562, 884.065917969, 907.576904297, 843.718994141, 886.112060547, 920.440917969, 848.799072266, 889.295898438, 899.532958984, 877.816894531, 909.877929688, 871.078125, 860.240966797, 904.186035156, 931.478027344, 938.1328125, 907.647949219, 865.21484375, 850.00390625, 842.122070312, 897.25390625, 936.87109375, 865.326171875, 861.566894531, 869.271972656, 866.849853516, 914.286621094, 829.198974609, 862.058837891, 887.521240234, 858.818115234, 872.002197266, 847.575927734, 843.724121094, 843.3046875, 891.047119141, 928.756103516, 872.606201172, 929.940917969, 836.748779297, 843.381835938, 905.116699219, 855.898193359, 889.900146484, 885.771972656, 819.404785156, 890.187011719, 857.905273438, 913.120849609, 811.341064453, 884.079101562]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2221.96118164
ms_run = [5811.24511719, 5677.58886719, 5404.40893555, 7165.94604492, 5511.55883789, 5938.03173828, 5976.38476562, 6690.50512695, 5467.62109375, 7038.38916016, 5390.96826172, 5306.6640625, 7210.03393555, 5375.71191406, 5491.25805664, 5732.5859375, 6149.69287109, 5361.56298828, 6856.14892578, 5311.84277344, 6785.98510742, 5256.2980957, 5346.97216797, 5784.61889648, 5458.56689453, 7234.12915039, 6789.27392578, 5365.56787109, 7181.73999023, 5599.0300293, 5472.55395508, 5641.23706055, 7009.12597656, 5424.08520508, 6779.60205078, 5341.40722656, 5456.23486328, 6894.80908203, 5873.23217773, 5538.78173828, 6400.26806641, 6675.28320312, 7069.19311523, 5604.61499023, 5887.81494141, 6322.38305664, 5301.05688477, 5365.42480469, 6292.15820312, 5748.50805664, 5562.02001953, 6699.13598633, 6921.95410156, 5276.1171875, 6544.5, 5326.13598633, 5923.91625977, 5338.62280273, 5955.16894531, 6606.86108398, 5277.6809082, 5313.11523438, 6523.9230957, 5335.30102539, 6546.24316406, 5404.67602539, 5329.37402344, 5296.21777344, 7085.78100586, 5738.26708984, 5375.29516602, 5399.28979492, 5498.84692383, 5784.62402344, 6985.88989258, 6543.05615234, 6894.96704102, 5624.98388672, 5840.53295898, 5392.70800781, 5406.16503906, 7012.4140625, 5937.18994141, 5486.42700195, 5878.32788086, 5307.88012695, 6510.15625, 6948.95019531, 6742.38598633, 6099.13305664, 5287.42797852, 6182.63598633, 5437.16723633, 5691.48876953, 5431.828125, 5391.17602539, 5429.88305664, 5471.68017578, 5341.60107422, 5296.18725586]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2834.41503906
ms_run = [9755.39501953, 9810.61206055, 10205.4560547, 9114.12890625, 9929.8449707, 9861.23095703, 8898.21191406, 9936.27001953, 9159.63208008, 8970.7109375, 9831.40600586, 9542.44604492, 9143.58691406, 10153.0080566, 10169.0270996, 10325.7519531, 9132.3972168, 10066.7971191, 10075.3811035, 9277.828125, 8807.61401367, 8995.10302734, 9227.19311523, 8960.17797852, 8792.75708008, 9922.44726562, 9447.09594727, 9874.68188477, 9714.91210938, 9001.88476562, 8865.12695312, 9372.22412109, 9704.13305664, 9187.59399414, 8851.875, 9983.01708984, 8903.16210938, 9235.2980957, 8908.71704102, 9295.33789062, 10142.6040039, 9141.52392578, 9494.18701172, 9020.77294922, 8927.17504883, 9283.78198242, 10206.1799316, 8764.91015625, 10006.1950684, 9515.06103516, 9329.70922852, 10054.8588867, 9352.81201172, 9207.35009766, 9531.04711914, 10188.4787598, 8804.18603516, 8847.68701172, 8947.34008789, 9193.76391602, 9093.09692383, 9101.74707031, 10295.9179688, 8888.6418457, 9286.37817383, 9526.63916016, 8926.89208984, 10166.4660645, 10096.2478027, 8984.85913086, 10263.8461914, 8897.75512695, 9193.92895508, 8857.05493164, 9456.41992188, 10124.2397461, 9871.67089844, 10158.7949219, 9458.37304688, 10157.7570801, 10284.0810547, 9669.54101562, 8922.51708984, 8901.93212891, 10258.4440918, 8847.84619141, 9791.6159668, 9482.64013672, 9515.11889648, 9220.96166992, 9308.36108398, 10390.9609375, 10071.939209, 9375.27001953, 9348.75708008, 8962.21020508, 9383.80810547, 9745.59106445, 8845.80786133, 8804.89599609]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2699.41699219
ms_run = [577.38671875, 587.541992188, 576.477050781, 554.455078125, 585.011962891, 573.726074219, 479.028808594, 528.9921875, 509.147705078, 475.882080078, 557.478759766, 475.531005859, 580.745117188, 494.489990234, 422.126220703, 529.557861328, 474.205078125, 604.502929688, 560.631103516, 577.750244141, 531.440917969, 624.998046875, 474.094970703, 520.847900391, 527.309082031, 698.104980469, 611.5703125, 630.390869141, 431.043945312, 563.118164062, 455.0390625, 606.997070312, 643.808837891, 598.891845703, 564.8828125, 627.107910156, 616.217041016, 605.730957031, 548.554931641, 601.435058594, 618.313964844, 581.019042969, 548.16796875, 473.755859375, 569.603027344, 485.703857422, 552.993896484, 466.693847656, 536.298095703, 521.439208984, 526.243164062, 575.270019531, 707.336914062, 465.643066406, 579.926025391, 556.342041016, 589.377197266, 560.805175781, 491.226074219, 603.593017578, 443.934814453, 527.508056641, 466.131103516, 592.469726562, 537.209960938, 605.385253906, 704.568115234, 509.721923828, 452.826904297, 434.087158203, 658.877685547, 613.147949219, 633.322998047, 598.024169922, 783.951904297, 587.791992188, 478.997070312, 582.080322266, 511.265869141, 424.482910156, 546.842041016, 476.291015625, 593.178955078, 435.029052734, 661.815917969, 585.375244141, 515.123046875, 583.591796875, 610.081787109, 537.648925781, 568.599853516, 489.259033203, 568.690917969, 554.520751953, 536.778808594, 593.547119141, 462.976074219, 479.697753906, 474.020019531, 442.441162109]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2239.70410156
ms_run = [653.363769531, 547.534912109, 743.139892578, 502.677246094, 750.575927734, 727.564941406, 773.336914062, 721.050048828, 601.685058594, 855.012939453, 690.175048828, 710.761962891, 553.184814453, 634.806884766, 579.896728516, 857.749023438, 715.375, 533.646972656, 897.071777344, 744.243896484, 682.797851562, 767.026855469, 754.196044922, 685.724121094, 486.269042969, 705.064208984, 753.351806641, 659.678955078, 668.300048828, 592.940917969, 675.194091797, 747.911865234, 756.166015625, 668.933105469, 890.112792969, 701.371826172, 781.887939453, 722.361816406, 879.861083984, 830.671875, 753.510986328, 802.798095703, 633.980957031, 755.259033203, 837.783935547, 629.343017578, 667.281738281, 674.937011719, 664.927001953, 790.634765625, 821.097900391, 673.021728516, 692.379150391, 873.164306641, 713.920166016, 679.403076172, 812.566162109, 604.751953125, 656.12109375, 923.211181641, 830.498046875, 812.242919922, 663.580078125, 833.571044922, 622.560058594, 724.203125, 826.977050781, 667.652832031, 672.064208984, 637.855957031, 535.277099609, 680.263916016, 536.942871094, 613.118896484, 604.929931641, 757.179931641, 683.818115234, 743.486083984, 885.500976562, 738.936035156, 679.120849609, 762.00390625, 781.306884766, 627.042236328, 772.139892578, 730.552978516, 938.756103516, 714.739990234, 841.183837891, 477.619873047, 924.921875, 748.343017578, 764.37109375, 552.058837891, 703.533935547, 651.940185547, 838.302246094, 732.475830078, 656.978027344, 606.312011719]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2206.24194336
ms_run = [5480.66992188, 5549.95629883, 5301.55175781, 5396.46020508, 4807.8269043, 5350.92675781, 5181.70776367, 5684.86108398, 5248.82104492, 5499.27514648, 5284.93212891, 5262.47363281, 5099.90380859, 5634.52416992, 5120.9140625, 5278.47094727, 5315.8828125, 5289.66894531, 5296.72509766, 5413.00708008, 5586.03295898, 4905.30224609, 5323.70507812, 5013.42797852, 5717.01904297, 5631.48291016, 5248.21801758, 5359.44384766, 5339.39501953, 5234.35302734, 5185.86914062, 4987.28686523, 4878.24389648, 5409.15112305, 5566.09301758, 5469.91113281, 5397.93701172, 5108.67407227, 5067.39599609, 5053.71704102, 5491.85498047, 5314.39306641, 5233.01708984, 5177.74780273, 5418.19189453, 5549.20996094, 5261.87084961, 5143.33911133, 5267.48901367, 5346.05786133, 5354.41113281, 5111.17895508, 5474.05004883, 5454.75488281, 4996.38110352, 5577.78881836, 5819.06689453, 5031.66821289, 5151.31298828, 5609.88671875, 5236.83398438, 5311.78491211, 5419.67504883, 5101.94213867, 4846.05004883, 5528.96582031, 5282.35400391, 5144.63110352, 5382.03491211, 5392.03222656, 5111.72607422, 5385.09790039, 5372.06811523, 5265.89208984, 5230.14526367, 5176.73095703, 5065.95385742, 4981.41894531, 5479.85107422, 5079.95825195, 5045.49609375, 5189.19995117, 5308.62304688, 4919.24389648, 5081.15405273, 5149.98974609, 5242.77709961, 4898.98999023, 5479.22802734, 5037.36499023, 5328.46191406, 5438.71508789, 5518.47119141, 5376.11303711, 5162.83691406, 5095.53100586, 5227.82202148, 4806.01806641, 4978.44604492, 5260.00292969]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2726.20507812
ms_run = [7188.5300293, 7461.3112793, 6517.28295898, 6729.76293945, 6796.0, 6761.60693359, 6586.76782227, 6761.55004883, 6916.51416016, 6971.23779297, 7176.70703125, 7153.56494141, 7283.92895508, 6892.31005859, 7368.02197266, 7409.28979492, 6831.11376953, 6834.09375, 6357.05297852, 6735.14892578, 6778.52514648, 7318.45703125, 6965.98022461, 7138.07006836, 7002.82910156, 6497.48608398, 7079.40014648, 6869.78198242, 6683.57006836, 6957.97900391, 6815.26806641, 6861.16088867, 6847.34472656, 6867.16894531, 6964.68017578, 6749.65209961, 7087.02978516, 7278.78808594, 6890.06298828, 6834.81396484, 6973.22998047, 6355.27709961, 7421.41992188, 6561.71508789, 7128.8659668, 7239.19580078, 7194.44091797, 7206.43701172, 6601.92211914, 6768.02392578, 7038.5222168, 6563.10913086, 6328.57104492, 6880.16992188, 6915.84008789, 6942.70800781, 7061.11889648, 7232.80273438, 6802.91088867, 6888.87817383, 7177.53198242, 6913.1640625, 7383.30395508, 7073.88012695, 6333.30200195, 6912.2199707, 6874.57299805, 7106.20410156, 7094.63623047, 6771.94995117, 7099.73095703, 6971.0378418, 6723.31591797, 6495.953125, 6971.69726562, 7396.03491211, 7152.42919922, 6927.6081543, 7527.7512207, 6477.95800781, 7317.11083984, 7303.20898438, 6704.9050293, 6815.44116211, 7056.51171875, 7203.14404297, 6784.42871094, 6414.58691406, 6961.90112305, 7073.43408203, 7025.35888672, 6792.26708984, 6904.48486328, 7328.15991211, 6878.57910156, 7257.78588867, 7346.28613281, 7034.65698242, 7504.28393555, 6834.89892578]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2674.38476562
ms_run = [647.622802734, 647.188964844, 640.774902344, 645.625976562, 646.886230469, 645.913085938, 648.019042969, 645.584960938, 647.843261719, 647.865966797, 647.2890625, 643.614013672, 647.817871094, 650.676025391, 648.854003906, 646.055908203, 644.140136719, 650.632080078, 645.325683594, 644.995361328, 650.076904297, 638.886962891, 645.884033203, 644.997802734, 645.194824219, 643.014892578, 650.983886719, 641.596923828, 645.662597656, 650.528076172, 645.545898438, 649.196777344, 650.745361328, 650.341064453, 648.279052734, 642.312988281, 634.581787109, 644.851074219, 650.806152344, 634.565185547, 652.690185547, 648.916748047, 643.111816406, 648.603027344, 636.426757812, 641.9609375, 646.326904297, 650.011962891, 632.947021484, 654.343994141, 641.770751953, 653.689941406, 645.352294922, 644.983886719, 649.908935547, 652.936035156, 649.311035156, 646.607910156, 645.932861328, 650.439208984, 642.234863281, 648.397949219, 652.304931641, 643.180175781, 647.691894531, 648.106689453, 642.523193359, 650.057861328, 651.342041016, 648.307861328, 652.805175781, 647.039794922, 643.977050781, 653.269042969, 649.309082031, 639.330810547, 650.983154297, 645.150878906, 644.171142578, 650.9921875, 646.156982422, 641.565185547, 646.46484375, 644.208007812, 647.664794922, 649.22265625, 646.879150391, 626.969726562, 644.28125, 631.606689453, 646.153808594, 653.099121094, 646.261962891, 642.684082031, 642.114013672, 645.372070312, 627.717041016, 632.383300781, 649.499023438, 630.151855469]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2487.39962971
""", """-2501.09504765
""", """-2475.0877859
""", """-2478.12869681
""", """-2463.5506215
""", """-2496.62862414
""", """-2471.7762548
""", """-2506.38318673
""", """-2474.18747993
""", """-2488.22371831
""", """-2500.53625561
""", """-2495.14459994
""", """-2504.78914273
""", """-2495.84323016
""", """-2497.16303658
""", """-2481.64635987
""", """-2499.03902452
""", """-2497.6395981
""", """-2481.4305627
""", """-2504.44593577
""", """-2491.12650166
""", """-2481.38357958
""", """-2499.97449866
""", """-2475.18196203
""", """-2501.34146662
""", """-2477.08126816
""", """-2488.86377119
""", """-2472.27568013
""", """-2506.33117984
""", """-2494.92496531
""", """-2477.98153455
""", """-2493.03137118
""", """-2501.56034564
""", """-2483.96149781
""", """-2478.95167947
""", """-2498.18472349
""", """-2496.63216656
""", """-2491.73305828
""", """-2477.91507206
""", """-2490.70769362
""", """-2466.11341321
""", """-2483.89283492
""", """-2468.8139956
""", """-2490.35706472
""", """-2501.5308353
""", """-2483.3937228
""", """-2487.66020377
""", """-2487.17064978
""", """-2491.63790572
""", """-2494.74950272
""", """-2500.84111738
""", """-2500.76247338
""", """-2485.92157276
""", """-2488.69158045
""", """-2496.26131553
""", """-2510.52363796
""", """-2480.13227275
""", """-2501.06565732
""", """-2460.13671673
""", """-2489.0471847
""", """-2447.5447566
""", """-2502.98370772
""", """-2489.46962389
""", """-2496.40782158
""", """-2496.3095366
""", """-2502.65987241
""", """-2477.14432943
""", """-2472.98225143
""", """-2500.18580365
""", """-2497.71900153
""", """-2484.16605627
""", """-2498.2580505
""", """-2491.79940235
""", """-2503.50534941
""", """-2478.7295207
""", """-2489.23428107
""", """-2497.94029574
""", """-2499.76029398
""", """-2508.46053133
""", """-2487.29595995
""", """-2479.79790037
""", """-2498.42249554
""", """-2465.98765335
""", """-2499.70377201
""", """-2481.49874947
""", """-2498.24018649
""", """-2482.03769375
""", """-2474.59945357
""", """-2479.69962941
""", """-2493.80478578
""", """-2471.05194737
""", """-2490.36235704
""", """-2480.69719
""", """-2497.74410479
""", """-2487.7610152
""", """-2466.3551587
""", """-2482.11955077
""", """-2489.610991
""", """-2480.90925159
""", """-2495.26388379
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2299.64990234
ms_run = [1186.00317383, 1204.70092773, 1192.26098633, 1193.60717773, 1184.47509766, 1192.66186523, 1179.95507812, 1185.03173828, 1183.0168457, 1183.55004883, 1182.47705078, 1191.82104492, 1183.25805664, 1176.95361328, 1178.98095703, 1183.26391602, 1179.47485352, 1174.47485352, 1171.58178711, 1189.59790039, 1196.99291992, 1178.54980469, 1187.11621094, 1178.6640625, 1164.28491211, 1182.47705078, 1186.13598633, 1187.96704102, 1160.77905273, 1187.86010742, 1178.60913086, 1181.91381836, 1192.81420898, 1173.50195312, 1172.88989258, 1167.91894531, 1179.23193359, 1181.36425781, 1177.83789062, 1176.86108398, 1184.10302734, 1170.4519043, 1179.20898438, 1170.31201172, 1188.09716797, 1183.9921875, 1183.7800293, 1188.82397461, 1171.13793945, 1170.55786133, 1186.91894531, 1186.07885742, 1165.37719727, 1178.21728516, 1179.17529297, 1181.98486328, 1176.75, 1167.08398438, 1176.42602539, 1161.66015625, 1182.86889648, 1185.38183594, 1180.5949707, 1166.44091797, 1178.67993164, 1169.37597656, 1178.21484375, 1166.45678711, 1183.34594727, 1167.00610352, 1174.3737793, 1170.34082031, 1190.47192383, 1181.0300293, 1161.74707031, 1175.29492188, 1168.44091797, 1166.23803711, 1176.1340332, 1177.06396484, 1175.63110352, 1173.19482422, 1171.35986328, 1185.2890625, 1176.86914062, 1158.76513672, 1159.58105469, 1158.06323242, 1165.53295898, 1179.83203125, 1196.09985352, 1176.55810547, 1170.78491211, 1174.42578125, 1164.71923828, 1167.21191406, 1176.09106445, 1179.38989258, 1167.28100586, 1163.96606445]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2495.7085608
""", """-2496.65194198
""", """-2484.29503317
""", """-2489.49132107
""", """-2490.18133307
""", """-2477.29642413
""", """-2486.87694674
""", """-2492.71575931
""", """-2476.66201396
""", """-2494.96023193
""", """-2486.28142198
""", """-2492.40680541
""", """-2486.51160195
""", """-2492.84690442
""", """-2495.07803709
""", """-2455.95656825
""", """-2510.31880028
""", """-2499.24607365
""", """-2494.84102195
""", """-2480.09249744
""", """-2479.7928863
""", """-2501.89691153
""", """-2503.77639869
""", """-2496.40780318
""", """-2492.85054238
""", """-2489.28259133
""", """-2496.32404352
""", """-2495.2690055
""", """-2487.24851672
""", """-2470.3979649
""", """-2485.236161
""", """-2464.58217822
""", """-2496.31175744
""", """-2499.51185692
""", """-2485.22167962
""", """-2478.77117163
""", """-2504.32106573
""", """-2485.59103757
""", """-2488.80264863
""", """-2491.13073484
""", """-2494.06813124
""", """-2498.30464409
""", """-2484.18282879
""", """-2492.79711743
""", """-2505.10612263
""", """-2496.40205958
""", """-2488.93060643
""", """-2493.21832044
""", """-2484.47493346
""", """-2502.1763272
""", """-2504.62710709
""", """-2499.2597541
""", """-2491.78445922
""", """-2500.64988726
""", """-2497.82556583
""", """-2479.29620346
""", """-2500.35192686
""", """-2503.20773777
""", """-2482.31750302
""", """-2509.86699486
""", """-2496.43257414
""", """-2481.00010394
""", """-2494.78150338
""", """-2484.49473095
""", """-2494.50637702
""", """-2479.04385257
""", """-2492.44455266
""", """-2493.25246051
""", """-2499.80740272
""", """-2486.44534261
""", """-2507.03616223
""", """-2498.91192989
""", """-2503.94823003
""", """-2488.16563058
""", """-2476.42981832
""", """-2490.17277206
""", """-2474.95185155
""", """-2504.27598214
""", """-2470.10423208
""", """-2500.79290415
""", """-2505.49852681
""", """-2485.99704807
""", """-2489.17495717
""", """-2493.45666949
""", """-2478.30690749
""", """-2512.22261267
""", """-2493.87507437
""", """-2478.32038791
""", """-2488.78242359
""", """-2489.47732905
""", """-2478.89792576
""", """-2481.24698127
""", """-2498.76780858
""", """-2505.19869019
""", """-2499.13410294
""", """-2497.01555304
""", """-2494.64178456
""", """-2488.14073745
""", """-2471.36420547
""", """-2499.46240872
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2681.64086914
ms_run = [1434.51904297, 1430.80200195, 1464.5090332, 1458.99926758, 1449.48095703, 1463.85498047, 1453.72705078, 1435.35205078, 1440.60571289, 1481.73803711, 1447.55834961, 1433.78198242, 1436.05322266, 1435.70214844, 1457.73608398, 1452.28393555, 1437.96630859, 1430.36791992, 1434.70288086, 1456.56396484, 1438.87109375, 1428.72900391, 1415.66210938, 1439.15795898, 1421.22216797, 1414.50927734, 1451.08618164, 1435.96801758, 1426.34106445, 1444.14111328, 1466.89306641, 1437.13598633, 1427.69482422, 1431.22680664, 1421.16186523, 1433.86694336, 1459.21704102, 1440.3359375, 1441.98291016, 1443.06787109, 1443.20874023, 1424.98706055, 1432.63598633, 1441.79980469, 1429.9128418, 1428.79296875, 1419.50610352, 1446.13427734, 1425.18994141, 1424.57275391, 1420.92578125, 1429.39306641, 1408.22290039, 1419.14501953, 1412.36767578, 1447.55102539, 1433.59692383, 1448.40478516, 1444.08007812, 1459.32519531, 1437.68603516, 1443.6340332, 1431.94213867, 1431.91674805, 1447.69091797, 1442.15600586, 1420.32397461, 1431.67480469, 1411.48217773, 1441.60107422, 1426.58496094, 1481.6940918, 1426.80419922, 1446.77392578, 1452.72412109, 1418.64306641, 1417.98583984, 1434.07299805, 1423.8527832, 1406.24804688, 1434.41015625, 1435.70385742, 1427.09912109, 1411.74829102, 1453.44311523, 1416.53295898, 1398.46801758, 1467.96484375, 1434.11401367, 1434.77783203, 1428.5390625, 1433.33105469, 1416.375, 1412.33520508, 1437.40087891, 1452.65795898, 1409.0090332, 1416.30712891, 1413.92578125, 1413.82421875]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2486.58728147
""", """-2489.22220767
""", """-2488.30773138
""", """-2499.00144753
""", """-2509.37375988
""", """-2487.67111496
""", """-2485.26936549
""", """-2486.4347519
""", """-2482.51869885
""", """-2506.40076428
""", """-2505.88089378
""", """-2498.72156015
""", """-2496.62622482
""", """-2486.30329002
""", """-2495.99233064
""", """-2473.29445534
""", """-2459.46906429
""", """-2490.55225366
""", """-2491.94283034
""", """-2490.18977231
""", """-2471.89333146
""", """-2499.49557359
""", """-2505.10241308
""", """-2491.54696634
""", """-2494.21243028
""", """-2492.05786901
""", """-2484.30197614
""", """-2473.41871631
""", """-2484.72760453
""", """-2476.64293879
""", """-2492.17694902
""", """-2502.13601719
""", """-2498.93830123
""", """-2497.21786346
""", """-2505.12681818
""", """-2504.31753097
""", """-2482.41851466
""", """-2498.8992447
""", """-2483.21433448
""", """-2485.48040292
""", """-2494.07775854
""", """-2473.97200633
""", """-2510.61752376
""", """-2491.6844955
""", """-2488.1482595
""", """-2486.08993861
""", """-2485.64875275
""", """-2483.99682376
""", """-2474.92063187
""", """-2498.54168767
""", """-2491.7423347
""", """-2499.64382132
""", """-2494.04208667
""", """-2475.5567404
""", """-2472.75069654
""", """-2482.48841311
""", """-2463.60798245
""", """-2502.34109624
""", """-2499.7133296
""", """-2484.21304429
""", """-2501.49467833
""", """-2488.19316709
""", """-2485.25191903
""", """-2482.12712979
""", """-2495.20441312
""", """-2490.18480165
""", """-2490.08020979
""", """-2492.0294551
""", """-2499.20956062
""", """-2509.78867634
""", """-2494.63379511
""", """-2470.95157597
""", """-2486.46750348
""", """-2498.10318825
""", """-2488.28927194
""", """-2500.09747109
""", """-2502.86083053
""", """-2504.62310796
""", """-2498.47745491
""", """-2496.38093094
""", """-2498.62418763
""", """-2498.28518128
""", """-2508.14960169
""", """-2494.75259023
""", """-2498.3073796
""", """-2498.87367264
""", """-2497.15290905
""", """-2501.69724834
""", """-2488.35057983
""", """-2487.50797606
""", """-2494.12722089
""", """-2498.52664912
""", """-2491.55449145
""", """-2498.88116124
""", """-2496.58812024
""", """-2472.01376052
""", """-2509.99385175
""", """-2490.45729552
""", """-2479.0964817
""", """-2477.92392161
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2580.37695312
ms_run = [6570.3293457, 6589.87988281, 6565.26318359, 6600.41308594, 6558.02197266, 6551.8527832, 6531.10009766, 6556.45898438, 6553.08007812, 6547.48706055, 6505.47412109, 6524.97607422, 6536.80297852, 6557.99609375, 6485.84570312, 6555.98510742, 6545.23388672, 6579.94506836, 6542.71289062, 6526.39013672, 6496.42211914, 6530.06811523, 6496.18505859, 6647.41088867, 6530.63500977, 6483.25512695, 6509.01586914, 6543.38012695, 6507.76196289, 6515.40209961, 6600.55419922, 6544.93896484, 6569.75878906, 6554.71801758, 6504.01171875, 6466.90698242, 6490.99804688, 6523.40380859, 6554.88720703, 6547.80175781, 6483.54296875, 6543.90283203, 6546.45507812, 6500.33422852, 6483.88989258, 6502.27709961, 6534.56494141, 6517.76782227, 6498.95874023, 6518.24682617, 6540.56103516, 6522.84301758, 6514.77197266, 6504.33105469, 6468.41601562, 6464.13208008, 6503.38818359, 6490.91918945, 6449.625, 6503.98071289, 6456.40795898, 6554.87890625, 6532.47216797, 6586.44799805, 6536.53710938, 6551.4777832, 6561.70507812, 6474.6550293, 6536.31079102, 6494.94897461, 6535.21289062, 6483.70385742, 6526.6550293, 6523.21289062, 6519.89599609, 6591.27294922, 6505.31420898, 6521.53491211, 6515.91674805, 6526.25, 6524.76904297, 6512.56787109, 6532.9140625, 6539.58276367, 6531.98706055, 6527.88891602, 6487.91308594, 6503.27490234, 6582.68603516, 6508.16113281, 6453.94604492, 6510.86669922, 6514.38208008, 6503.74902344, 6485.51831055, 6492.37792969, 6443.08984375, 6537.18383789, 6541.55078125, 6449.88427734]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2482.41465144
""", """-2467.0753909
""", """-2473.39095363
""", """-2473.8989966
""", """-2450.76704876
""", """-2477.62560761
""", """-2481.51711238
""", """-2483.60179653
""", """-2485.849059
""", """-2462.4849601
""", """-2486.52880749
""", """-2476.57254348
""", """-2465.05444496
""", """-2473.95726247
""", """-2481.56946819
""", """-2476.20876228
""", """-2480.17107054
""", """-2468.79767171
""", """-2469.45122789
""", """-2470.95280975
""", """-2464.5720258
""", """-2478.47395889
""", """-2482.77420426
""", """-2483.5661516
""", """-2473.84516166
""", """-2480.61674219
""", """-2485.04694717
""", """-2480.8012592
""", """-2477.59667431
""", """-2481.36210933
""", """-2482.67143238
""", """-2481.83764804
""", """-2463.69567445
""", """-2482.19930721
""", """-2466.21716897
""", """-2482.55982242
""", """-2458.10925926
""", """-2484.42691836
""", """-2482.98396552
""", """-2476.04346406
""", """-2477.91403397
""", """-2477.25839477
""", """-2465.23916566
""", """-2471.11983629
""", """-2461.50781297
""", """-2471.26142319
""", """-2479.68096021
""", """-2482.61303317
""", """-2489.87811584
""", """-2479.35071916
""", """-2472.06857703
""", """-2481.3128289
""", """-2475.34471266
""", """-2467.20699353
""", """-2458.48466401
""", """-2460.74614454
""", """-2480.99048601
""", """-2480.77516158
""", """-2487.07188297
""", """-2482.90083774
""", """-2473.46407321
""", """-2467.03190938
""", """-2477.85501432
""", """-2469.34198964
""", """-2471.19954498
""", """-2449.47954633
""", """-2470.26775621
""", """-2470.85366719
""", """-2478.80225189
""", """-2471.04546736
""", """-2476.48192083
""", """-2472.23382057
""", """-2472.62254224
""", """-2479.70404318
""", """-2480.42438731
""", """-2478.77883691
""", """-2471.13438734
""", """-2471.19870644
""", """-2471.82384061
""", """-2478.0397276
""", """-2482.83908331
""", """-2462.54088233
""", """-2477.52217012
""", """-2479.13909762
""", """-2478.24018162
""", """-2488.93337218
""", """-2486.82786402
""", """-2476.49716469
""", """-2465.2729429
""", """-2475.29742895
""", """-2480.70274149
""", """-2455.85004154
""", """-2469.20907625
""", """-2481.16522918
""", """-2466.93007278
""", """-2462.1679151
""", """-2473.66529955
""", """-2476.76484618
""", """-2476.3098717
""", """-2470.57539064
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2737.97705078
ms_run = [11851.8679199, 12077.5229492, 11854.8300781, 11893.5891113, 11931.8117676, 11870.0849609, 11913.0949707, 12133.822998, 11844.348877, 11726.782959, 11973.8779297, 11877.8830566, 12046.689209, 11822.0610352, 11807.572998, 12052.3859863, 12068.7399902, 11884.619873, 11783.3029785, 11784.3120117, 11729.3007812, 11852.5600586, 11897.8659668, 11740.5349121, 11815.8449707, 11699.7570801, 11686.7768555, 11796.0380859, 11715.5280762, 12073.0268555, 11813.2580566, 11860.6547852, 11748.0019531, 11838.184082, 11910.1950684, 11729.7128906, 11815.8249512, 11724.5769043, 11682.1901855, 11741.6850586, 11837.7229004, 11849.1169434, 11803.0039062, 11698.8759766, 11654.9169922, 11817.6210938, 11674.276123, 11765.6220703, 11792.0180664, 11829.3039551, 11839.4331055, 11753.2641602, 11665.3920898, 11790.5170898, 11737.8918457, 11736.7287598, 11640.4382324, 11764.8059082, 11692.3137207, 11769.4960938, 11759.4040527, 11772.9848633, 11673.1333008, 11768.4677734, 11768.3110352, 11663.4841309, 11708.7438965, 11743.3908691, 11758.0500488, 11780.5632324, 11936.1789551, 11780.4428711, 11853.1962891, 11705.5771484, 11661.0031738, 11778.3120117, 11736.9528809, 11917.4567871, 11747.6269531, 11613.1208496, 11731.7109375, 11628.0180664, 11987.3530273, 11681.6567383, 11662.0351562, 11658.5859375, 11630.105957, 11728.7580566, 11674.4379883, 11662.7131348, 11703.1669922, 11683.8400879, 11629.3688965, 11600.6347656, 11743.5810547, 11670.7189941, 11792.027832, 11654.4338379, 11622.9140625, 11726.5681152]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2463.39520781
""", """-2467.05102303
""", """-2478.47274542
""", """-2474.71606377
""", """-2474.10716477
""", """-2481.08950408
""", """-2473.07612577
""", """-2469.73282136
""", """-2478.91664349
""", """-2478.62979418
""", """-2478.76858831
""", """-2476.98342681
""", """-2478.96448758
""", """-2471.03229337
""", """-2479.2710749
""", """-2465.97044576
""", """-2482.81159884
""", """-2457.12615328
""", """-2480.11280158
""", """-2478.1141703
""", """-2484.95340202
""", """-2484.60097596
""", """-2483.86716903
""", """-2474.7469893
""", """-2480.043061
""", """-2479.03370894
""", """-2478.46779908
""", """-2469.95694328
""", """-2483.03729621
""", """-2475.64179473
""", """-2473.49036573
""", """-2477.29267918
""", """-2483.52295512
""", """-2479.35733372
""", """-2477.20256244
""", """-2473.48810358
""", """-2466.10620705
""", """-2464.98540948
""", """-2463.65680823
""", """-2473.00018602
""", """-2472.89750072
""", """-2479.03754992
""", """-2472.56919274
""", """-2473.87578783
""", """-2479.492377
""", """-2472.30807317
""", """-2462.28029013
""", """-2479.44981789
""", """-2452.04488493
""", """-2455.96920085
""", """-2466.09011331
""", """-2485.92363666
""", """-2475.27904608
""", """-2470.71405977
""", """-2478.09011262
""", """-2480.57343215
""", """-2484.36617937
""", """-2473.44748803
""", """-2460.70213725
""", """-2482.61061212
""", """-2448.04327896
""", """-2465.54727987
""", """-2476.31495992
""", """-2475.12259506
""", """-2476.51451595
""", """-2468.60636338
""", """-2464.10419081
""", """-2468.63811297
""", """-2482.42685997
""", """-2478.00553408
""", """-2488.66164348
""", """-2475.5788199
""", """-2466.61092165
""", """-2471.34514776
""", """-2470.67217863
""", """-2478.67987704
""", """-2462.1389466
""", """-2447.79513348
""", """-2476.66514281
""", """-2475.25909822
""", """-2474.22592301
""", """-2485.45464759
""", """-2473.81921707
""", """-2478.01180019
""", """-2474.41726659
""", """-2485.52987984
""", """-2476.76059109
""", """-2478.05149168
""", """-2492.73153427
""", """-2470.63636294
""", """-2479.6127919
""", """-2479.63549517
""", """-2478.84323584
""", """-2468.21928555
""", """-2477.38864626
""", """-2479.55825697
""", """-2459.83354646
""", """-2465.09613391
""", """-2493.37826814
""", """-2480.60004517
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2580.91577148
ms_run = [14122.5849609, 14256.6650391, 14310.8537598, 14073.3991699, 14057.7910156, 14187.3781738, 14496.9848633, 14124.7680664, 13955.8959961, 14068.8168945, 14073.7409668, 14404.8068848, 14177.1750488, 13959.6569824, 13976.986084, 14008.3740234, 14094.6970215, 14094.6970215, 14055.7890625, 14075.8271484, 14251.9702148, 14070.9912109, 13970.3950195, 14186.7490234, 13963.0881348, 14072.7641602, 13977.072998, 13908.230957, 13944.1408691, 13893.652832, 13938.7900391, 13969.8669434, 13923.0029297, 14047.8479004, 14007.7600098, 13928.0571289, 13994.5649414, 14026.465332, 13950.2150879, 13758.4440918, 13947.645752, 13877.6599121, 13892.347168, 13863.5512695, 13987.8198242, 13889.5119629, 13957.2539062, 13914.5341797, 13884.1120605, 13928.8581543, 13704.3837891, 13913.934082, 13701.0449219, 13893.0720215, 13871.6430664, 13877.9020996, 13990.1931152, 13750.842041, 13917.4438477, 14036.2890625, 13882.6118164, 13849.9140625, 13886.6311035, 13795.7768555, 13881.7141113, 13894.1899414, 13835.9580078, 13981.1550293, 13943.8920898, 13732.0551758, 13883.8220215, 13688.2287598, 13863.5400391, 13870.5429688, 13842.3491211, 13947.5, 13701.4838867, 13867.7270508, 13728.2021484, 13987.1330566, 13811.7763672, 13892.7719727, 14008.9729004, 13706.5378418, 13863.9101562, 13742.4570312, 13882.4978027, 13842.920166, 13808.2697754, 13924.8681641, 13756.9819336, 13922.3571777, 13842.7180176, 13883.9990234, 13853.6000977, 13834.7858887, 13783.9641113, 13810.9919434, 13746.2680664, 13868.717041]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2479.97269189
""", """-2479.51529381
""", """-2469.44457319
""", """-2485.01436331
""", """-2461.59889611
""", """-2462.31903275
""", """-2480.06882696
""", """-2469.17458933
""", """-2478.69754952
""", """-2473.92665491
""", """-2483.40925427
""", """-2446.54192385
""", """-2474.98971442
""", """-2474.52201911
""", """-2470.40340206
""", """-2470.15921067
""", """-2482.29503497
""", """-2461.32780371
""", """-2463.30840535
""", """-2479.44769704
""", """-2481.73705615
""", """-2473.89790673
""", """-2479.89092308
""", """-2470.63636294
""", """-2475.4384907
""", """-2468.55343602
""", """-2463.81456413
""", """-2483.15558875
""", """-2472.96341647
""", """-2481.34443035
""", """-2486.17058211
""", """-2474.98224494
""", """-2470.72760398
""", """-2459.44811738
""", """-2464.72287601
""", """-2480.1796299
""", """-2478.61581954
""", """-2483.93492427
""", """-2468.60386436
""", """-2461.44244156
""", """-2467.69949244
""", """-2477.00749178
""", """-2484.12988137
""", """-2475.29153459
""", """-2470.05206274
""", """-2464.49563568
""", """-2478.15771971
""", """-2467.02593422
""", """-2465.64243754
""", """-2455.85949189
""", """-2480.92621122
""", """-2476.16549374
""", """-2445.60193063
""", """-2472.8737703
""", """-2469.3294487
""", """-2485.74323672
""", """-2467.3183226
""", """-2480.78606975
""", """-2478.01348069
""", """-2480.34472206
""", """-2485.54397224
""", """-2474.30896329
""", """-2478.35457116
""", """-2482.2816207
""", """-2467.6904356
""", """-2465.50470039
""", """-2477.00414263
""", """-2461.54700062
""", """-2467.31730613
""", """-2464.28602095
""", """-2474.0069767
""", """-2462.23859677
""", """-2479.84123715
""", """-2478.2222037
""", """-2473.26023872
""", """-2484.89625256
""", """-2474.89461029
""", """-2483.3883055
""", """-2463.79387659
""", """-2469.53108789
""", """-2477.26012677
""", """-2485.50945441
""", """-2481.47259151
""", """-2469.45513068
""", """-2471.80215767
""", """-2461.33327121
""", """-2480.2657577
""", """-2474.32551948
""", """-2459.63152263
""", """-2469.73939583
""", """-2485.79598538
""", """-2473.22343177
""", """-2481.65558609
""", """-2485.4628999
""", """-2488.51097577
""", """-2447.60059907
""", """-2456.06095534
""", """-2473.5808281
""", """-2479.48429231
""", """-2466.91155689
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2789.25415039
ms_run = [1138.41894531, 1133.74291992, 1134.04003906, 1131.68701172, 1142.36889648, 1112.90307617, 1163.12280273, 1120.65112305, 1129.96606445, 1119.40112305, 1113.15429688, 1124.9621582, 1126.92480469, 1133.27709961, 1132.15380859, 1126.94775391, 1110.51513672, 1101.97265625, 1131.375, 1120.07885742, 1124.42919922, 1119.02514648, 1120.85986328, 1110.88793945, 1120.7019043, 1130.00878906, 1116.03515625, 1145.08105469, 1119.48291016, 1120.31591797, 1105.74291992, 1136.41992188, 1118.16699219, 1113.33789062, 1118.19287109, 1123.89477539, 1141.94897461, 1107.48022461, 1121.0769043, 1111.79101562, 1115.68676758, 1133.91308594, 1115.82519531, 1119.26806641, 1108.18603516, 1105.52001953, 1114.74438477, 1116.42602539, 1107.86206055, 1118.74780273, 1117.53491211, 1108.74707031, 1102.35791016, 1102.25683594, 1119.03320312, 1107.11425781, 1109.56103516, 1110.578125, 1124.44604492, 1111.81787109, 1127.05981445, 1120.99804688, 1106.34179688, 1115.54492188, 1115.27612305, 1106.90698242, 1112.01904297, 1113.13525391, 1114.81201172, 1114.18505859, 1108.29711914, 1129.22094727, 1118.72924805, 1114.13696289, 1110.73999023, 1119.28100586, 1120.84399414, 1120.61889648, 1112.97900391, 1108.82006836, 1106.06591797, 1108.89282227, 1112.44311523, 1113.32495117, 1115.02807617, 1115.91918945, 1113.19995117, 1106.72998047, 1109.91503906, 1110.56030273, 1123.57788086, 1099.62597656, 1115.76293945, 1104.42797852, 1102.0300293, 1099.45678711, 1116.98779297, 1096.63793945, 1114.27612305, 1115.08105469]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2336.36887271
""", """-2333.78207931
""", """-2311.66008597
""", """-2336.38278334
""", """-2329.58391911
""", """-2344.64860892
""", """-2322.06432236
""", """-2310.53464064
""", """-2334.92654732
""", """-2334.21216468
""", """-2330.168696
""", """-2331.69769636
""", """-2337.16167518
""", """-2333.49979567
""", """-2336.92782809
""", """-2348.97088782
""", """-2330.24678956
""", """-2361.98911059
""", """-2337.26895028
""", """-2344.81501293
""", """-2328.62687568
""", """-2350.39528847
""", """-2341.80269476
""", """-2319.67917493
""", """-2324.22675836
""", """-2350.25266091
""", """-2314.67616686
""", """-2324.24818316
""", """-2335.27497866
""", """-2340.66336803
""", """-2334.33709005
""", """-2317.33311697
""", """-2336.1868766
""", """-2332.76713906
""", """-2352.52878634
""", """-2316.29271847
""", """-2337.75814927
""", """-2333.45926632
""", """-2337.34446767
""", """-2318.88446055
""", """-2332.28461926
""", """-2341.16789812
""", """-2321.15883373
""", """-2327.05434811
""", """-2350.52142819
""", """-2324.88373246
""", """-2329.15560139
""", """-2313.34901327
""", """-2330.31558221
""", """-2322.86842841
""", """-2313.01213456
""", """-2313.911156
""", """-2313.22173369
""", """-2346.40228678
""", """-2318.10491672
""", """-2337.37502456
""", """-2316.69182712
""", """-2329.60969567
""", """-2329.15084675
""", """-2331.7047336
""", """-2353.58633968
""", """-2327.26649634
""", """-2317.6080747
""", """-2333.06250798
""", """-2334.75555251
""", """-2321.75378359
""", """-2327.50442464
""", """-2335.05151394
""", """-2325.40322922
""", """-2339.93147496
""", """-2353.73578089
""", """-2324.30838109
""", """-2336.37468663
""", """-2324.32022992
""", """-2321.86522021
""", """-2321.25302577
""", """-2326.37026435
""", """-2359.51933778
""", """-2330.23454743
""", """-2318.04783359
""", """-2316.4483139
""", """-2311.00797333
""", """-2309.47823921
""", """-2323.7859206
""", """-2327.26736375
""", """-2326.8709985
""", """-2322.28688406
""", """-2332.08943562
""", """-2330.28755349
""", """-2322.02617837
""", """-2329.98895466
""", """-2325.02105286
""", """-2328.71815842
""", """-2318.91494692
""", """-2351.30955956
""", """-2328.90966669
""", """-2319.94262472
""", """-2326.00467597
""", """-2314.10017021
""", """-2319.92105739
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2724.16503906
ms_run = [1529.48388672, 1549.34082031, 1527.16894531, 1541.53393555, 1527.35302734, 1537.73510742, 1538.87792969, 1527.7199707, 1509.62573242, 1537.78588867, 1529.67822266, 1513.25024414, 1503.25195312, 1523.64282227, 1528.67016602, 1519.86303711, 1503.79296875, 1523.24487305, 1530.61425781, 1524.04589844, 1525.78686523, 1507.22998047, 1511.71191406, 1522.8190918, 1516.36181641, 1510.87695312, 1522.58105469, 1498.73217773, 1513.69702148, 1518.59082031, 1520.08007812, 1502.97485352, 1515.94506836, 1512.32910156, 1489.15209961, 1512.85693359, 1496.68310547, 1510.05908203, 1509.27099609, 1491.51708984, 1475.93701172, 1506.73925781, 1489.35693359, 1499.22607422, 1490.96289062, 1523.92114258, 1485.29296875, 1515.82104492, 1489.76513672, 1496.15380859, 1498.77416992, 1499.22216797, 1489.05126953, 1501.94604492, 1482.86694336, 1497.07788086, 1481.40771484, 1483.65917969, 1473.06201172, 1492.70605469, 1488.38598633, 1489.86694336, 1475.53613281, 1493.83789062, 1480.73706055, 1497.69116211, 1486.71801758, 1515.30786133, 1473.95898438, 1487.57519531, 1479.90698242, 1484.95874023, 1474.76098633, 1497.48486328, 1491.39013672, 1490.72290039, 1504.95483398, 1482.27172852, 1485.69091797, 1504.70898438, 1476.97802734, 1498.24414062, 1474.35009766, 1499.13818359, 1485.06298828, 1485.43798828, 1484.85131836, 1525.40795898, 1493.87817383, 1490.44702148, 1480.96606445, 1492.66210938, 1472.01806641, 1491.51904297, 1490.43212891, 1486.02978516, 1473.34008789, 1481.33496094, 1484.33203125, 1500.05004883]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2326.19864114
""", """-2326.78747098
""", """-2329.86956591
""", """-2348.09897237
""", """-2339.37319868
""", """-2330.18548342
""", """-2295.78331695
""", """-2330.50129035
""", """-2337.35848443
""", """-2329.84638992
""", """-2314.44772413
""", """-2333.91023179
""", """-2342.77559608
""", """-2317.89476285
""", """-2362.26005389
""", """-2335.72544726
""", """-2347.83516199
""", """-2321.44489136
""", """-2339.96962005
""", """-2327.73919668
""", """-2333.31176851
""", """-2332.90783308
""", """-2330.59772383
""", """-2343.44101539
""", """-2330.52184929
""", """-2332.15949466
""", """-2335.47503622
""", """-2324.10531472
""", """-2335.27494601
""", """-2323.04489605
""", """-2347.41403649
""", """-2326.94988868
""", """-2330.22828062
""", """-2334.77769685
""", """-2325.59144208
""", """-2349.76479654
""", """-2346.31360162
""", """-2312.18374266
""", """-2307.91601968
""", """-2337.71942042
""", """-2328.12700079
""", """-2317.6252372
""", """-2297.02654385
""", """-2293.49694896
""", """-2353.58433655
""", """-2345.15178652
""", """-2334.04827579
""", """-2312.44333588
""", """-2314.21946506
""", """-2325.08512955
""", """-2320.95549945
""", """-2310.45256944
""", """-2364.24247079
""", """-2315.18157564
""", """-2320.56800102
""", """-2335.6269667
""", """-2341.09635429
""", """-2332.50982176
""", """-2353.33208676
""", """-2306.71012306
""", """-2333.99415646
""", """-2331.75451043
""", """-2340.66329581
""", """-2354.74568014
""", """-2337.89476677
""", """-2336.37876835
""", """-2333.13544225
""", """-2337.43905125
""", """-2324.61449677
""", """-2331.98145693
""", """-2297.15880826
""", """-2317.30755288
""", """-2323.22266137
""", """-2330.12536235
""", """-2330.09410953
""", """-2331.92391383
""", """-2314.82683382
""", """-2320.03246515
""", """-2318.48437287
""", """-2330.35493393
""", """-2349.91073007
""", """-2313.90201118
""", """-2340.62242261
""", """-2329.45809332
""", """-2328.32567824
""", """-2355.26207184
""", """-2351.3622676
""", """-2358.55133039
""", """-2350.85672354
""", """-2319.5824709
""", """-2305.90316708
""", """-2324.29104125
""", """-2337.78428752
""", """-2319.33028814
""", """-2339.16438325
""", """-2331.95116239
""", """-2320.3908737
""", """-2333.8036812
""", """-2324.24505687
""", """-2317.66465801
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2299.65014648
ms_run = [11537.1772461, 11526.3469238, 11535.6640625, 11449.9501953, 11458.9899902, 11387.5371094, 11513.2160645, 11397.9138184, 11393.1809082, 11400.684082, 11387.657959, 11437.7167969, 11378.1018066, 11344.4150391, 11379.1862793, 11682.5400391, 11383.4350586, 11337.329834, 11408.737793, 11404.7370605, 11383.0021973, 11347.5961914, 11493.5578613, 11421.5910645, 11603.8410645, 11335.5568848, 11413.065918, 11421.776123, 11442.2299805, 11394.6928711, 11400.0661621, 11429.1501465, 11499.1540527, 11519.7609863, 11568.8010254, 11421.4650879, 11383.1901855, 11378.1120605, 11402.7980957, 11364.486084, 11466.5180664, 11471.7470703, 11534.685791, 11359.3942871, 11471.4030762, 11377.7998047, 11326.6777344, 11418.2270508, 11523.0212402, 11388.7480469, 11788.8771973, 11444.4729004, 11438.3691406, 11558.8708496, 11485.5310059, 11482.3549805, 11386.3198242, 11387.3388672, 11451.0673828, 11318.7419434, 11422.9599609, 11415.1599121, 11451.3320312, 11554.342041, 11384.1130371, 11632.8312988, 11391.0141602, 11332.2648926, 11362.6157227, 11311.8427734, 11334.9702148, 11379.6630859, 11479.8227539, 11427.517334, 11354.2270508, 11487.0258789, 11584.9868164, 11398.9958496, 11394.5319824, 11469.4931641, 11357.2390137, 11447.4580078, 11480.0041504, 11464.5400391, 11432.7670898, 11389.434082, 11434.3679199, 11450.012207, 11437.5241699, 11630.8942871, 11486.505127, 11436.2419434, 11560.6420898, 11445.1730957, 11406.222168, 11518.8051758, 11438.0859375, 11513.1291504, 11481.9729004, 11433.697998]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2315.28541168
""", """-2332.3261839
""", """-2323.85024463
""", """-2308.78523293
""", """-2323.44536412
""", """-2315.79155288
""", """-2327.74846295
""", """-2313.13643419
""", """-2303.02449713
""", """-2314.50975762
""", """-2318.659607
""", """-2323.22783512
""", """-2328.2946823
""", """-2318.44907691
""", """-2317.21506595
""", """-2323.06362628
""", """-2320.91458279
""", """-2340.51486743
""", """-2323.46206712
""", """-2319.867288
""", """-2328.57435339
""", """-2322.53827066
""", """-2325.24251907
""", """-2307.43382245
""", """-2322.30648996
""", """-2309.61681627
""", """-2318.17414142
""", """-2315.73106341
""", """-2317.07563341
""", """-2308.54696908
""", """-2327.59382309
""", """-2311.68886977
""", """-2331.55237051
""", """-2324.48589835
""", """-2318.37987228
""", """-2322.68606112
""", """-2318.14862473
""", """-2308.78730206
""", """-2322.34611979
""", """-2330.34369453
""", """-2306.85964477
""", """-2322.30843768
""", """-2316.33564523
""", """-2317.03416781
""", """-2314.51161095
""", """-2322.21123951
""", """-2309.60001683
""", """-2324.28536111
""", """-2324.04383458
""", """-2323.24555175
""", """-2323.95380678
""", """-2330.22921769
""", """-2319.1904582
""", """-2308.39310737
""", """-2332.6560125
""", """-2309.55682866
""", """-2317.74117302
""", """-2323.49836768
""", """-2316.55551383
""", """-2308.9252333
""", """-2326.63720593
""", """-2314.00989824
""", """-2327.875886
""", """-2305.34126391
""", """-2307.63268236
""", """-2319.21118068
""", """-2320.33211322
""", """-2294.56169577
""", """-2322.3956653
""", """-2316.58646556
""", """-2318.05448325
""", """-2326.76001607
""", """-2318.0896824
""", """-2315.25638518
""", """-2339.809543
""", """-2328.36930131
""", """-2337.92649875
""", """-2314.32867505
""", """-2322.95399099
""", """-2313.17366801
""", """-2313.23973851
""", """-2322.11384319
""", """-2320.19337426
""", """-2332.98814374
""", """-2331.66580294
""", """-2315.17831401
""", """-2296.52087382
""", """-2317.53766691
""", """-2313.88192487
""", """-2339.73455796
""", """-2319.67612402
""", """-2316.86792374
""", """-2319.71728378
""", """-2313.92331986
""", """-2339.71074657
""", """-2334.8810868
""", """-2315.50822387
""", """-2333.12720186
""", """-2314.59738744
""", """-2319.39047909
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2502.80908203
ms_run = [15616.2668457, 15447.7770996, 15666.8679199, 15328.2780762, 15384.1901855, 15266.8508301, 15364.097168, 15321.9353027, 15559.2680664, 15263.5107422, 15292.2888184, 15239.6201172, 15296.1147461, 15212.4558105, 15371.5769043, 15267.4899902, 15283.8728027, 15293.3649902, 15259.7658691, 15217.3129883, 15267.1708984, 15325.1411133, 15347.5700684, 15339.387207, 15170.3339844, 15356.0710449, 15140.9147949, 15475.5078125, 15364.072998, 15229.9631348, 15304.6230469, 15307.8361816, 15265.8288574, 15311.4277344, 15254.0742188, 15308.8608398, 15255.0031738, 15234.4130859, 15259.4858398, 15373.5539551, 15349.7609863, 15273.2709961, 15243.3400879, 15314.0268555, 15289.1323242, 15274.6130371, 15152.3681641, 15237.9943848, 15338.1677246, 15256.9321289, 15198.7180176, 15432.560791, 15359.4128418, 15229.4570312, 15287.0681152, 15250.6520996, 15425.6608887, 15288.9389648, 15476.7851562, 15327.9658203, 15330.6699219, 15273.4360352, 15159.4599609, 15361.0588379, 15209.7006836, 15318.9401855, 15164.8911133, 15269.967041, 15192.9697266, 15285.9328613, 15247.2880859, 15268.9091797, 15245.7910156, 15373.197998, 15233.3879395, 15226.1350098, 15281.3969727, 15236.2211914, 15544.0617676, 15337.4992676, 15366.0058594, 15374.9660645, 15145.8129883, 15179.0310059, 15165.8208008, 15169.8359375, 15156.4951172, 15257.6899414, 15278.5129395, 15175.6572266, 15120.9968262, 15328.5439453, 15233.8969727, 15249.5678711, 15245.4719238, 15163.5820312, 15369.1677246, 15246.8029785, 15268.2751465, 15193.2580566]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2321.45127868
""", """-2316.55045707
""", """-2331.08036791
""", """-2327.37611573
""", """-2330.88919567
""", """-2341.11190782
""", """-2319.83468492
""", """-2316.26457642
""", """-2307.52628758
""", """-2322.89928704
""", """-2304.92479182
""", """-2304.03867644
""", """-2334.87226558
""", """-2324.45930394
""", """-2306.57655586
""", """-2322.76769277
""", """-2323.09842816
""", """-2322.32640765
""", """-2308.35733312
""", """-2329.17569733
""", """-2320.71375493
""", """-2348.88385929
""", """-2315.90408428
""", """-2307.60074943
""", """-2337.50273116
""", """-2321.36243162
""", """-2322.72078878
""", """-2341.74037804
""", """-2313.37661844
""", """-2291.89017132
""", """-2297.05602819
""", """-2310.64827041
""", """-2337.40754112
""", """-2313.78663554
""", """-2316.43795985
""", """-2308.32720204
""", """-2320.34952037
""", """-2302.4884242
""", """-2318.66564849
""", """-2305.53498753
""", """-2318.66032864
""", """-2299.15907287
""", """-2323.2279646
""", """-2318.46358155
""", """-2316.55137237
""", """-2314.10818588
""", """-2317.32836821
""", """-2325.50860839
""", """-2326.05475734
""", """-2330.08533296
""", """-2336.09331546
""", """-2310.06785827
""", """-2316.87281196
""", """-2309.03805913
""", """-2321.89744803
""", """-2310.97392717
""", """-2323.73224841
""", """-2339.71235055
""", """-2321.89737639
""", """-2301.07813895
""", """-2319.0066076
""", """-2323.37261995
""", """-2327.74532326
""", """-2328.24472718
""", """-2314.46149887
""", """-2332.92060618
""", """-2330.83093429
""", """-2325.3849095
""", """-2337.31461194
""", """-2315.16409774
""", """-2326.1067986
""", """-2309.39682739
""", """-2309.8438008
""", """-2313.05644452
""", """-2310.25427017
""", """-2330.69359584
""", """-2323.40718309
""", """-2307.12102411
""", """-2335.21131648
""", """-2312.28482496
""", """-2344.42002227
""", """-2318.76684722
""", """-2325.80034477
""", """-2333.45361023
""", """-2312.07457036
""", """-2321.04531989
""", """-2339.92958365
""", """-2333.64934737
""", """-2310.58595226
""", """-2315.03673257
""", """-2325.53778753
""", """-2311.23755304
""", """-2316.438522
""", """-2328.38724046
""", """-2312.8163759
""", """-2327.10571797
""", """-2321.98616118
""", """-2313.59144883
""", """-2309.30798289
""", """-2320.10072024
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2508.10205078
ms_run = [1150.38427734, 1167.51318359, 1158.28613281, 1165.61523438, 1144.24584961, 1141.67211914, 1141.81787109, 1150.39794922, 1134.12573242, 1148.29418945, 1153.53417969, 1137.85473633, 1137.88598633, 1145.97998047, 1154.41625977, 1143.84106445, 1131.02709961, 1156.96899414, 1135.50390625, 1135.23193359, 1170.84985352, 1144.91113281, 1137.11108398, 1138.93286133, 1166.37719727, 1158.90625, 1141.29199219, 1152.00708008, 1146.59399414, 1156.37182617, 1149.72509766, 1146.80712891, 1149.04394531, 1153.59619141, 1135.90795898, 1148.37011719, 1138.92016602, 1144.02783203, 1132.91113281, 1137.83496094, 1148.21191406, 1146.5690918, 1127.15014648, 1154.66601562, 1151.3762207, 1139.18725586, 1132.58911133, 1148.99389648, 1139.25, 1161.11987305, 1132.07617188, 1126.20800781, 1139.42993164, 1142.9699707, 1146.20800781, 1124.87182617, 1131.81811523, 1147.6340332, 1139.7890625, 1157.80175781, 1141.78393555, 1146.36206055, 1137.98608398, 1129.81396484, 1136.19384766, 1118.38208008, 1130.21899414, 1140.08203125, 1143.70092773, 1133.74707031, 1134.62402344, 1129.09399414, 1142.41601562, 1137.54589844, 1143.73999023, 1125.51098633, 1138.22216797, 1143.66503906, 1137.66699219, 1121.46313477, 1143.32397461, 1136.77197266, 1164.11523438, 1144.93481445, 1121.78491211, 1129.39501953, 1142.15576172, 1157.8359375, 1148.22485352, 1127.65600586, 1148.35009766, 1129.27929688, 1136.66894531, 1144.18579102, 1127.37402344, 1146.13891602, 1138.19482422, 1132.56494141, 1139.71899414, 1131.81982422]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2332.33392375
""", """-2334.65853066
""", """-2331.62806294
""", """-2328.65060633
""", """-2324.86171468
""", """-2313.51758659
""", """-2320.91747348
""", """-2328.39855772
""", """-2333.91010379
""", """-2345.73725952
""", """-2322.25837691
""", """-2321.04002073
""", """-2326.67098218
""", """-2319.39126802
""", """-2324.87597852
""", """-2316.37595606
""", """-2351.26353382
""", """-2315.5492103
""", """-2320.15973186
""", """-2326.34688107
""", """-2333.37661799
""", """-2336.8114906
""", """-2343.20515306
""", """-2331.80645736
""", """-2302.6240864
""", """-2328.86153786
""", """-2338.27905196
""", """-2352.96364695
""", """-2330.6331538
""", """-2337.37348905
""", """-2320.97682135
""", """-2341.29270983
""", """-2330.22627804
""", """-2319.53074063
""", """-2333.35981959
""", """-2327.41042428
""", """-2323.43573806
""", """-2332.26982075
""", """-2328.47806614
""", """-2333.32364217
""", """-2317.10781467
""", """-2331.32003568
""", """-2324.89090357
""", """-2316.28549961
""", """-2328.35587995
""", """-2329.70792754
""", """-2338.88139351
""", """-2335.73701313
""", """-2330.47032608
""", """-2348.44296068
""", """-2346.50735989
""", """-2322.48046241
""", """-2351.69276983
""", """-2331.50054115
""", """-2359.29759115
""", """-2322.95601665
""", """-2310.1161814
""", """-2333.52859959
""", """-2318.44488415
""", """-2318.40473904
""", """-2317.28099886
""", """-2321.36809563
""", """-2329.90308162
""", """-2327.97927603
""", """-2345.40615013
""", """-2340.88737778
""", """-2322.32009141
""", """-2335.10044605
""", """-2326.59823724
""", """-2348.04772634
""", """-2327.06631601
""", """-2351.70314023
""", """-2329.22115147
""", """-2339.64887089
""", """-2311.83233915
""", """-2332.61451251
""", """-2344.04545688
""", """-2315.95405787
""", """-2350.40898006
""", """-2318.63458781
""", """-2330.07289646
""", """-2313.62345277
""", """-2340.9229103
""", """-2330.30772356
""", """-2333.83622204
""", """-2329.07496076
""", """-2329.50675612
""", """-2330.95558271
""", """-2358.86507281
""", """-2334.46137946
""", """-2349.93501083
""", """-2319.9444895
""", """-2331.70561942
""", """-2350.92620359
""", """-2329.98690704
""", """-2323.2565766
""", """-2337.10698036
""", """-2344.66240293
""", """-2334.2370925
""", """-2325.63285419
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2723.60009766
ms_run = [1553.76586914, 1544.50976562, 1536.56518555, 1547.98828125, 1527.74511719, 1541.85302734, 1529.96191406, 1540.70898438, 1521.17480469, 1535.74291992, 1524.92504883, 1540.20214844, 1529.82495117, 1536.04833984, 1530.07495117, 1565.7019043, 1528.52880859, 1532.55102539, 1541.93408203, 1522.74902344, 1550.55883789, 1537.9050293, 1539.07568359, 1514.29272461, 1528.27685547, 1538.81811523, 1527.31298828, 1522.64672852, 1528.01586914, 1532.76806641, 1525.89794922, 1513.97290039, 1555.98803711, 1521.27807617, 1532.99609375, 1546.15185547, 1524.07495117, 1532.97802734, 1525.24902344, 1526.09277344, 1523.30200195, 1534.48876953, 1524.21728516, 1514.88916016, 1538.27587891, 1503.72387695, 1490.0480957, 1493.1940918, 1530.35131836, 1529.11572266, 1529.29418945, 1528.61035156, 1526.11889648, 1526.25415039, 1542.13330078, 1538.44921875, 1524.44702148, 1530.11108398, 1524.64916992, 1546.33496094, 1493.03686523, 1529.27099609, 1511.7199707, 1508.36401367, 1527.03369141, 1500.60839844, 1515.44897461, 1525.83618164, 1503.59301758, 1506.90698242, 1514.72412109, 1512.52514648, 1537.46704102, 1520.34790039, 1513.00512695, 1509.56201172, 1528.64526367, 1508.12402344, 1520.52197266, 1547.0769043, 1497.57275391, 1494.76000977, 1518.38989258, 1509.82910156, 1529.71801758, 1529.51000977, 1527.72509766, 1542.19482422, 1507.11669922, 1507.2277832, 1495.25488281, 1495.63305664, 1501.41796875, 1528.46801758, 1548.82617188, 1514.01074219, 1509.93920898, 1504.34887695, 1491.28295898, 1506.05395508]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2342.59971514
""", """-2325.41083255
""", """-2307.82612587
""", """-2341.57168215
""", """-2345.12152367
""", """-2332.24627275
""", """-2325.06083959
""", """-2314.45345897
""", """-2344.91643379
""", """-2318.70817112
""", """-2326.79216518
""", """-2322.04436088
""", """-2329.80236556
""", """-2324.22999349
""", """-2328.69570116
""", """-2332.83336456
""", """-2310.96599669
""", """-2348.14080575
""", """-2354.65926385
""", """-2316.15477401
""", """-2338.81183581
""", """-2346.26735491
""", """-2328.42433438
""", """-2323.1686212
""", """-2329.02262333
""", """-2316.61119595
""", """-2350.33999145
""", """-2333.55466069
""", """-2334.62497729
""", """-2319.5665629
""", """-2340.34594632
""", """-2324.4415243
""", """-2313.10175025
""", """-2330.71030191
""", """-2336.28869032
""", """-2355.196238
""", """-2329.40095946
""", """-2324.76319899
""", """-2327.21941168
""", """-2305.47437894
""", """-2321.4615273
""", """-2355.35427095
""", """-2335.03700622
""", """-2320.33771652
""", """-2349.52117533
""", """-2329.01793207
""", """-2314.71000009
""", """-2319.02193766
""", """-2332.51007958
""", """-2339.7757996
""", """-2342.04298351
""", """-2336.61545248
""", """-2333.19781249
""", """-2319.97863704
""", """-2305.44928578
""", """-2339.03653109
""", """-2329.67404647
""", """-2329.34453399
""", """-2355.63494293
""", """-2346.66974385
""", """-2331.14619535
""", """-2321.5673205
""", """-2308.61898717
""", """-2319.91494828
""", """-2315.21071541
""", """-2338.74411243
""", """-2317.57335374
""", """-2328.64369542
""", """-2344.52638677
""", """-2345.41596528
""", """-2325.96924686
""", """-2320.67968272
""", """-2341.36533564
""", """-2320.61802551
""", """-2331.62887307
""", """-2322.48837229
""", """-2325.2828068
""", """-2317.83823185
""", """-2332.49722881
""", """-2336.29871727
""", """-2328.51689679
""", """-2339.54793797
""", """-2320.31079721
""", """-2319.0003345
""", """-2313.00253384
""", """-2332.16384908
""", """-2347.26684726
""", """-2304.33909775
""", """-2332.80878125
""", """-2321.42001963
""", """-2325.44048645
""", """-2337.13871896
""", """-2338.49072851
""", """-2315.68907555
""", """-2309.69930483
""", """-2350.37318307
""", """-2345.84746136
""", """-2331.31787515
""", """-2340.26737157
""", """-2307.69767912
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2538.49023438
ms_run = [11826.6088867, 11586.7578125, 11762.947998, 11705.5668945, 11562.435791, 11695.3618164, 11525.4560547, 11694.1469727, 11580.5058594, 11591.9311523, 11584.6137695, 11474.5280762, 11489.0366211, 11549.8120117, 11630.7607422, 11503.1191406, 11496.5058594, 11609.3959961, 11543.4328613, 11691.0319824, 11453.3630371, 11674.5100098, 11482.7727051, 11531.2490234, 11439.3652344, 11467.4150391, 11687.5200195, 11653.6906738, 11582.0187988, 11479.9628906, 11478.6020508, 11461.5888672, 11699.9428711, 11481.9382324, 12598.5288086, 11677.1499023, 11431.9628906, 11548.652832, 11446.8701172, 11474.6311035, 11577.9729004, 11507.9902344, 11570.2668457, 11565.1848145, 11460.7280273, 11460.4572754, 11449.2919922, 11481.4890137, 11487.8588867, 11580.1589355, 11577.3110352, 11843.3649902, 11597.217041, 11420.7490234, 11777.8771973, 11480.9602051, 11475.5917969, 11682.9541016, 11508.7651367, 11503.230957, 11526.7990723, 11527.1799316, 11460.2497559, 11480.4228516, 11634.9138184, 11528.3547363, 11508.1386719, 11493.1499023, 11427.8898926, 11681.4108887, 11543.4189453, 11427.5759277, 11495.0319824, 11464.4611816, 11538.001709, 11447.6691895, 11856.8681641, 11562.1269531, 11516.9050293, 11421.7148438, 11517.5878906, 11549.8701172, 11498.6669922, 11492.626709, 11647.8029785, 11602.6391602, 11439.5529785, 11412.328125, 11633.0739746, 11587.3242188, 11422.5759277, 11502.5961914, 11477.0439453, 11506.3947754, 11461.9162598, 11456.8249512, 11407.9008789, 11423.6479492, 11500.1130371, 11476.2080078]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2327.46730199
""", """-2305.82561592
""", """-2318.99519193
""", """-2312.91460239
""", """-2321.68581465
""", """-2322.8086187
""", """-2319.81366122
""", """-2317.02575373
""", """-2315.0656039
""", """-2331.88737385
""", """-2320.14259437
""", """-2328.02798152
""", """-2323.50937021
""", """-2325.70522732
""", """-2312.47810114
""", """-2308.96487091
""", """-2317.87431741
""", """-2309.46166893
""", """-2336.41119126
""", """-2341.03462419
""", """-2308.80214118
""", """-2310.68864294
""", """-2321.99486513
""", """-2319.39896069
""", """-2344.06882315
""", """-2311.36462869
""", """-2314.81773732
""", """-2307.1016612
""", """-2314.29059788
""", """-2318.72478802
""", """-2315.86179502
""", """-2311.07853862
""", """-2325.10255748
""", """-2324.58494094
""", """-2321.04486181
""", """-2312.94673086
""", """-2319.44631438
""", """-2322.651956
""", """-2310.62255695
""", """-2310.6189273
""", """-2315.69362761
""", """-2323.40630985
""", """-2316.91606797
""", """-2316.68173415
""", """-2310.55825044
""", """-2325.09215824
""", """-2314.22952452
""", """-2308.67065464
""", """-2318.78856677
""", """-2329.41854698
""", """-2324.376525
""", """-2322.26799706
""", """-2328.51238885
""", """-2318.12975955
""", """-2339.16048049
""", """-2312.87388837
""", """-2322.0889258
""", """-2331.12370485
""", """-2315.59364259
""", """-2309.34657016
""", """-2326.81419656
""", """-2332.76393521
""", """-2306.20989631
""", """-2315.7522487
""", """-2307.61417119
""", """-2321.57080816
""", """-2297.86073482
""", """-2322.17952386
""", """-2296.35879927
""", """-2320.16695388
""", """-2305.52716028
""", """-2323.99071688
""", """-2325.6174579
""", """-2332.11002787
""", """-2313.78872753
""", """-2325.4779877
""", """-2334.59027207
""", """-2321.24801655
""", """-2313.37423539
""", """-2316.73867616
""", """-2333.76204237
""", """-2311.07852437
""", """-2320.73717964
""", """-2310.28148715
""", """-2317.66910538
""", """-2322.68168363
""", """-2306.91224437
""", """-2314.45488456
""", """-2328.58278602
""", """-2324.99965656
""", """-2314.75391008
""", """-2318.62271882
""", """-2329.64054292
""", """-2315.23611537
""", """-2308.46090815
""", """-2308.56489916
""", """-2316.97470363
""", """-2324.59847446
""", """-2302.47454011
""", """-2310.75366
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2760.83105469
ms_run = [15766.2541504, 15583.8171387, 15475.4750977, 15376.7058105, 15437.6691895, 15340.0998535, 15597.3552246, 15368.6230469, 15542.4272461, 15426.3679199, 15584.1811523, 15316.4018555, 15371.8879395, 15629.8117676, 15376.7248535, 15308.1708984, 15401.7019043, 15173.3391113, 15174.1479492, 15398.3459473, 15302.0270996, 15213.5759277, 15232.1210938, 15377.2817383, 15165.8591309, 15412.2409668, 15485.684082, 15392.4650879, 15292.3291016, 15253.1030273, 15396.1489258, 15196.0859375, 15491.5551758, 15376.1049805, 15325.4211426, 15683.0979004, 15383.157959, 15541.605957, 15356.7077637, 15252.2719727, 15427.4099121, 15452.3239746, 15369.8461914, 15631.4189453, 15361.4750977, 15497.4160156, 15199.6691895, 15272.4421387, 15422.8442383, 15247.0478516, 15354.3950195, 15791.5065918, 15322.2819824, 15439.9919434, 15415.9470215, 15355.3591309, 15445.6218262, 15191.722168, 15278.1599121, 15330.7011719, 15494.2092285, 15197.467041, 15304.3537598, 15671.3439941, 15437.9780273, 15406.0507812, 15380.4240723, 15127.237793, 15333.3068848, 15252.7519531, 15156.1000977, 15458.8369141, 15129.9101562, 15400.5810547, 15304.532959, 15247.8757324, 15467.3388672, 15595.9311523, 15399.5930176, 15471.9528809, 15409.0378418, 15375.5808105, 15629.8881836, 15429.0681152, 15554.2089844, 15568.4091797, 15351.0158691, 15398.2089844, 15173.4462891, 15330.5419922, 15244.1337891, 15607.2878418, 15358.6298828, 15368.0, 15294.5959473, 15393.9289551, 15400.7580566, 15343.6721191, 15387.0410156, 15411.4619141]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2319.48729195
""", """-2309.02045496
""", """-2307.77281969
""", """-2322.65502484
""", """-2312.64010011
""", """-2323.53147997
""", """-2298.05655023
""", """-2314.93620384
""", """-2327.83482693
""", """-2318.86150264
""", """-2312.57319034
""", """-2298.07693503
""", """-2333.5781544
""", """-2321.66714212
""", """-2319.54616003
""", """-2328.39005277
""", """-2316.90017315
""", """-2304.31093439
""", """-2305.52566866
""", """-2326.278467
""", """-2314.13460217
""", """-2318.6788121
""", """-2320.90712322
""", """-2333.38982357
""", """-2326.25043674
""", """-2319.54237781
""", """-2326.44887831
""", """-2325.37530085
""", """-2325.93706097
""", """-2304.95851848
""", """-2323.45332558
""", """-2310.3828314
""", """-2315.22248912
""", """-2327.5677606
""", """-2324.27644561
""", """-2318.37816258
""", """-2323.49675288
""", """-2320.52457186
""", """-2310.81454524
""", """-2318.84370891
""", """-2317.12526966
""", """-2310.5533975
""", """-2329.47568594
""", """-2326.21500285
""", """-2303.93783808
""", """-2324.01267439
""", """-2307.53585568
""", """-2296.61059452
""", """-2325.34191835
""", """-2311.03416784
""", """-2336.33409455
""", """-2327.46735273
""", """-2316.39422925
""", """-2329.89896133
""", """-2334.05646779
""", """-2308.9661187
""", """-2327.39595897
""", """-2321.3197503
""", """-2320.2274902
""", """-2322.10086758
""", """-2292.64587807
""", """-2309.11894605
""", """-2338.27172902
""", """-2296.97871484
""", """-2318.53042432
""", """-2307.44589015
""", """-2329.50762787
""", """-2305.91459194
""", """-2316.67990531
""", """-2322.96266156
""", """-2318.77881676
""", """-2320.81470512
""", """-2323.13989486
""", """-2311.93380257
""", """-2333.34462475
""", """-2322.69301783
""", """-2302.1915759
""", """-2318.91333268
""", """-2318.82012322
""", """-2331.65755205
""", """-2314.51005368
""", """-2314.31165409
""", """-2324.46253927
""", """-2320.78295811
""", """-2330.16327094
""", """-2318.62018679
""", """-2317.16601885
""", """-2324.89110534
""", """-2310.08290112
""", """-2315.36056726
""", """-2300.28762154
""", """-2320.53102435
""", """-2339.93127004
""", """-2310.58281019
""", """-2344.01457892
""", """-2316.62300276
""", """-2312.76273858
""", """-2312.34525362
""", """-2317.77966278
""", """-2312.32175878
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2726.47094727
ms_run = [728.4609375, 743.42578125, 721.010009766, 753.666992188, 708.512939453, 761.6171875, 754.765136719, 737.256835938, 747.981933594, 756.822998047, 752.671875, 745.748046875, 724.603027344, 759.119140625, 726.525878906, 732.753173828, 743.231933594, 745.396728516, 730.291992188, 748.519775391, 735.626953125, 762.904785156, 735.009277344, 727.469238281, 765.212158203, 766.622070312, 740.799804688, 740.283935547, 727.675048828, 729.587158203, 744.133056641, 762.919189453, 735.921875, 737.325927734, 771.018798828, 733.086914062, 744.113769531, 734.625976562, 723.779785156, 775.112792969, 745.451904297, 722.052978516, 717.721923828, 745.316894531, 749.001953125, 769.627929688, 731.199951172, 725.764160156, 744.333007812, 765.29296875, 713.889892578, 740.562744141, 752.087158203, 784.659179688, 722.023925781, 749.877197266, 734.777099609, 735.401855469, 746.2890625, 770.947021484, 738.354003906, 736.701171875, 750.392089844, 714.218261719, 750.210205078, 753.716064453, 729.384765625, 731.240966797, 755.616943359, 746.278076172, 760.424072266, 758.669921875, 741.824951172, 724.137207031, 720.197998047, 729.701904297, 743.115234375, 740.779052734, 740.750976562, 730.562011719, 750.060058594, 724.654296875, 729.263916016, 734.114013672, 724.996826172, 740.097900391, 750.578125, 745.586914062, 711.244873047, 751.318847656, 745.185058594, 756.294921875, 689.105957031, 766.296142578, 733.923339844, 715.666992188, 722.924072266, 751.318847656, 741.818847656, 755.383056641]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2421.50415039
ms_run = [985.958007812, 971.166992188, 1006.10986328, 990.498046875, 1023.73095703, 982.804931641, 997.692626953, 979.646972656, 953.017822266, 974.049072266, 1000.14599609, 997.080078125, 989.930908203, 986.843994141, 988.932861328, 1025.27172852, 991.440185547, 1023.78198242, 961.270996094, 1001.97998047, 966.841064453, 1003.11694336, 974.234130859, 972.615966797, 965.421142578, 1007.7331543, 1024.15698242, 960.515869141, 1004.62841797, 992.387939453, 986.731933594, 990.551025391, 972.5, 1033.05981445, 976.759277344, 989.025878906, 957.12109375, 994.436035156, 995.930908203, 988.868164062, 983.2109375, 969.134033203, 980.294921875, 986.740722656, 967.158203125, 997.245117188, 982.798339844, 1021.60498047, 992.774169922, 959.506835938, 971.192871094, 999.601074219, 992.854736328, 1012.74389648, 958.497070312, 1008.8737793, 992.448974609, 981.045898438, 1004.51196289, 977.484863281, 932.385986328, 1015.47705078, 960.939208984, 981.846191406, 1003.59619141, 1011.8840332, 1007.84814453, 943.723144531, 986.859130859, 996.222900391, 996.354003906, 996.824951172, 1004.27294922, 973.052001953, 992.803955078, 975.509033203, 976.177001953, 1003.91210938, 954.341064453, 992.429931641, 978.784912109, 972.511230469, 983.159179688, 991.437011719, 970.423828125, 938.524902344, 976.919921875, 961.437988281, 939.905029297, 967.0390625, 1001.72729492, 988.824951172, 991.187255859, 975.907958984, 991.575927734, 970.318847656, 973.517333984, 950.814941406, 984.943847656, 976.256103516]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2390.52880859
ms_run = [7365.60205078, 7580.45703125, 7673.54223633, 7374.87182617, 7445.09594727, 7362.19189453, 7457.90869141, 7244.64575195, 7247.53198242, 7211.77270508, 7297.99804688, 7304.83105469, 7386.41918945, 7318.33374023, 7243.43701172, 7367.8972168, 7314.7980957, 7310.85888672, 7440.41601562, 7312.13989258, 7359.96801758, 7434.81616211, 7372.6809082, 7341.21313477, 7355.18017578, 7234.99414062, 7301.05493164, 7342.29614258, 7285.30786133, 7449.66601562, 7362.43286133, 7306.27807617, 7336.38500977, 7457.16186523, 7379.17260742, 7269.08300781, 7294.80493164, 7264.6628418, 7358.74291992, 7359.65600586, 7312.96582031, 7473.97412109, 7390.34985352, 7339.12084961, 7240.77905273, 7974.9831543, 7344.85498047, 7401.4140625, 7422.73217773, 7303.47387695, 7285.69995117, 7211.30493164, 7197.06201172, 7369.17529297, 7328.7590332, 7368.96704102, 7383.78686523, 7343.0222168, 7266.32495117, 7350.74389648, 7326.27929688, 7261.31201172, 7386.88476562, 7189.83374023, 7268.68481445, 7257.3371582, 7423.44580078, 7285.84423828, 7249.89990234, 7234.49291992, 7264.30200195, 7109.77416992, 7282.67724609, 7538.36499023, 7293.828125, 7232.64599609, 7204.62304688, 7350.58398438, 7218.40771484, 7312.24609375, 7227.55273438, 7253.43408203, 7281.29785156, 7259.33618164, 7314.95263672, 7350.93579102, 7325.42211914, 7229.72509766, 7223.74487305, 7512.4699707, 7387.47900391, 7267.95483398, 7309.33789062, 7262.52807617, 7319.75708008, 7226.57885742, 7401.578125, 7196.43896484, 7629.1340332, 7333.44506836]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2720.54370117
ms_run = [10257.4189453, 10056.223877, 10364.6828613, 10192.1459961, 10227.2197266, 10068.9729004, 9932.42797852, 10057.2111816, 10381.8081055, 10002.394043, 10013.1601562, 10084.7700195, 9921.05419922, 10221.105957, 9861.83886719, 10206.8000488, 10066.2849121, 10152.2890625, 10005.8552246, 10020.6289062, 10001.2290039, 9967.95288086, 10035.3981934, 9959.80419922, 10025.9528809, 9980.79589844, 10074.7939453, 10125.0358887, 10270.0869141, 10021.4240723, 10047.5620117, 9958.44897461, 9987.36889648, 10004.0671387, 9867.94702148, 9870.18505859, 9908.68310547, 9915.80493164, 9968.01293945, 9717.44116211, 9802.31103516, 9919.7199707, 9867.46704102, 9884.05908203, 9887.96606445, 10049.0478516, 10013.9118652, 9938.43774414, 10012.1870117, 9981.88818359, 10063.3850098, 10030.8339844, 9953.4621582, 9943.38696289, 10052.7502441, 10231.8278809, 9859.66503906, 9906.03491211, 9985.60620117, 10051.2958984, 9855.67675781, 9901.53100586, 9863.10205078, 10000.7302246, 10272.223877, 9864.65673828, 9871.23876953, 9965.57006836, 9917.9543457, 10002.2080078, 9853.94628906, 9902.72094727, 9678.35205078, 10025.7729492, 9998.78979492, 9947.71508789, 9974.46801758, 10148.0800781, 9943.59814453, 9864.4699707, 10065.1103516, 9970.11987305, 9849.73901367, 10052.9667969, 9994.50268555, 10044.2060547, 9905.23291016, 10018.7451172, 9944.28100586, 9917.29785156, 9720.54785156, 9685.12182617, 9994.33300781, 9925.91503906, 9786.65673828, 10002.2202148, 9941.17895508, 9930.99414062, 10039.5058594, 9944.88110352]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2492.47900391
ms_run = [1019.67114258, 1028.8371582, 1018.0300293, 1030.74389648, 1034.1159668, 1022.56420898, 1033.44995117, 1029.11401367, 1025.20874023, 1031.47607422, 1048.66088867, 1031.97900391, 1027.08300781, 1025.17114258, 1026.12768555, 1031.99462891, 1022.90795898, 1011.57299805, 1030.09570312, 1030.03173828, 1026.44116211, 1042.26708984, 1022.59887695, 1020.46484375, 1028.67382812, 1032.87280273, 1022.00390625, 1028.29589844, 1022.33520508, 1018.37207031, 1022.24291992, 1015.07495117, 1028.0, 1020.11035156, 1002.70605469, 1013.03613281, 1034.36279297, 1008.55908203, 1033.88598633, 1030.69287109, 1025.26489258, 1014.96826172, 1004.53710938, 1042.02001953, 1032.15478516, 1018.09790039, 1027.578125, 1004.58105469, 1008.97192383, 1014.88208008, 1020.36401367, 1008.19702148, 1018.20385742, 1001.68115234, 1002.84692383, 1013.63574219, 1032.07788086, 1034.88989258, 1016.58374023, 1005.73217773, 1019.5612793, 1018.23510742, 1021.36401367, 1020.53613281, 1015.20703125, 1025.19482422, 1012.89477539, 1021.13208008, 1029.61499023, 1041.84790039, 1024.59716797, 1027.49389648, 1003.97216797, 1015.88598633, 1021.93896484, 1016.30029297, 1012.79541016, 1014.15722656, 1013.34692383, 1045.91088867, 1009.22607422, 1013.69604492, 1005.79882812, 1005.67700195, 1001.29589844, 1003.93017578, 1001.06689453, 998.405029297, 1019.15136719, 1015.98486328, 1018.76220703, 1023.34301758, 1020.16186523, 997.323974609, 1012.78100586, 1011.44506836, 1010.97705078, 1022.12182617, 1014.79003906, 1021.26904297]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2745.6640625
ms_run = [1487.22705078, 1472.22998047, 1489.52099609, 1483.54101562, 1475.88793945, 1458.65307617, 1486.93701172, 1467.59301758, 1487.86401367, 1500.18676758, 1465.34082031, 1466.82373047, 1458.96386719, 1477.70385742, 1450.20703125, 1464.07617188, 1472.50585938, 1452.54394531, 1472.80004883, 1461.90307617, 1450.34960938, 1452.79174805, 1463.53393555, 1483.95581055, 1461.05175781, 1456.12817383, 1480.39599609, 1461.13696289, 1444.73583984, 1443.53100586, 1455.10498047, 1478.75317383, 1469.87280273, 1449.22485352, 1450.28393555, 1490.76098633, 1475.12475586, 1475.93994141, 1456.22290039, 1457.51123047, 1470.57202148, 1453.43481445, 1471.91723633, 1461.27001953, 1466.76318359, 1461.58789062, 1452.73388672, 1481.56689453, 1460.74609375, 1471.5690918, 1474.5390625, 1470.19091797, 1477.21289062, 1473.72094727, 1463.47485352, 1470.88500977, 1487.58300781, 1458.93603516, 1466.55908203, 1454.17700195, 1468.05371094, 1448.77099609, 1471.89794922, 1462.98974609, 1475.81982422, 1469.82397461, 1452.70385742, 1462.66601562, 1456.53295898, 1478.64013672, 1470.23217773, 1466.86791992, 1452.31884766, 1451.80200195, 1447.75415039, 1475.64794922, 1466.55517578, 1476.14990234, 1450.15405273, 1456.68701172, 1465.18896484, 1453.25195312, 1474.82714844, 1475.54101562, 1468.92993164, 1451.2590332, 1466.1340332, 1469.51098633, 1457.06201172, 1474.38623047, 1446.671875, 1453.76806641, 1455.07006836, 1471.29003906, 1453.97583008, 1467.12719727, 1473.97705078, 1449.48681641, 1468.35791016, 1475.52807617]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2677.10717773
ms_run = [9969.19995117, 9984.328125, 9982.24511719, 9951.29296875, 9933.75292969, 9896.39916992, 9959.70703125, 10011.7290039, 10031.4597168, 10063.5419922, 9953.94506836, 9961.04418945, 9935.70117188, 9985.16625977, 10161.5358887, 9990.53100586, 9939.44482422, 9929.35888672, 10003.6799316, 10157.4538574, 9939.64404297, 9944.21923828, 9980.27905273, 9988.08789062, 9993.17382812, 9938.90917969, 9908.94604492, 10070.9238281, 9955.2800293, 10090.1340332, 10170.6828613, 9980.10400391, 9994.13696289, 9937.27197266, 9874.26391602, 9952.69311523, 10001.8178711, 9987.91210938, 9947.53295898, 9937.92797852, 10047.1411133, 9928.88916016, 10084.0749512, 9868.24389648, 9943.79394531, 10242.2910156, 9956.04418945, 9871.71679688, 9930.2409668, 9907.41503906, 9948.73291016, 10082.2731934, 9944.48779297, 9860.32202148, 9888.56420898, 9907.63818359, 9861.7722168, 9941.14038086, 9929.8359375, 9861.80004883, 9909.64892578, 9887.55322266, 9861.72924805, 9900.71923828, 9921.8659668, 9953.6003418, 9900.70385742, 9882.13793945, 9913.65698242, 9909.44506836, 9873.05200195, 9893.85693359, 9959.47387695, 9876.84985352, 9907.86108398, 9933.33691406, 9960.21069336, 10080.8481445, 9852.78100586, 9873.16796875, 9882.9909668, 9936.93505859, 9955.32592773, 9922.63500977, 9882.80297852, 9889.57299805, 9907.7980957, 9925.00610352, 9849.79199219, 9921.27001953, 9913.20092773, 10131.4299316, 9860.23583984, 9881.27490234, 9856.64794922, 10007.6418457, 9915.06591797, 9855.21191406, 9847.14379883, 9860.30493164]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2445.97509766
ms_run = [14219.7099609, 14142.6520996, 14091.4699707, 14100.0910645, 14252.5991211, 14221.3549805, 14229.2978516, 14089.1850586, 14047.703125, 14115.1999512, 14022.848877, 14174.5031738, 14029.1928711, 13974.4990234, 13999.8581543, 14248.0371094, 13996.8181152, 14046.5339355, 14036.5839844, 14144.9978027, 13998.8898926, 14077.138916, 14200.9321289, 14015.5869141, 14134.8959961, 14004.6201172, 14102.2387695, 14095.1618652, 14211.9228516, 13973.9228516, 13966.5361328, 14282.1118164, 14052.5739746, 14056.0378418, 14087.8120117, 14074.5202637, 14109.3447266, 14022.8791504, 13942.2609863, 14109.4121094, 14228.5791016, 14036.4157715, 14027.230957, 13997.1960449, 14138.7277832, 14219.986084, 14301.7612305, 14155.217041, 14198.0280762, 14046.1450195, 14117.4978027, 14035.0197754, 13928.0629883, 14009.0109863, 14075.072998, 14194.2949219, 14127.105957, 14135.3271484, 14274.4099121, 14132.6689453, 14095.2224121, 13946.5766602, 14021.1330566, 14084.1591797, 14064.0249023, 14034.7207031, 14058.2539062, 14056.1242676, 14287.684082, 13916.822998, 14060.7380371, 14046.2578125, 14013.9560547, 13990.1520996, 14065.7670898, 13916.2768555, 14188.8271484, 14148.9240723, 14063.9050293, 14019.072998, 14017.9169922, 13999.3972168, 14053.9570312, 14017.8271484, 13992.8730469, 14050.8652344, 14041.1052246, 13974.7431641, 14049.7141113, 13859.2819824, 14007.8666992, 13889.5559082, 13867.1999512, 14119.8120117, 14003.1689453, 14008.8537598, 13929.1049805, 13995.75, 14081.2631836, 14024.4250488]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2RootPPL"
[[benchmark.app.options]]
contents = "1000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.mc --no-print-samples"
name = "argument"
[[benchmark.app.options]]
contents = ":"
name = "buildExtra"
[[benchmark.app.options]]
contents = ":"
name = "cleanExtra"
[[benchmark.app.options]]
contents = "-j 32 --ess-threshold 1.0 --stack-size 1000"
name = "buildOptions"
[[benchmark.results]]
command = "./a.out 1000"
ms_build = 5829.95922852
ms_run = [76.7329101562, 74.720703125, 75.2021484375, 77.2719726562, 77.2600097656, 73.6638183594, 70.2341308594, 71.625, 72.9091796875, 73.3876953125, 74.5500488281, 74.1560058594, 74.1162109375, 61.4370117188, 70.3259277344, 70.4619140625, 72.6281738281, 57.4360351562, 71.7712402344, 77.6809082031, 73.3923339844, 62.1079101562, 75.4067382812, 74.7531738281, 74.0971679688, 63.33984375, 76.1899414062, 74.1350097656, 75.1369628906, 76.49609375, 75.9370117188, 61.9357910156, 72.91015625, 74.0478515625, 73.6560058594, 74.0051269531, 72.5393066406, 73.8278808594, 73.9438476562, 73.6530761719, 59.330078125, 57.0090332031, 57.6689453125, 61.8149414062, 74.7009277344, 82.7919921875, 63.6291503906, 78.5400390625, 76.5510253906, 77.5349121094, 65.1481933594, 78.8459472656, 62.0, 76.0, 75.4001464844, 79.5122070312, 76.4279785156, 85.5029296875, 91.3740234375, 88.8591308594, 90.638671875, 74.6491699219, 80.3850097656, 87.0708007812, 91.5458984375, 86.08984375, 91.365234375, 89.7709960938, 78.3740234375, 77.5349121094, 64.5759277344, 64.953125, 78.3068847656, 75.6640625, 79.2849121094, 64.7670898438, 68.0241699219, 62.1931152344, 61.5170898438, 77.4560546875, 78.4897460938, 68.712890625, 63.3837890625, 63.9580078125, 80.3420410156, 76.9519042969, 79.2529296875, 76.1340332031, 78.7019042969, 77.8010253906, 74.7687988281, 65.3391113281, 80.5229492188, 69.048828125, 57.8918457031, 67.7160644531, 71.1369628906, 52.4519042969, 54.6408691406, 52.623046875]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-312.197917
""", """-312.197917
""", """-312.197917
""", """-312.197917
""", """-312.197917
""", """-312.197917
""", """-310.247137
""", """-310.247137
""", """-310.247137
""", """-310.247137
""", """-310.247137
""", """-310.247137
""", """-310.247137
""", """-310.247137
""", """-310.247137
""", """-310.247137
""", """-310.247137
""", """-310.247137
""", """-310.247137
""", """-307.950928
""", """-307.950928
""", """-307.950928
""", """-307.950928
""", """-307.950928
""", """-307.950928
""", """-307.950928
""", """-307.950928
""", """-307.950928
""", """-307.950928
""", """-307.950928
""", """-307.950928
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-309.586916
""", """-310.368234
""", """-310.368234
""", """-310.368234
""", """-310.368234
""", """-310.368234
""", """-310.368234
""", """-310.368234
""", """-310.368234
""", """-310.368234
""", """-310.368234
""", """-310.368234
""", """-310.368234
""", """-314.343912
""", """-314.343912
""", """-314.343912
""", """-314.343912
""", """-314.343912
""", """-314.343912
""", """-314.343912
""", """-314.343912
""", """-314.343912
""", """-314.343912
""", """-314.343912
""", """-310.150089
""", """-310.150089
""", """-310.150089
""", """-310.150089
""", """-310.150089
""", """-310.150089
""", """-310.150089
""", """-310.150089
""", """-310.150089
""", """-310.150089
""", """-310.150089
""", """-310.150089
""", """-310.339628
""", """-310.339628
""", """-310.339628
""", """-310.339628
""", """-310.339628
""", """-310.339628
""", """-310.339628
""", """-310.339628
""", """-310.339628
""", """-310.339628
""", """-310.339628
""", """-310.339628
""", """-310.339628
""", """-308.247346
""", """-308.247346
""", """-308.247346
""", """-308.247346
""", """-308.247346
""", """-308.247346
""", """-308.247346
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2RootPPL"
[[benchmark.app.options]]
contents = "10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.mc --no-print-samples"
name = "argument"
[[benchmark.app.options]]
contents = ":"
name = "buildExtra"
[[benchmark.app.options]]
contents = ":"
name = "cleanExtra"
[[benchmark.app.options]]
contents = "-j 32 --ess-threshold 1.0 --stack-size 1000"
name = "buildOptions"
[[benchmark.results]]
command = "./a.out 10000"
ms_build = 5274.85205078
ms_run = [494.919921875, 484.331054688, 471.511230469, 507.952880859, 501.759033203, 488.031005859, 479.239013672, 500.836181641, 506.321044922, 497.770019531, 496.596679688, 528.767089844, 520.055908203, 516.114746094, 480.317138672, 487.007324219, 515.090087891, 511.773193359, 506.075683594, 524.562744141, 487.892089844, 488.544921875, 480.951171875, 482.200927734, 487.958007812, 495.599121094, 533.395996094, 536.912841797, 467.762939453, 470.901123047, 503.175048828, 506.481689453, 530.909912109, 526.992919922, 496.604003906, 519.392089844, 473.631835938, 472.074951172, 457.195800781, 468.133300781, 485.948974609, 496.32421875, 544.760009766, 547.034179688, 561.661865234, 559.880859375, 500.703125, 497.83984375, 534.416015625, 527.092285156, 494.471923828, 489.107910156, 512.679931641, 517.083007812, 514.520019531, 521.708984375, 523.692871094, 533.611083984, 544.688964844, 504.940185547, 498.437011719, 503.511962891, 517.397949219, 461.262939453, 462.866699219, 477.447998047, 479.226806641, 511.687988281, 502.2578125, 478.704833984, 489.915283203, 512.683105469, 498.372070312, 501.468994141, 498.635986328, 466.725097656, 462.630859375, 538.102050781, 540.866943359, 517.392089844, 516.636962891, 488.538085938, 490.919921875, 530.274169922, 522.630371094, 510.117919922, 514.008056641, 500.677001953, 495.288085938, 490.485351562, 474.887939453, 500.196044922, 500.924072266, 505.712890625, 491.436035156, 484.132080078, 491.876220703, 553.831787109, 547.442871094, 509.348876953]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.512901
""", """-307.053154
""", """-307.053154
""", """-305.613622
""", """-305.613622
""", """-307.448914
""", """-307.448914
""", """-307.900457
""", """-307.900457
""", """-307.734069
""", """-307.734069
""", """-307.806351
""", """-307.775283
""", """-307.775283
""", """-307.579205
""", """-307.579205
""", """-308.138419
""", """-308.138419
""", """-308.096261
""", """-308.096261
""", """-308.497193
""", """-308.497193
""", """-307.378392
""", """-307.378392
""", """-307.776517
""", """-307.776517
""", """-306.466827
""", """-306.466827
""", """-306.391227
""", """-306.391227
""", """-307.223781
""", """-307.223781
""", """-308.107050
""", """-308.107050
""", """-307.186688
""", """-307.186688
""", """-306.850263
""", """-306.850263
""", """-307.004887
""", """-307.004887
""", """-307.924944
""", """-307.924944
""", """-309.477409
""", """-309.477409
""", """-309.054342
""", """-309.054342
""", """-307.549863
""", """-307.549863
""", """-308.420553
""", """-308.420553
""", """-307.181931
""", """-307.181931
""", """-307.424207
""", """-307.749396
""", """-307.749396
""", """-307.918542
""", """-307.918542
""", """-308.952466
""", """-308.952466
""", """-305.905768
""", """-305.905768
""", """-306.805645
""", """-306.805645
""", """-306.083909
""", """-306.083909
""", """-306.974248
""", """-306.974248
""", """-306.945656
""", """-306.945656
""", """-307.130121
""", """-307.130121
""", """-307.375590
""", """-307.375590
""", """-306.941375
""", """-306.941375
""", """-306.634153
""", """-306.634153
""", """-308.472373
""", """-308.472373
""", """-306.738043
""", """-306.738043
""", """-307.208814
""", """-307.208814
""", """-307.427034
""", """-307.427034
""", """-305.554268
""", """-305.554268
""", """-307.734777
""", """-307.734777
""", """-307.810365
""", """-307.810365
""", """-307.566529
""", """-307.566529
""", """-307.634998
""", """-307.634998
""", """-306.139653
""", """-306.139653
""", """-307.556957
""", """-307.556957
""", """-308.002738
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 1960.42089844
ms_run = [148.097167969, 151.979980469, 145.487060547, 149.459960938, 146.938964844, 149.028076172, 147.684082031, 128.62109375, 144.348876953, 148.928222656, 134.254150391, 140.569824219, 148.813964844, 136.288085938, 143.056884766, 147.531005859, 140.769042969, 149.177001953, 147.138183594, 147.497070312, 150.345947266, 149.2578125, 150.898925781, 140.689208984, 134.477783203, 152.497070312, 157.695068359, 160.844970703, 143.770019531, 141.885009766, 142.597900391, 151.023925781, 151.511230469, 150.824951172, 149.629882812, 150.579101562, 132.296875, 153.37109375, 150.450927734, 156.118896484, 150.831787109, 148.697753906, 153.99609375, 146.143066406, 153.411865234, 153.03515625, 135.203125, 149.87890625, 153.718017578, 142.885986328, 131.697021484, 157.156982422, 151.116943359, 151.361083984, 149.797851562, 151.752929688, 148.054199219, 148.083984375, 145.958007812, 142.638916016, 152.434082031, 156.606933594, 137.46484375, 147.592041016, 151.216064453, 146.712158203, 151.1171875, 143.962890625, 142.812988281, 153.050048828, 150.048828125, 139.764892578, 148.228027344, 147.744873047, 153.839111328, 149.837890625, 150.114257812, 150.683105469, 145.720214844, 158.760009766, 148.694091797, 143.883789062, 146.764160156, 146.900146484, 146.984130859, 149.153808594, 127.820068359, 138.675048828, 131.281005859, 135.455078125, 149.947998047, 154.602050781, 146.068115234, 146.552978516, 145.62109375, 150.362792969, 149.348144531, 133.254150391, 147.903808594, 145.083984375]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-484.754861079
""", """-525.631454306
""", """-608.313370422
""", """-457.96034679
""", """-485.994251583
""", """-412.398780119
""", """-450.176683915
""", """-513.4384068
""", """-472.798795717
""", """-480.749849949
""", """-537.716703293
""", """-513.186283211
""", """-463.063787957
""", """-570.551316576
""", """-502.40071792
""", """-522.979622961
""", """-582.608140826
""", """-468.719646138
""", """-444.044358492
""", """-452.575527339
""", """-583.62862931
""", """-611.689500928
""", """-572.999204321
""", """-587.476703745
""", """-486.511618321
""", """-479.133573227
""", """-483.000912755
""", """-457.58105527
""", """-571.21587889
""", """-565.738005278
""", """-514.697039844
""", """-453.498451338
""", """-469.094743333
""", """-462.906507302
""", """-520.421062875
""", """-471.409531112
""", """-424.402312394
""", """-459.309116774
""", """-483.955535874
""", """-590.104877431
""", """-477.176559637
""", """-433.018801046
""", """-458.143322874
""", """-469.408420093
""", """-440.910525143
""", """-434.289059354
""", """-429.642302349
""", """-433.916377192
""", """-460.163511808
""", """-538.455587324
""", """-473.852059674
""", """-463.611440641
""", """-427.605616936
""", """-515.462225595
""", """-447.174948125
""", """-439.804378333
""", """-432.421213734
""", """-455.74490418
""", """-471.808591623
""", """-447.314430806
""", """-426.384502195
""", """-489.898224972
""", """-483.684320158
""", """-469.486656935
""", """-440.489439134
""", """-533.164336857
""", """-437.410283807
""", """-482.117026224
""", """-543.71696177
""", """-427.638557051
""", """-581.117146008
""", """-473.977393671
""", """-511.097180212
""", """-516.060528266
""", """-448.055890453
""", """-464.200675866
""", """-474.806032915
""", """-358.134696293
""", """-408.009290155
""", """-472.714947679
""", """-542.791301455
""", """-459.847921723
""", """-446.266911933
""", """-503.329586113
""", """-429.831935652
""", """-570.877669091
""", """-455.032954642
""", """-473.183664998
""", """-511.218241431
""", """-482.51476742
""", """-560.092435937
""", """-474.967616719
""", """-554.356062489
""", """-520.606597516
""", """-439.840414808
""", """-474.066131062
""", """-414.31682617
""", """-429.485002536
""", """-542.298404849
""", """-485.883539171
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2042.20483398
ms_run = [142.997802734, 157.179931641, 162.153076172, 150.997802734, 155.714111328, 144.609130859, 155.707275391, 151.356933594, 156.486816406, 151.45703125, 157.386962891, 148.626220703, 153.031005859, 158.938964844, 148.277832031, 164.209960938, 142.663085938, 143.33203125, 156.301025391, 146.363037109, 150.060058594, 144.156738281, 138.508789062, 157.305175781, 155.447998047, 143.571777344, 151.389892578, 152.763183594, 159.454833984, 153.386962891, 151.885986328, 154.898925781, 152.147216797, 157.093994141, 147.6640625, 152.760009766, 147.568115234, 155.883056641, 158.404052734, 157.057128906, 159.062011719, 141.279052734, 162.374023438, 155.901123047, 159.998779297, 149.692138672, 151.227050781, 146.031982422, 152.65625, 141.900878906, 158.048828125, 143.912109375, 152.301025391, 154.182861328, 141.7890625, 158.621826172, 140.758056641, 143.376953125, 147.919921875, 153.217773438, 153.888916016, 151.509033203, 138.813964844, 156.748046875, 156.463867188, 154.890136719, 145.370849609, 136.739013672, 155.901123047, 141.962890625, 154.581787109, 149.498046875, 161.702880859, 133.980957031, 141.634765625, 153.665039062, 144.0, 154.109130859, 151.969970703, 155.355957031, 157.109863281, 152.3828125, 155.263183594, 154.923095703, 145.447998047, 154.612060547, 149.585205078, 155.309082031, 158.680908203, 155.286865234, 155.285888672, 155.0, 151.4609375, 153.086914062, 156.701171875, 138.624023438, 149.911132812, 150.537841797, 154.323974609, 149.988037109]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-470.818891022
""", """-460.175082024
""", """-488.387078692
""", """-521.939124774
""", """-442.165059076
""", """-461.517113097
""", """-498.243508168
""", """-531.607256688
""", """-617.351485774
""", """-498.668302115
""", """-476.435785135
""", """-458.190271421
""", """-447.882864488
""", """-507.492030575
""", """-441.658634409
""", """-497.67598358
""", """-480.16541186
""", """-504.470507383
""", """-422.383324978
""", """-440.942982212
""", """-463.08458014
""", """-540.877750415
""", """-477.488296857
""", """-478.597000152
""", """-462.510754182
""", """-499.420736342
""", """-464.969123309
""", """-606.128047991
""", """-483.910205891
""", """-452.639488096
""", """-521.713486701
""", """-489.102630865
""", """-502.990033706
""", """-477.26104878
""", """-469.664892063
""", """-485.762618479
""", """-458.234363765
""", """-550.290940447
""", """-457.105963359
""", """-425.471364904
""", """-460.131730444
""", """-569.210458484
""", """-543.136134468
""", """-423.941600204
""", """-451.718781077
""", """-460.759030305
""", """-562.778982791
""", """-501.786340266
""", """-598.886159311
""", """-408.954580695
""", """-479.756652442
""", """-522.540111238
""", """-554.22232224
""", """-577.417949411
""", """-495.707017339
""", """-461.253613926
""", """-533.618499419
""", """-437.762110151
""", """-555.087574976
""", """-467.293165932
""", """-477.973132459
""", """-475.494218197
""", """-455.945135984
""", """-458.939288105
""", """-564.65006116
""", """-414.251634973
""", """-632.265306484
""", """-479.260449821
""", """-423.427681551
""", """-495.192241277
""", """-486.804247185
""", """-419.204203437
""", """-489.834564752
""", """-494.029785785
""", """-522.986325491
""", """-605.653980353
""", """-466.255479021
""", """-449.543277385
""", """-494.469272409
""", """-550.753185794
""", """-389.5848935
""", """-516.857045149
""", """-473.989255208
""", """-466.861690477
""", """-504.671102645
""", """-456.766528933
""", """-444.949674185
""", """-491.866426414
""", """-477.133071357
""", """-452.308458239
""", """-514.703894952
""", """-483.622228404
""", """-482.772339671
""", """-430.8873437
""", """-553.458689985
""", """-498.049182125
""", """-505.66838748
""", """-676.87307755
""", """-461.96523727
""", """-475.88251933
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2108.04272461
ms_run = [292.428955078, 306.586914062, 305.235107422, 297.698974609, 283.1640625, 295.947021484, 296.475830078, 292.314941406, 292.900146484, 289.975097656, 276.889892578, 290.702148438, 293.136962891, 309.644042969, 288.037841797, 302.764892578, 280.638183594, 288.538818359, 286.975830078, 303.514892578, 299.013183594, 283.562988281, 288.104003906, 289.889160156, 295.166992188, 296.951904297, 277.622070312, 308.084960938, 295.614990234, 301.374023438, 291.708007812, 302.717773438, 293.248046875, 298.572998047, 301.374023438, 305.064208984, 292.103027344, 289.686035156, 293.231201172, 296.624023438, 290.73828125, 287.397705078, 280.930175781, 277.041015625, 288.993164062, 288.842041016, 299.365966797, 299.031005859, 279.999023438, 296.632080078, 297.075195312, 286.140869141, 303.596923828, 281.485839844, 279.385253906, 295.643310547, 265.633789062, 303.222167969, 285.1328125, 289.568115234, 285.816894531, 269.588867188, 321.114013672, 303.71484375, 293.895019531, 308.832275391, 295.920898438, 267.634033203, 266.025878906, 298.510986328, 280.248046875, 279.323974609, 290.770996094, 303.530029297, 287.768066406, 303.865722656, 312.994140625, 283.051025391, 285.635009766, 289.153076172, 275.439941406, 300.010986328, 286.197998047, 300.412109375, 317.41015625, 291.453857422, 287.140869141, 281.306884766, 302.056884766, 298.465087891, 299.659912109, 283.845214844, 299.888916016, 274.267089844, 284.100830078, 283.976074219, 301.2109375, 288.959960938, 283.953125, 311.135986328]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-477.100010809
""", """-467.751525442
""", """-415.356255326
""", """-458.679951987
""", """-515.590632134
""", """-447.429814731
""", """-538.489277281
""", """-521.380010614
""", """-588.519123816
""", """-456.35163255
""", """-460.040721868
""", """-507.509340408
""", """-420.519742465
""", """-506.051751212
""", """-441.899843082
""", """-462.315957881
""", """-473.636096547
""", """-434.498989175
""", """-465.935422022
""", """-456.467519853
""", """-418.706468936
""", """-408.363863243
""", """-471.374898552
""", """-417.892040642
""", """-513.334136997
""", """-514.509042737
""", """-624.907032899
""", """-538.902956497
""", """-473.613639956
""", """-517.036365522
""", """-475.653316806
""", """-477.651680118
""", """-454.445995015
""", """-484.037462972
""", """-532.887841755
""", """-455.609863551
""", """-408.921244609
""", """-463.480005573
""", """-524.430070167
""", """-600.183538791
""", """-538.106289418
""", """-469.628490631
""", """-459.338873655
""", """-485.18877084
""", """-442.273550194
""", """-553.534103541
""", """-576.974231594
""", """-446.154211457
""", """-416.368592586
""", """-535.019669049
""", """-515.90229112
""", """-457.061358078
""", """-499.6221284
""", """-445.418143404
""", """-607.417054183
""", """-539.192343166
""", """-492.923220473
""", """-504.355072576
""", """-463.305090482
""", """-513.982044852
""", """-494.907372552
""", """-478.868910731
""", """-479.382444951
""", """-568.982464538
""", """-445.40186565
""", """-408.791102556
""", """-479.231976084
""", """-488.759139947
""", """-515.072287008
""", """-543.171953685
""", """-553.223854997
""", """-504.611540119
""", """-456.830250432
""", """-492.12310147
""", """-513.522692518
""", """-542.198459402
""", """-423.442497418
""", """-426.321815021
""", """-473.96045531
""", """-451.086608609
""", """-467.035121462
""", """-513.258547534
""", """-548.399912353
""", """-400.869382704
""", """-432.786558472
""", """-492.866904469
""", """-450.910103022
""", """-454.448920829
""", """-530.593436225
""", """-472.544807857
""", """-512.60359724
""", """-512.3846276
""", """-455.92588985
""", """-559.628680174
""", """-421.295025727
""", """-484.454854891
""", """-515.522482957
""", """-507.041645071
""", """-512.629572937
""", """-458.537585067
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 1949.64794922
ms_run = [1210.30712891, 1180.04321289, 1200.07788086, 1180.94384766, 1150.10400391, 1182.61914062, 1156.30200195, 1173.92993164, 1175.11425781, 1180.28393555, 1178.17578125, 1182.10400391, 1170.64306641, 1171.17504883, 1138.15820312, 1184.33007812, 1206.57373047, 1175.68115234, 1199.17700195, 1189.71899414, 1153.84814453, 1174.77490234, 1193.0949707, 1179.30493164, 1185.68481445, 1197.47802734, 1176.89208984, 1172.28295898, 1199.9909668, 1168.08496094, 1172.22583008, 1152.59326172, 1177.12573242, 1162.83300781, 1174.22900391, 1190.68237305, 1192.54492188, 1201.54980469, 1177.42480469, 1138.12915039, 1185.88818359, 1181.15991211, 1150.33398438, 1178.14892578, 1187.4050293, 1168.01782227, 1193.50585938, 1181.02319336, 1190.24316406, 1164.1418457, 1188.54882812, 1191.93701172, 1165.16381836, 1183.49389648, 1164.21606445, 1167.5378418, 1194.93383789, 1166.73510742, 1179.55224609, 1173.74414062, 1178.01318359, 1208.54418945, 1189.56787109, 1173.625, 1171.52099609, 1178.94897461, 1166.64892578, 1162.34985352, 1162.34008789, 1179.72387695, 1192.1940918, 1168.31396484, 1179.25170898, 1198.59790039, 1219.50195312, 1179.47900391, 1160.97509766, 1179.8059082, 1166.74511719, 1186.39892578, 1188.54980469, 1167.05297852, 1240.08886719, 1202.85888672, 1189.93530273, 1160.5480957, 1193.64990234, 1184.50097656, 1169.72607422, 1181.31396484, 1185.49926758, 1163.76708984, 1180.40112305, 1309.6472168, 1169.79418945, 1170.77392578, 1156.19580078, 1190.47900391, 1159.99902344, 1181.30810547]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-393.485050756
""", """-442.819818309
""", """-392.350108043
""", """-442.945561836
""", """-449.40309815
""", """-422.788382086
""", """-418.177935464
""", """-438.633643189
""", """-437.741689563
""", """-429.945959911
""", """-415.554406432
""", """-416.342950195
""", """-407.074974795
""", """-414.801165366
""", """-424.639418244
""", """-421.100924613
""", """-394.901782992
""", """-448.194963494
""", """-437.955949677
""", """-418.311313306
""", """-451.119437582
""", """-440.439302946
""", """-425.087259306
""", """-388.973151287
""", """-446.621066985
""", """-421.049617326
""", """-462.549670181
""", """-410.271104582
""", """-452.630316678
""", """-434.755941947
""", """-371.081994818
""", """-402.674948355
""", """-442.99647857
""", """-438.995949667
""", """-447.193909254
""", """-408.15288919
""", """-412.840614067
""", """-443.206860257
""", """-432.808185037
""", """-436.834030197
""", """-423.722696903
""", """-428.044116084
""", """-448.302362261
""", """-457.270066163
""", """-449.521438902
""", """-418.542694735
""", """-430.864742415
""", """-445.9809754
""", """-390.495909153
""", """-425.879181743
""", """-392.883502827
""", """-421.772855425
""", """-430.404930822
""", """-406.583431087
""", """-443.221801891
""", """-393.758595509
""", """-459.768113044
""", """-423.887905506
""", """-414.456158179
""", """-446.898127797
""", """-370.812449907
""", """-387.313159386
""", """-454.850935237
""", """-421.793079532
""", """-427.525744874
""", """-426.903324343
""", """-399.211190342
""", """-409.60145624
""", """-424.75545908
""", """-394.18847231
""", """-444.887410143
""", """-411.674056879
""", """-419.473688003
""", """-417.867133353
""", """-417.293395
""", """-417.408707117
""", """-416.473461275
""", """-426.981807777
""", """-433.420075455
""", """-441.600134419
""", """-430.234171399
""", """-416.902928378
""", """-418.768799518
""", """-429.588791266
""", """-439.37444106
""", """-436.112924229
""", """-458.701919129
""", """-375.480485481
""", """-412.597836125
""", """-432.659976997
""", """-424.708999675
""", """-441.978724273
""", """-453.626095708
""", """-453.391581126
""", """-454.1293698
""", """-402.330873921
""", """-434.283166189
""", """-444.793537987
""", """-447.301099743
""", """-425.690705864
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2395.43481445
ms_run = [1281.46606445, 1281.81884766, 1247.9140625, 1294.41308594, 1233.12402344, 1286.52807617, 1255.26586914, 1236.65625, 1273.84301758, 1274.17993164, 1270.28198242, 1235.3503418, 1232.59375, 1273.70825195, 1269.88696289, 1259.52099609, 1259.96899414, 1264.43701172, 1282.16894531, 1252.0769043, 1273.7019043, 1263.2578125, 1248.9987793, 1263.61303711, 1255.6706543, 1256.46508789, 1247.38500977, 1249.13989258, 1235.14111328, 1238.31616211, 1285.59887695, 1236.52099609, 1240.73803711, 1295.54785156, 1259.5300293, 1248.33789062, 1257.12084961, 1243.2277832, 1206.51513672, 1303.6159668, 1254.46704102, 1232.46606445, 1272.61499023, 1246.50097656, 1230.94091797, 1258.96704102, 1239.43212891, 1231.4128418, 1255.22705078, 1249.94116211, 1246.13916016, 1243.81518555, 1252.71191406, 1263.36474609, 1258.5949707, 1239.2331543, 1252.77197266, 1247.26196289, 1263.34814453, 1255.79394531, 1226.78979492, 1252.15917969, 1257.99511719, 1243.84814453, 1243.59301758, 1241.12304688, 1250.05786133, 1239.02905273, 1290.109375, 1261.64990234, 1257.40527344, 1216.66308594, 1255.28613281, 1259.49023438, 1242.37109375, 1241.58764648, 1256.02612305, 1226.97192383, 1222.50610352, 1224.00097656, 1259.35205078, 1244.71533203, 1267.55810547, 1261.87890625, 1235.6340332, 1244.30078125, 1261.5144043, 1270.89282227, 1252.33105469, 1262.85717773, 1235.56396484, 1237.72827148, 1250.50219727, 1275.49804688, 1260.88085938, 1247.96484375, 1249.74291992, 1253.80297852, 1247.05175781, 1241.63916016]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-395.53827172
""", """-411.921617213
""", """-453.290972311
""", """-417.915497607
""", """-370.54639437
""", """-393.789670201
""", """-418.693404559
""", """-437.778292339
""", """-442.06815358
""", """-409.178598706
""", """-451.676884665
""", """-432.558583561
""", """-416.518020712
""", """-439.756532195
""", """-417.246784086
""", """-424.593122945
""", """-438.876839843
""", """-458.398939144
""", """-459.050268346
""", """-438.599976165
""", """-404.677370724
""", """-417.253615007
""", """-406.761677086
""", """-432.7777169
""", """-411.964440497
""", """-465.717561894
""", """-412.302054802
""", """-441.992331632
""", """-446.531191948
""", """-378.79622363
""", """-389.124400484
""", """-442.373128038
""", """-459.184017561
""", """-435.777360402
""", """-431.933084659
""", """-433.045662037
""", """-416.868442745
""", """-428.175302461
""", """-408.777320656
""", """-427.712324153
""", """-441.66305264
""", """-453.900560971
""", """-423.829288218
""", """-444.067910102
""", """-414.417963975
""", """-426.34547836
""", """-427.500493593
""", """-431.104646549
""", """-452.260336628
""", """-446.702133083
""", """-425.769163574
""", """-432.395843181
""", """-421.820818144
""", """-399.167918503
""", """-422.697227845
""", """-461.82297999
""", """-425.32051419
""", """-421.040890388
""", """-427.409813009
""", """-448.04511836
""", """-398.492978115
""", """-442.224649125
""", """-407.128528963
""", """-411.214669868
""", """-453.839926079
""", """-429.896301412
""", """-408.599143833
""", """-384.707235413
""", """-423.243220237
""", """-421.944084517
""", """-416.418553995
""", """-443.987436283
""", """-391.613173262
""", """-432.627681555
""", """-420.414650837
""", """-434.575031795
""", """-450.197802157
""", """-395.521684218
""", """-440.783198554
""", """-457.019018274
""", """-394.579982857
""", """-408.300119653
""", """-421.085320069
""", """-414.415842448
""", """-428.949709532
""", """-391.809719783
""", """-428.15238862
""", """-425.07377994
""", """-456.511723127
""", """-406.120296629
""", """-439.978780352
""", """-440.561485587
""", """-398.411148365
""", """-454.721729235
""", """-411.497233227
""", """-427.317831015
""", """-404.857533355
""", """-417.353977013
""", """-503.954530909
""", """-420.324930802
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2479.35009766
ms_run = [2643.15576172, 2769.47387695, 2687.31298828, 2736.71386719, 2828.7890625, 2769.01196289, 2688.77709961, 2677.01489258, 2683.24487305, 2692.26416016, 2701.98095703, 2618.17602539, 2709.82373047, 2686.92993164, 2736.27075195, 2664.55688477, 2760.54589844, 2667.94311523, 2737.74975586, 2718.47412109, 2752.5456543, 2761.04492188, 2651.08300781, 2639.50610352, 2702.73706055, 2748.94091797, 2688.40429688, 2624.32641602, 2699.42211914, 2776.39208984, 2733.19506836, 2690.89794922, 2709.0390625, 2698.19604492, 2692.21191406, 2723.59887695, 2654.49121094, 2686.88989258, 2705.39086914, 2604.19384766, 2659.90917969, 2642.23413086, 2714.45703125, 2637.36987305, 2637.71191406, 2715.66699219, 2660.47998047, 2668.40917969, 2687.49365234, 2700.53588867, 2712.06201172, 2727.97119141, 2684.36499023, 2657.64111328, 2654.18920898, 2702.25097656, 2664.5390625, 2620.24487305, 2698.82519531, 2672.54296875, 2721.48803711, 2641.05883789, 2690.27197266, 2704.21118164, 2692.63110352, 2635.65600586, 2632.59619141, 2683.75317383, 2620.33178711, 2669.32592773, 2773.84887695, 2640.85791016, 2628.80786133, 2655.75415039, 2686.07592773, 2654.81396484, 2660.88989258, 2718.20092773, 2658.64086914, 2680.92480469, 2676.88818359, 2647.27392578, 2599.97802734, 2686.54101562, 2641.55395508, 2618.50805664, 2660.57080078, 2663.81811523, 2647.32202148, 2607.5480957, 2650.68994141, 2656.62988281, 2657.9140625, 2572.56616211, 2618.58789062, 2606.64892578, 2656.73608398, 2648.05224609, 2635.52709961, 2628.0090332]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-432.578372838
""", """-424.461815202
""", """-459.380013491
""", """-423.251768472
""", """-433.296071242
""", """-425.516200873
""", """-452.952095679
""", """-398.035727003
""", """-413.660907891
""", """-408.882849387
""", """-430.948439992
""", """-412.178461552
""", """-415.777479492
""", """-413.682946937
""", """-401.345927218
""", """-421.303510657
""", """-438.85259494
""", """-423.633471248
""", """-414.745887339
""", """-439.674593816
""", """-421.004998103
""", """-452.897921111
""", """-419.657243299
""", """-377.64796167
""", """-413.682557162
""", """-446.812664539
""", """-427.06137535
""", """-433.971988923
""", """-454.786577158
""", """-459.983099558
""", """-450.697525644
""", """-428.365675116
""", """-407.19645768
""", """-424.559635667
""", """-415.478130824
""", """-442.984192459
""", """-437.8905708
""", """-401.761610661
""", """-425.491584563
""", """-404.614717002
""", """-425.079112292
""", """-418.058558716
""", """-422.064777303
""", """-423.758013904
""", """-427.931575011
""", """-421.260265856
""", """-402.722656716
""", """-454.001245302
""", """-410.233657497
""", """-427.942860907
""", """-437.143664177
""", """-423.012222947
""", """-409.792956882
""", """-431.197825449
""", """-460.623255909
""", """-446.930947362
""", """-475.523563603
""", """-428.169586296
""", """-443.275430844
""", """-425.670077228
""", """-422.316897492
""", """-425.921700196
""", """-391.758420413
""", """-403.520238814
""", """-435.442581761
""", """-414.310530609
""", """-450.18452802
""", """-387.971068537
""", """-415.353031959
""", """-428.74110913
""", """-437.19887167
""", """-416.469244834
""", """-414.802521833
""", """-371.546639259
""", """-438.407766087
""", """-444.94244051
""", """-433.361419068
""", """-425.609830631
""", """-417.208674286
""", """-437.249979827
""", """-457.122749584
""", """-406.075197629
""", """-425.812000114
""", """-430.989104521
""", """-409.341007289
""", """-432.094254817
""", """-444.054892122
""", """-412.048579414
""", """-457.870801899
""", """-392.021062012
""", """-428.000930447
""", """-451.870789173
""", """-396.84095189
""", """-393.720379637
""", """-463.121051162
""", """-447.124057863
""", """-461.143125298
""", """-418.966328375
""", """-414.06017563
""", """-409.262550939
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2555.37329102
ms_run = [94.5451660156, 121.943847656, 92.076171875, 86.9638671875, 103.069091797, 87.8317871094, 93.6999511719, 79.8911132812, 92.3747558594, 91.8889160156, 92.5187988281, 102.399169922, 97.2231445312, 89.4489746094, 86.8999023438, 92.8759765625, 92.9697265625, 98.7019042969, 91.1479492188, 98.9079589844, 103.076904297, 128.155029297, 83.2941894531, 94.8947753906, 94.0200195312, 99.9011230469, 94.4091796875, 96.2099609375, 92.1708984375, 97.4299316406, 108.677001953, 101.781738281, 99.6079101562, 100.856201172, 95.4069824219, 85.7492675781, 93.1999511719, 88.4909667969, 76.171875, 91.498046875, 89.8850097656, 92.0791015625, 113.606933594, 105.982177734, 95.7687988281, 87.3469238281, 80.2270507812, 89.5620117188, 94.4099121094, 100.531738281, 90.2841796875, 98.3801269531, 97.9650878906, 91.7958984375, 91.4150390625, 77.7150878906, 83.9079589844, 74.826171875, 81.6340332031, 88.5852050781, 89.2778320312, 79.498046875, 105.668701172, 87.5610351562, 88.5339355469, 94.9001464844, 85.1010742188, 90.6640625, 94.7631835938, 91.2900390625, 98.7822265625, 85.5078125, 93.6440429688, 106.923095703, 99.78515625, 97.9169921875, 103.509033203, 76.74609375, 88.919921875, 83.1508789062, 100.00390625, 85.3549804688, 82.2548828125, 99.876953125, 102.9140625, 84.3640136719, 84.5222167969, 89.7971191406, 95.4130859375, 98.1108398438, 81.1901855469, 96.4870605469, 96.0930175781, 104.100830078, 80.3588867188, 91.9089355469, 108.749267578, 94.4392089844, 82.7473144531, 81.8459472656]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.149872215
""", """-321.359917474
""", """-308.187497235
""", """-307.607429263
""", """-310.747377659
""", """-311.602656639
""", """-308.419030255
""", """-306.895262395
""", """-308.268839757
""", """-309.207773413
""", """-309.418293027
""", """-310.716757325
""", """-308.867958117
""", """-307.457338174
""", """-310.033218063
""", """-306.435159915
""", """-308.070299611
""", """-310.95595149
""", """-309.937396237
""", """-312.308568735
""", """-313.31211413
""", """-319.585268476
""", """-310.511153107
""", """-310.262990513
""", """-309.762614378
""", """-311.592627503
""", """-308.13719077
""", """-305.365433504
""", """-306.141546831
""", """-308.612922872
""", """-316.614506257
""", """-310.2140314
""", """-308.268977481
""", """-310.522688212
""", """-308.95982295
""", """-309.687744026
""", """-312.451293237
""", """-311.479505251
""", """-307.703261202
""", """-306.009472237
""", """-307.502806053
""", """-309.172284372
""", """-315.296787425
""", """-312.981481375
""", """-316.084401644
""", """-305.376442761
""", """-307.300314947
""", """-312.924466222
""", """-308.875759949
""", """-312.103747816
""", """-307.569060042
""", """-310.693269319
""", """-311.007917506
""", """-314.675302672
""", """-307.179909403
""", """-307.106295164
""", """-309.026905173
""", """-306.198822443
""", """-307.224419994
""", """-312.973761916
""", """-311.464074923
""", """-306.51045789
""", """-317.676827806
""", """-305.77638669
""", """-308.120912053
""", """-308.38815272
""", """-308.127429554
""", """-306.948778656
""", """-309.746576905
""", """-306.126571589
""", """-307.212194764
""", """-319.848627894
""", """-309.479494627
""", """-313.255913697
""", """-307.593495271
""", """-314.358645064
""", """-312.533111689
""", """-308.447977455
""", """-313.502376032
""", """-304.90943767
""", """-311.237723786
""", """-307.710177124
""", """-306.498896387
""", """-310.035860675
""", """-307.302264041
""", """-307.349095646
""", """-307.834314277
""", """-305.581287055
""", """-308.34316073
""", """-310.162885661
""", """-308.286195695
""", """-309.017648091
""", """-311.738719393
""", """-310.972145882
""", """-309.882681849
""", """-308.242053878
""", """-314.093742984
""", """-307.747098775
""", """-309.802675913
""", """-305.301061139
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2140.62670898
ms_run = [138.117919922, 133.725341797, 135.677001953, 139.456054688, 133.425048828, 206.288085938, 147.213867188, 151.91796875, 130.741210938, 161.918945312, 148.605957031, 141.117919922, 136.470947266, 139.309082031, 158.225097656, 130.558105469, 138.80078125, 146.966064453, 139.134033203, 133.118896484, 172.212158203, 135.893066406, 161.956054688, 139.690917969, 123.730224609, 119.754150391, 128.818847656, 178.927001953, 139.489013672, 149.974853516, 138.630126953, 117.705810547, 141.399169922, 154.747802734, 128.9140625, 177.857910156, 126.632080078, 115.549072266, 127.715087891, 134.4609375, 184.239990234, 132.808105469, 150.640869141, 123.968017578, 155.416992188, 134.759033203, 149.834228516, 138.699951172, 128.886962891, 125.298095703, 149.816162109, 143.403076172, 110.764160156, 145.760986328, 125.763916016, 151.223144531, 144.119873047, 126.999023438, 131.169921875, 136.482910156, 159.786865234, 144.349121094, 153.995849609, 131.266113281, 129.062255859, 167.484863281, 133.225830078, 149.956054688, 128.521972656, 291.16015625, 150.402099609, 136.012207031, 150.699951172, 243.374023438, 159.330810547, 130.587158203, 128.553955078, 142.098144531, 139.084228516, 147.704101562, 144.034179688, 129.216308594, 132.442871094, 135.148193359, 141.649169922, 147.159667969, 137.399902344, 139.595947266, 137.416992188, 155.149902344, 155.447998047, 123.301025391, 152.437988281, 135.120117188, 139.637939453, 138.613769531, 155.229980469, 133.898925781, 170.253173828, 146.152832031]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.1035587
""", """-307.866603084
""", """-307.504847151
""", """-308.83889553
""", """-307.04749186
""", """-319.142632168
""", """-314.385348024
""", """-315.826921199
""", """-305.525730646
""", """-314.456817307
""", """-307.609098794
""", """-308.493769014
""", """-308.968465093
""", """-311.243905756
""", """-317.856644709
""", """-308.704884732
""", """-308.334435707
""", """-315.72674467
""", """-305.056390732
""", """-308.241894143
""", """-313.982162996
""", """-308.318531914
""", """-312.483736381
""", """-314.692866112
""", """-311.731987787
""", """-306.207208336
""", """-309.844878291
""", """-312.663166453
""", """-309.753476329
""", """-311.713722619
""", """-309.945001194
""", """-307.894945494
""", """-311.961234792
""", """-311.336397451
""", """-306.421456619
""", """-314.268211182
""", """-307.193792747
""", """-308.901834616
""", """-307.490565906
""", """-306.800850998
""", """-320.104686182
""", """-309.219540761
""", """-309.123846621
""", """-306.717350193
""", """-314.116065051
""", """-311.755353484
""", """-307.651106545
""", """-308.723138241
""", """-313.638318553
""", """-305.465033143
""", """-311.220187382
""", """-316.998045905
""", """-306.042657447
""", """-311.588299765
""", """-304.624004688
""", """-311.69116709
""", """-309.246875036
""", """-303.251070097
""", """-313.268612474
""", """-311.026733933
""", """-316.847948514
""", """-312.015348996
""", """-311.151534654
""", """-306.803609928
""", """-310.221191086
""", """-307.919692354
""", """-306.564537035
""", """-315.087014725
""", """-310.107718442
""", """-332.142200288
""", """-312.452654753
""", """-307.568513788
""", """-312.703344411
""", """-322.440319384
""", """-313.583971553
""", """-305.810244781
""", """-309.144956528
""", """-308.381020692
""", """-307.985694181
""", """-309.167792956
""", """-308.710603009
""", """-307.232305597
""", """-308.463614117
""", """-308.476825604
""", """-311.418027405
""", """-312.4220552
""", """-312.301238993
""", """-309.755970248
""", """-307.898958605
""", """-310.17404791
""", """-322.265492356
""", """-308.450716772
""", """-310.753081398
""", """-307.136024642
""", """-308.198648576
""", """-309.719583449
""", """-314.209214415
""", """-306.192777945
""", """-312.956140074
""", """-316.085662544
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2028.82299805
ms_run = [830.632080078, 873.152099609, 827.261962891, 845.972900391, 815.932861328, 839.579833984, 823.810302734, 837.259033203, 806.822021484, 828.866943359, 828.209960938, 847.783935547, 863.196044922, 847.274902344, 868.973876953, 851.892822266, 822.039794922, 833.082275391, 844.457275391, 817.355957031, 839.341796875, 859.441894531, 801.880859375, 846.180908203, 838.03515625, 837.239013672, 829.162109375, 812.097167969, 829.909179688, 820.195068359, 841.891845703, 823.913085938, 852.7890625, 802.177001953, 836.715087891, 822.455810547, 822.789306641, 805.045654297, 904.206054688, 793.112060547, 857.870117188, 862.572021484, 830.178955078, 826.643798828, 812.395019531, 843.909912109, 776.931152344, 819.534179688, 818.397949219, 854.480957031, 810.075927734, 801.994140625, 815.155029297, 824.015136719, 829.263916016, 827.500244141, 915.166015625, 800.895019531, 884.821044922, 850.732910156, 900.215087891, 806.685058594, 829.842041016, 828.470947266, 793.893798828, 844.524902344, 818.954833984, 836.482910156, 854.786865234, 817.245849609, 814.109619141, 830.971923828, 836.518066406, 819.864013672, 877.698974609, 841.609863281, 825.833740234, 796.523193359, 795.521972656, 821.165039062, 945.464111328, 796.669189453, 838.130859375, 818.987060547, 830.738037109, 835.076171875, 796.389160156, 808.202148438, 864.239990234, 802.379882812, 824.377929688, 810.5, 839.169921875, 846.506835938, 805.959960938, 868.884277344, 811.444091797, 884.608886719, 892.587890625, 829.575195312]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-306.109346029
""", """-308.488548576
""", """-307.183863098
""", """-307.351733858
""", """-307.431689865
""", """-307.676757368
""", """-307.529403923
""", """-308.666363629
""", """-307.213369647
""", """-307.329063792
""", """-307.860096226
""", """-307.001641978
""", """-307.751832117
""", """-306.68205938
""", """-309.455910025
""", """-307.089510878
""", """-305.827718402
""", """-307.287299521
""", """-309.023218401
""", """-307.549332394
""", """-306.994426132
""", """-307.987327439
""", """-307.496653831
""", """-307.158956789
""", """-307.654239891
""", """-307.979581539
""", """-307.431871285
""", """-307.523745895
""", """-307.545589938
""", """-307.416483547
""", """-307.261285438
""", """-306.662804805
""", """-309.361360977
""", """-307.872539299
""", """-308.156959487
""", """-308.004862655
""", """-307.404981291
""", """-306.439763934
""", """-306.712829978
""", """-305.327131933
""", """-308.185804402
""", """-308.30792488
""", """-308.012625669
""", """-307.147361077
""", """-307.259878845
""", """-306.588880661
""", """-306.098342578
""", """-306.978279278
""", """-306.742252039
""", """-307.035184811
""", """-307.235595819
""", """-307.123375792
""", """-307.5537251
""", """-306.967935422
""", """-308.158395679
""", """-306.743765771
""", """-309.191193452
""", """-306.780163083
""", """-309.122820244
""", """-307.790661364
""", """-309.197823438
""", """-307.083482883
""", """-309.929737983
""", """-306.861095165
""", """-307.194383545
""", """-307.925355549
""", """-308.254118452
""", """-308.022413974
""", """-309.982508611
""", """-306.967583833
""", """-307.308135936
""", """-308.999459242
""", """-308.324624078
""", """-307.875220165
""", """-307.921288781
""", """-307.483862281
""", """-307.325363415
""", """-306.810219704
""", """-307.304267197
""", """-306.306816922
""", """-309.451765699
""", """-306.719458337
""", """-308.075430743
""", """-306.577239829
""", """-306.946960264
""", """-307.571014005
""", """-307.178244505
""", """-306.660041049
""", """-308.732441254
""", """-306.726585743
""", """-307.191402322
""", """-308.034970498
""", """-308.98160463
""", """-308.624317671
""", """-307.966818842
""", """-307.311464813
""", """-306.723466188
""", """-309.209536023
""", """-306.662723882
""", """-306.949447175
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2127.11401367
ms_run = [1309.625, 1304.39526367, 1334.86010742, 1261.25, 1314.55908203, 1238.88989258, 1327.328125, 1265.05102539, 1561.03295898, 1307.00195312, 1318.00097656, 1229.56396484, 1305.37915039, 1312.60668945, 1307.11914062, 1275.17993164, 1251.90893555, 1434.69995117, 1308.14208984, 1289.75805664, 1289.64819336, 1429.85375977, 1382.28295898, 1296.93115234, 1385.03613281, 1250.20385742, 1252.15698242, 1316.23217773, 1225.61206055, 1285.18798828, 1312.41796875, 1396.64306641, 1367.63500977, 1303.97387695, 1255.48901367, 1296.31518555, 1366.96704102, 1310.10205078, 1243.07983398, 1266.06201172, 1311.12207031, 1236.83081055, 1277.53198242, 1266.6550293, 1230.91088867, 1324.02709961, 1278.25415039, 1274.57885742, 1243.01611328, 1390.26708984, 1209.42700195, 1268.34106445, 1273.99487305, 1277.47192383, 1241.31933594, 1306.10375977, 1249.87695312, 1359.88012695, 1252.7878418, 1375.68676758, 1232.41479492, 1338.43383789, 1238.85083008, 1319.24414062, 1272.95385742, 1240.42797852, 1223.90722656, 1298.76904297, 1350.82421875, 1236.72900391, 1259.06689453, 1262.49194336, 1220.70092773, 1300.80200195, 1240.60009766, 1378.78295898, 1303.32177734, 1289.95214844, 1277.72192383, 1232.23510742, 1225.71899414, 1272.74804688, 1209.17797852, 1250.36376953, 1264.91674805, 1299.7199707, 1228.13964844, 1261.3828125, 1236.51293945, 1286.98217773, 1179.04663086, 1252.28637695, 1272.1159668, 1246.32202148, 1311.27807617, 1558.12670898, 1250.45288086, 1229.30419922, 1212.98291016, 1244.38500977]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-306.659420691
""", """-307.599312246
""", """-306.823362551
""", """-308.064849844
""", """-307.941068092
""", """-305.843106588
""", """-307.187022409
""", """-306.864694548
""", """-309.370222341
""", """-307.334769814
""", """-307.560733074
""", """-306.135365196
""", """-307.349465702
""", """-307.858430904
""", """-306.691308988
""", """-306.766832295
""", """-306.948643081
""", """-307.639665006
""", """-308.955626717
""", """-307.542292918
""", """-307.639807109
""", """-308.043921354
""", """-309.520198113
""", """-307.683463195
""", """-308.63014675
""", """-306.615945988
""", """-307.055980233
""", """-307.3499221
""", """-307.404596218
""", """-307.047119813
""", """-308.100926025
""", """-309.279214876
""", """-309.693627738
""", """-307.513927488
""", """-307.040129309
""", """-308.406272138
""", """-306.464458951
""", """-307.566199062
""", """-307.842199447
""", """-307.368757997
""", """-308.329190552
""", """-306.811093763
""", """-307.170602297
""", """-307.767540235
""", """-307.637441731
""", """-307.600826637
""", """-308.888465333
""", """-307.300459207
""", """-308.01130286
""", """-308.515876047
""", """-306.402293184
""", """-307.231768174
""", """-307.369155645
""", """-307.971258555
""", """-306.36251674
""", """-306.927905672
""", """-307.749078813
""", """-309.250742458
""", """-308.246828568
""", """-307.892027059
""", """-307.170878669
""", """-307.713117221
""", """-307.243790806
""", """-308.588380112
""", """-309.360126507
""", """-308.107420464
""", """-306.973312338
""", """-308.200530201
""", """-309.078581553
""", """-307.94593958
""", """-307.160360612
""", """-306.330145147
""", """-306.9387636
""", """-306.902384058
""", """-307.944424721
""", """-307.234033508
""", """-307.979483621
""", """-307.750472522
""", """-307.1721176
""", """-306.912074014
""", """-306.852607915
""", """-308.115298414
""", """-307.496125128
""", """-307.599443205
""", """-308.334425981
""", """-308.959471316
""", """-306.465622137
""", """-307.081938976
""", """-307.714467181
""", """-307.784344648
""", """-307.631310443
""", """-307.936307402
""", """-308.226389858
""", """-307.412299228
""", """-308.270641027
""", """-309.998788133
""", """-307.194976732
""", """-307.608473976
""", """-306.753136678
""", """-307.670905886
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2439.04882812
ms_run = [113.050048828, 119.83984375, 136.080078125, 97.6450195312, 147.405029297, 91.4008789062, 97.7727050781, 108.270996094, 119.505859375, 95.6540527344, 96.1528320312, 103.009033203, 135.520996094, 102.856201172, 103.589111328, 119.984130859, 105.651123047, 97.6320800781, 74.505859375, 102.168212891, 94.2258300781, 118.097900391, 113.854736328, 120.755126953, 105.979980469, 104.717041016, 134.680175781, 102.846679688, 100.711914062, 91.8979492188, 105.612060547, 97.3811035156, 78.662109375, 120.444091797, 112.817138672, 96.2370605469, 116.791015625, 106.055175781, 117.476074219, 118.398925781, 124.126953125, 104.586181641, 94.2280273438, 103.396972656, 110.181884766, 114.291992188, 86.9279785156, 107.936767578, 106.738037109, 101.575927734, 98.2470703125, 126.438964844, 104.408203125, 91.7751464844, 139.850830078, 120.766845703, 92.6149902344, 101.48828125, 102.864013672, 87.3190917969, 105.889160156, 102.170898438, 108.166015625, 103.21484375, 118.487792969, 95.03515625, 97.9841308594, 97.3239746094, 111.472900391, 83.9938964844, 114.399902344, 123.010986328, 98.0270996094, 103.832763672, 105.046875, 87.0417480469, 109.185058594, 115.031005859, 104.33203125, 84.6110839844, 118.171142578, 113.211181641, 147.177978516, 102.905029297, 101.038085938, 101.449951172, 107.509765625, 85.8022460938, 92.4470214844, 113.12890625, 104.244873047, 96.962890625, 145.722900391, 105.039794922, 134.580078125, 112.087890625, 140.930175781, 140.098144531, 96.9011230469, 222.715820312]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.382187624
""", """-311.263056879
""", """-311.162968565
""", """-307.38069697
""", """-312.677589629
""", """-306.983593724
""", """-307.103173571
""", """-309.781285272
""", """-309.998254536
""", """-306.61675874
""", """-306.911887852
""", """-307.688447624
""", """-311.832989154
""", """-306.615253698
""", """-311.537426139
""", """-316.13710922
""", """-316.24944302
""", """-306.008538409
""", """-305.049240578
""", """-307.571903997
""", """-304.893308688
""", """-308.583839537
""", """-314.916196927
""", """-317.699171754
""", """-313.092216253
""", """-306.792806821
""", """-312.415334892
""", """-308.262289752
""", """-311.662985472
""", """-307.884872925
""", """-309.364379942
""", """-306.716544914
""", """-306.239575964
""", """-313.110221469
""", """-310.182859224
""", """-307.000466997
""", """-308.11808701
""", """-310.119361235
""", """-311.066099707
""", """-311.613371653
""", """-310.464217795
""", """-312.657808056
""", """-307.587709859
""", """-308.92014346
""", """-306.472506101
""", """-313.351350003
""", """-306.926243379
""", """-309.186926649
""", """-306.369839118
""", """-309.910353312
""", """-307.25876139
""", """-309.839599318
""", """-310.325471746
""", """-309.779223623
""", """-312.078520248
""", """-310.686974181
""", """-309.438213342
""", """-306.182576967
""", """-306.068854546
""", """-307.675712446
""", """-305.919566701
""", """-311.289164447
""", """-311.565911316
""", """-305.901930339
""", """-310.048784382
""", """-310.321372338
""", """-307.627036569
""", """-310.362750903
""", """-310.207737771
""", """-310.225537675
""", """-309.101564803
""", """-308.876020155
""", """-307.466993193
""", """-308.48987582
""", """-306.650756161
""", """-307.947000765
""", """-310.433327279
""", """-308.206195395
""", """-308.067014587
""", """-305.621783312
""", """-307.32943873
""", """-309.264830528
""", """-316.24862923
""", """-307.566436759
""", """-305.142422224
""", """-309.952826551
""", """-309.072844569
""", """-307.979926895
""", """-305.570765634
""", """-308.311323722
""", """-304.742671819
""", """-311.62250012
""", """-310.476037799
""", """-312.051840597
""", """-313.493504645
""", """-309.726566165
""", """-319.545358707
""", """-312.658262989
""", """-308.468467377
""", """-322.163239793
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2129.65307617
ms_run = [175.014160156, 147.980957031, 186.373046875, 155.458984375, 134.189941406, 199.283203125, 150.834960938, 219.837890625, 147.143798828, 167.41015625, 181.966796875, 128.876953125, 179.036865234, 159.732910156, 236.739990234, 179.722167969, 164.91796875, 162.427734375, 156.074951172, 124.123046875, 176.780029297, 191.031738281, 186.774169922, 165.610839844, 139.490966797, 180.364990234, 154.703125, 152.873046875, 231.020019531, 146.083251953, 301.229980469, 134.796875, 180.198730469, 196.824951172, 161.427978516, 140.273681641, 186.965087891, 171.896972656, 161.780761719, 198.274902344, 124.897949219, 185.754882812, 177.404785156, 195.060791016, 366.964111328, 307.932617188, 140.723876953, 168.975097656, 162.388916016, 165.775146484, 203.625976562, 174.500976562, 188.684082031, 176.641845703, 153.161132812, 195.162841797, 167.910888672, 143.851074219, 171.427001953, 149.438964844, 127.907958984, 131.186035156, 147.775878906, 248.182128906, 139.244140625, 239.153320312, 160.062988281, 145.252929688, 197.321044922, 185.813964844, 151.592041016, 162.276855469, 172.376708984, 185.676757812, 173.593994141, 148.489990234, 150.017822266, 228.429199219, 130.676025391, 166.581787109, 229.344726562, 152.337158203, 183.415771484, 156.83203125, 149.659179688, 190.600830078, 143.927001953, 246.678222656, 148.353027344, 368.150146484, 151.930908203, 175.154052734, 143.595214844, 452.303710938, 165.462158203, 155.484863281, 148.979980469, 151.257080078, 158.217041016, 130.12890625]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.597612008
""", """-307.095718758
""", """-311.058832712
""", """-309.877997301
""", """-309.111318451
""", """-307.822259569
""", """-309.680468177
""", """-311.277881069
""", """-308.289251805
""", """-309.66974806
""", """-312.352891164
""", """-306.356403141
""", """-308.703334325
""", """-307.385177146
""", """-313.433282421
""", """-309.395327231
""", """-309.255104335
""", """-307.113639555
""", """-307.410248781
""", """-312.146459186
""", """-307.065577426
""", """-309.752934537
""", """-312.143891278
""", """-307.657118713
""", """-306.75714058
""", """-308.443433722
""", """-311.598367586
""", """-306.653010049
""", """-317.956860236
""", """-311.837066183
""", """-315.5974037
""", """-308.675198327
""", """-313.676019257
""", """-309.738336783
""", """-306.509623994
""", """-308.361617253
""", """-308.930040403
""", """-308.000332354
""", """-306.718621243
""", """-311.417666084
""", """-305.357576855
""", """-309.519504975
""", """-307.384400616
""", """-310.357748683
""", """-321.435487922
""", """-313.931837363
""", """-306.787243218
""", """-310.51237229
""", """-306.739616324
""", """-309.28337455
""", """-312.0174628
""", """-306.943439229
""", """-309.80978178
""", """-310.981261738
""", """-309.237964989
""", """-315.52042839
""", """-308.80099102
""", """-307.045914884
""", """-306.972025875
""", """-309.038147566
""", """-308.413444867
""", """-306.776452172
""", """-307.530311544
""", """-315.473974353
""", """-304.781994968
""", """-316.394491156
""", """-307.546305065
""", """-307.432483134
""", """-316.611184672
""", """-309.235328948
""", """-309.688772606
""", """-306.622207227
""", """-307.564709154
""", """-313.150377974
""", """-310.411327437
""", """-305.429404626
""", """-306.953949677
""", """-320.51920506
""", """-306.526676869
""", """-309.065292581
""", """-314.880369982
""", """-308.957110956
""", """-309.598850804
""", """-306.11046514
""", """-308.336706517
""", """-311.150497801
""", """-309.460678509
""", """-316.619892722
""", """-306.758499234
""", """-314.240722561
""", """-314.725352882
""", """-310.02139677
""", """-312.876907756
""", """-318.877859171
""", """-308.542416823
""", """-308.124445665
""", """-308.598511333
""", """-308.15488971
""", """-308.062547511
""", """-309.729872302
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2063.49536133
ms_run = [979.403076172, 882.9609375, 887.304931641, 870.821044922, 827.801025391, 858.879150391, 888.360107422, 931.897705078, 873.891113281, 887.760986328, 886.646972656, 874.784912109, 901.269042969, 1050.88769531, 898.415771484, 870.29296875, 819.989990234, 828.581298828, 874.043945312, 990.307128906, 838.572998047, 950.593994141, 877.659179688, 876.099853516, 871.030761719, 870.775878906, 850.216064453, 868.103027344, 908.583740234, 890.299072266, 881.381103516, 838.799072266, 836.598144531, 919.757080078, 823.322021484, 859.970214844, 910.110107422, 855.385009766, 889.328125, 1012.35375977, 889.8671875, 878.048828125, 983.533203125, 975.708740234, 928.946044922, 878.122802734, 865.102050781, 918.114746094, 880.031982422, 882.434082031, 870.615966797, 1039.41015625, 852.188964844, 853.196777344, 855.630126953, 942.929931641, 899.987792969, 864.090087891, 922.288085938, 884.263916016, 851.651123047, 951.312988281, 1113.16210938, 880.942871094, 839.73828125, 906.455078125, 910.217041016, 930.929199219, 862.040039062, 968.021972656, 893.602050781, 839.838134766, 809.873779297, 920.62109375, 863.7890625, 1033.70996094, 922.25, 903.476074219, 893.728759766, 808.912109375, 875.688964844, 811.25390625, 877.967041016, 826.626953125, 909.404052734, 865.151123047, 856.5390625, 857.098144531, 910.500976562, 1095.92993164, 881.699951172, 996.179931641, 871.168945312, 2179.8059082, 957.854980469, 1002.71411133, 837.239990234, 1462.97900391, 874.00390625, 807.552978516]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-305.928251107
""", """-306.740616222
""", """-306.866153161
""", """-307.961404845
""", """-306.799387002
""", """-307.298405524
""", """-306.914113034
""", """-307.378010109
""", """-307.101970843
""", """-306.937324553
""", """-307.373733707
""", """-307.284791728
""", """-308.341567719
""", """-307.224294964
""", """-307.299392748
""", """-307.284386867
""", """-306.658508451
""", """-307.324482691
""", """-307.573494153
""", """-309.105183247
""", """-306.711088607
""", """-307.999587803
""", """-307.927839598
""", """-307.201837764
""", """-306.804774119
""", """-307.278158378
""", """-307.694260972
""", """-306.86108394
""", """-308.235490089
""", """-308.104575492
""", """-307.636329477
""", """-307.478354528
""", """-307.211911556
""", """-307.72405821
""", """-306.669719226
""", """-306.722529243
""", """-308.923947502
""", """-306.852119526
""", """-306.750332731
""", """-307.959097894
""", """-307.029141813
""", """-308.244561299
""", """-306.961330319
""", """-308.796672442
""", """-308.997429257
""", """-307.08862461
""", """-307.342021318
""", """-308.526443552
""", """-307.887148148
""", """-307.430002125
""", """-306.432984798
""", """-306.849196982
""", """-307.855343805
""", """-307.140144442
""", """-306.888497134
""", """-308.386321282
""", """-307.503868291
""", """-307.022369072
""", """-306.785736866
""", """-306.678179122
""", """-308.271972972
""", """-309.210327181
""", """-306.704435865
""", """-311.006331891
""", """-306.811259298
""", """-308.677479898
""", """-307.700773801
""", """-307.692031646
""", """-306.829574368
""", """-306.510261895
""", """-307.227123222
""", """-306.5768328
""", """-307.612209718
""", """-307.417442371
""", """-307.37242389
""", """-306.934789411
""", """-307.832574167
""", """-307.736096362
""", """-307.589062532
""", """-307.013718353
""", """-307.035275534
""", """-306.939593102
""", """-307.136834507
""", """-306.909279538
""", """-307.481219931
""", """-306.211866588
""", """-308.358765944
""", """-307.113813326
""", """-307.634951238
""", """-307.103771088
""", """-307.643280988
""", """-307.303112662
""", """-306.889349015
""", """-310.716377361
""", """-306.618713866
""", """-308.10748153
""", """-306.857016126
""", """-309.117965835
""", """-306.367780768
""", """-307.955336485
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2115.95898438
ms_run = [1759.62988281, 1380.33203125, 1414.28613281, 1630.07080078, 1485.32983398, 1331.44995117, 1329.13183594, 1892.95898438, 1312.91308594, 1409.43286133, 1364.37011719, 1353.64282227, 1594.60205078, 1390.22387695, 1375.05786133, 1528.95507812, 1399.5300293, 1293.47802734, 1614.92724609, 1476.06494141, 1411.00927734, 1407.08496094, 1378.93310547, 1294.55493164, 1448.94482422, 1369.18286133, 1371.10791016, 1415.54907227, 1497.91503906, 1596.08691406, 1501.15795898, 1505.2890625, 1337.02978516, 1484.31298828, 1504.39990234, 1333.95898438, 1350.05078125, 1373.29272461, 1463.68896484, 1411.42504883, 1433.26196289, 1397.52612305, 1321.80395508, 1467.04199219, 1396.51904297, 1391.03491211, 1348.7902832, 1344.90991211, 1291.61914062, 1478.99414062, 1396.24584961, 1347.07104492, 1373.50805664, 1352.37792969, 1366.76000977, 1267.51000977, 1313.74804688, 1695.50805664, 1474.58520508, 1536.76831055, 1502.88012695, 1508.94677734, 1282.9050293, 1495.28100586, 1371.61791992, 1515.5300293, 1504.3059082, 1265.39404297, 1313.00512695, 1352.72094727, 1345.02905273, 1409.73706055, 1625.7019043, 1436.05029297, 1467.55395508, 1707.53613281, 1411.15307617, 1524.54101562, 1530.67626953, 1448.27929688, 1488.91015625, 1522.93603516, 1462.92895508, 1517.38598633, 1362.14819336, 1384.42895508, 1483.59814453, 1461.94921875, 1490.75195312, 1401.62597656, 1477.30297852, 1417.85009766, 1369.26293945, 1349.97094727, 1432.00292969, 1478.63793945, 1489.52905273, 1438.87011719, 1388.82397461, 1349.72094727]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.693856363
""", """-308.804541082
""", """-308.339098905
""", """-309.344636261
""", """-307.879069314
""", """-306.719636062
""", """-308.191114471
""", """-307.385755695
""", """-306.268543753
""", """-308.187827496
""", """-307.220897745
""", """-307.566088083
""", """-308.825730662
""", """-308.19307795
""", """-307.597720841
""", """-307.965939881
""", """-307.51983468
""", """-307.634180218
""", """-307.964475961
""", """-308.075854028
""", """-308.332243648
""", """-307.121315563
""", """-307.980549365
""", """-306.212130295
""", """-308.008407164
""", """-307.883418594
""", """-307.359813325
""", """-307.305460212
""", """-308.234116074
""", """-308.70629476
""", """-308.20519731
""", """-308.39099165
""", """-308.255992385
""", """-309.520176823
""", """-307.091935117
""", """-306.900862623
""", """-306.422237889
""", """-306.952223529
""", """-308.587190687
""", """-307.705811354
""", """-308.059352953
""", """-307.202349397
""", """-309.258041171
""", """-308.93479128
""", """-306.896858881
""", """-306.621660857
""", """-306.975221028
""", """-306.754605223
""", """-307.170395229
""", """-308.485284724
""", """-307.654171369
""", """-306.356660665
""", """-307.476776225
""", """-307.566346872
""", """-307.96800889
""", """-307.554838223
""", """-307.709630845
""", """-308.608826696
""", """-307.278044724
""", """-308.412456244
""", """-308.352083855
""", """-307.455193926
""", """-307.608424057
""", """-307.563936726
""", """-306.818500408
""", """-308.291265921
""", """-309.223791324
""", """-307.215535825
""", """-306.939086244
""", """-307.778313895
""", """-309.080803153
""", """-308.333592054
""", """-308.653072848
""", """-306.963146205
""", """-307.179708229
""", """-307.566193819
""", """-307.942781885
""", """-308.259236198
""", """-307.274403014
""", """-306.977352035
""", """-308.765660667
""", """-308.113270102
""", """-306.764189069
""", """-310.134352489
""", """-307.789082641
""", """-307.590322329
""", """-307.422906696
""", """-308.132119201
""", """-307.98541386
""", """-307.450282881
""", """-306.806399697
""", """-308.309027085
""", """-308.358376507
""", """-307.579052662
""", """-308.745284059
""", """-306.958040255
""", """-308.539220326
""", """-308.306434609
""", """-307.308854653
""", """-307.494146651
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2506.4140625
ms_run = [190.800048828, 215.369873047, 210.098144531, 212.992919922, 139.144042969, 152.429199219, 12190.6113281, 283.184082031, 135.074951172, 536.198730469, 181.468994141, 129.898925781, 255.911865234, 519.328125, 261.704101562, 123.669677734, 152.520019531, 291.602294922, 328.9140625, 2672.97607422, 810.269775391, 486.021972656, 187.797119141, 322.8828125, 176.606933594, 742.958984375, 202.439941406, 666.445800781, 1372.86914062, 276.095947266, 229.672119141, 181.112060547, 1182.92675781, 562.163085938, 493.530029297, 1146.47192383, 385.552001953, 655.216796875, 585.20703125, 904.999023438, 122.354980469, 296.507080078, 1184.51879883, 203.654052734, 295.2890625, 498.263183594, 303.839111328, 380.834960938, 455.12890625, 948.611083984, 142.145996094, 257.174072266, 1235.22998047, 273.955078125, 144.961914062, 177.369873047, 231.296142578, 180.446289062, 169.133789062, 299.463134766, 112.277099609, 192.972900391, 244.052001953, 1552.37695312, 1323.8671875, 282.570800781, 161.087890625, 321.479003906, 222.046142578, 208.213134766, 300.046875, 222.25, 112.781005859, 124.600097656, 158.940185547, 380.783203125, 792.845947266, 1086.11474609, 357.054199219, 1127.29101562, 195.188964844, 117.249023438, 143.912109375, 284.430908203, 618.116699219, 203.833007812, 147.386962891, 187.716064453, 287.894042969, 468.057861328, 465.894042969, 1285.49389648, 2107.37890625, 130.503173828, 445.12890625, 495.220947266, 2051.48022461, 633.672851562, 147.965820312, 820.719970703]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2203.4699707
ms_run = [177.364257812, 204.062988281, 2492.81396484, 326.863037109, 1193.93896484, 204.187744141, 172.367675781, 420.239013672, 210.061035156, 1779.66308594, 1677.91894531, 225.643798828, 800.208007812, 304.466796875, 3071.42993164, 161.017089844, 171.761962891, 158.717041016, 166.402832031, 1292.24682617, 241.526123047, 494.520019531, 1084.25610352, 182.026855469, 203.312744141, 427.540039062, 857.587158203, 708.654052734, 400.143066406, 166.354736328, 344.614257812, 177.351074219, 246.729980469, 2083.74707031, 1094.44702148, 159.102050781, 307.480957031, 1093.17089844, 230.5078125, 173.512939453, 275.922119141, 174.899169922, 163.248291016, 201.578125, 171.661865234, 1576.2800293, 259.468017578, 1118.39697266, 281.798828125, 494.290283203, 385.582763672, 1030.32080078, 203.255859375, 211.16015625, 179.481933594, 243.520751953, 239.968994141, 178.677978516, 147.955810547, 229.726074219, 620.9140625, 403.260009766, 478.176025391, 201.122070312, 189.493164062, 160.720947266, 330.649902344, 275.043945312, 288.528076172, 1738.57910156, 187.055908203, 361.550048828, 235.662109375, 207.845947266, 3732.77124023, 200.937011719, 1458.8659668, 170.510986328, 153.265869141, 2182.87011719, 146.552001953, 844.287109375, 2129.95581055, 1168.61376953, 223.511962891, 209.922119141, 164.488037109, 270.603759766, 193.454101562, 565.425048828, 929.670166016, 1110.62011719, 1687.16503906, 233.106933594, 557.613037109, 952.811035156, 280.954833984, 178.456054688, 302.798095703, 620.127929688]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2102.77587891
ms_run = [1220.5769043, 1017.68725586, 4514.44506836, 1081.49291992, 975.592041016, 1945.171875, 1469.54785156, 1237.74462891, 1684.81689453, 1049.80395508, 1019.4519043, 976.968017578, 4410.26635742, 1521.67895508, 969.758056641, 1010.18115234, 1187.50585938, 1459.97485352, 1124.4699707, 1188.61303711, 959.227050781, 1023.61474609, 1327.71508789, 1123.40795898, 929.478759766, 1237.97900391, 994.451171875, 943.466064453, 1259.82495117, 979.541992188, 1253.10620117, 969.482910156, 1336.78100586, 1088.81298828, 1206.4128418, 1106.78100586, 1193.94384766, 1054.20507812, 1053.37084961, 1148.24194336, 1065.65917969, 2095.56201172, 1012.26782227, 1032.9128418, 1015.46020508, 1727.65087891, 1005.75488281, 1275.79882812, 1664.25610352, 1132.07177734, 992.751953125, 1473.72900391, 900.574951172, 1215.66088867, 1178.19604492, 1553.59619141, 1275.35693359, 1345.75585938, 1068.67993164, 1000.59277344, 1473.58813477, 2959.66088867, 1485.46118164, 1144.06298828, 1134.12695312, 1583.77099609, 1153.52978516, 929.544921875, 982.012939453, 1183.99780273, 1137.73706055, 2198.0222168, 963.303955078, 2845.31689453, 1025.80297852, 1035.61621094, 4875.46118164, 2203.58618164, 1108.14306641, 1122.83496094, 1208.12597656, 5376.17895508, 932.626953125, 2057.81713867, 1130.04882812, 1449.72900391, 1180.82885742, 1921.05004883, 935.427001953, 980.876953125, 1856.67504883, 2497.13574219, 3054.43505859, 1417.50097656, 1078.09594727, 2149.62695312, 1757.03686523, 991.980957031, 1058.51391602, 1088.24902344]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2534.85595703
ms_run = [5266.72607422, 1431.32788086, 1799.69702148, 4250.37304688, 1637.86889648, 1431.79516602, 1858.02832031, 3159.22094727, 1891.88183594, 1442.33886719, 1915.15209961, 2425.90185547, 1342.65087891, 2761.86914062, 1479.98803711, 1373.10009766, 1397.26513672, 1474.80126953, 1436.02709961, 2382.58911133, 1829.97192383, 1601.70507812, 1541.5949707, 1387.91796875, 1500.50805664, 1741.5300293, 1395.90698242, 1452.18310547, 3373.52294922, 1459.42407227, 1616.55981445, 2407.40429688, 1405.24511719, 2011.34814453, 1532.8659668, 1547.23828125, 1307.21411133, 1502.19506836, 1593.55395508, 1435.88891602, 1689.68481445, 1484.95092773, 1344.60180664, 1543.52709961, 1439.37695312, 2105.10205078, 2419.72583008, 1576.10498047, 1448.82104492, 1680.33178711, 1603.51489258, 2009.53100586, 1575.24169922, 1661.27807617, 1344.16992188, 1440.90014648, 1487.89111328, 1356.78100586, 1655.24780273, 2085.39526367, 1490.92993164, 1830.80908203, 1565.41186523, 1692.87402344, 2464.82397461, 1459.42797852, 1423.93676758, 3193.91625977, 3549.26196289, 1648.32397461, 1376.15405273, 1860.08325195, 2924.4440918, 3983.59594727, 1722.94604492, 2090.46313477, 2294.24511719, 2128.60571289, 2436.91601562, 2561.0769043, 1773.28979492, 2891.89916992, 1825.4128418, 1490.93603516, 2116.06396484, 1801.23803711, 2402.63696289, 2305.95092773, 1744.01586914, 3407.66503906, 1366.24291992, 6176.52709961, 1547.5871582, 1299.77514648, 1867.04907227, 1331.69482422, 1853.40112305, 2004.30200195, 2851.39624023, 2277.15112305]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2574.44482422
ms_run = [169.215820312, 83.4997558594, 124.615966797, 100.447021484, 80.6728515625, 84.9038085938, 84.0969238281, 91.3200683594, 75.2580566406, 133.363037109, 99.80078125, 79.7219238281, 100.531005859, 87.5161132812, 101.395996094, 94.3950195312, 92.9621582031, 104.006835938, 92.3752441406, 93.4702148438, 86.16796875, 84.126953125, 68.1850585938, 100.719726562, 94.1110839844, 95.3310546875, 91.3430175781, 98.5727539062, 89.0549316406, 106.759765625, 88.6240234375, 85.8969726562, 91.6938476562, 92.7473144531, 102.999023438, 97.91015625, 76.6091308594, 90.5559082031, 91.5278320312, 97.1669921875, 89.6091308594, 89.2629394531, 98.1799316406, 82.1088867188, 82.2290039062, 107.184082031, 83.3818359375, 111.559814453, 119.652099609, 85.2109375, 84.3420410156, 90.2080078125, 89.4519042969, 85.541015625, 85.576171875, 83.9509277344, 127.720947266, 108.583984375, 83.1530761719, 85.4431152344, 77.8793945312, 88.8291015625, 116.239990234, 86.7578125, 100.008056641, 82.3928222656, 88.7470703125, 85.6948242188, 90.1667480469, 113.429931641, 91.3999023438, 88.9489746094, 75.99609375, 102.385009766, 83.8200683594, 117.721923828, 88.2939453125, 85.5200195312, 90.7368164062, 75.869140625, 87.04296875, 109.775146484, 96.2390136719, 95.6220703125, 109.520019531, 95.8522949219, 87.9721679688, 113.459228516, 88.8388671875, 83.8466796875, 83.3562011719, 94.3068847656, 83.9938964844, 70.6159667969, 66.2600097656, 97.1528320312, 93.5698242188, 92.0551757812, 89.1682128906, 114.471923828]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2116.64916992
ms_run = [122.201171875, 187.640869141, 138.351074219, 173.055908203, 102.177246094, 161.82421875, 111.991943359, 158.257080078, 144.615966797, 142.052978516, 136.659667969, 146.989990234, 146.822021484, 155.142089844, 133.220947266, 125.927001953, 130.195800781, 124.822265625, 141.8828125, 118.075927734, 130.847900391, 113.012939453, 152.977783203, 107.497802734, 146.600830078, 144.134033203, 143.281005859, 148.6640625, 119.079101562, 132.55078125, 143.250976562, 155.131103516, 110.024169922, 144.924072266, 156.614013672, 130.305175781, 131.875976562, 116.598876953, 106.166748047, 180.990722656, 133.913085938, 164.405029297, 158.010986328, 143.796875, 138.642089844, 134.844726562, 133.185058594, 121.070068359, 135.386962891, 158.004882812, 136.226806641, 133.574951172, 134.351074219, 211.211914062, 177.556884766, 138.591064453, 139.676757812, 152.682861328, 174.686035156, 135.104248047, 127.808105469, 119.012207031, 138.740234375, 140.064208984, 158.30078125, 179.277099609, 195.807128906, 157.947021484, 136.023193359, 120.796142578, 118.727050781, 138.244140625, 170.621826172, 155.705810547, 152.611816406, 149.155761719, 110.003173828, 157.567871094, 122.015136719, 145.054931641, 135.716796875, 138.939941406, 170.089111328, 130.609130859, 141.350097656, 145.708251953, 140.760253906, 116.615966797, 132.938964844, 183.3671875, 155.135986328, 150.864013672, 151.532226562, 193.154052734, 144.247070312, 144.996826172, 144.094970703, 128.312744141, 143.272216797, 172.678955078]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2069.76904297
ms_run = [674.25, 595.726806641, 687.144042969, 631.425048828, 598.269042969, 645.472167969, 636.965087891, 642.29296875, 644.141845703, 646.812744141, 648.809814453, 623.830078125, 651.467773438, 732.302001953, 608.871826172, 605.302978516, 650.229980469, 625.436035156, 674.041992188, 620.459228516, 656.448730469, 675.854980469, 623.449951172, 602.283203125, 638.141845703, 647.447021484, 697.758300781, 641.765136719, 609.010009766, 630.976074219, 614.923095703, 670.46484375, 608.737060547, 624.330078125, 655.260986328, 639.809082031, 677.265869141, 682.883056641, 717.799072266, 643.698974609, 632.763916016, 704.296142578, 628.234130859, 643.811035156, 698.046875, 707.545166016, 628.844970703, 687.855957031, 625.769042969, 652.137939453, 641.669189453, 652.287841797, 680.529052734, 632.737304688, 666.952148438, 665.998046875, 626.141113281, 648.011962891, 684.659912109, 691.694091797, 661.463867188, 682.271972656, 638.070800781, 676.790039062, 638.802978516, 721.079101562, 657.924072266, 644.586181641, 653.406982422, 646.256835938, 658.783935547, 592.675292969, 636.572265625, 590.956054688, 650.858886719, 656.253173828, 632.154052734, 667.04296875, 690.852050781, 697.017089844, 678.122070312, 704.943847656, 680.103027344, 684.152099609, 670.116943359, 625.790771484, 688.010742188, 661.721191406, 620.703125, 609.985107422, 590.864990234, 696.99609375, 705.570800781, 648.720214844, 700.322021484, 694.306152344, 683.284179688, 692.066162109, 653.776855469, 639.439208984]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2119.61108398
ms_run = [1257.70410156, 1205.75170898, 1366.36816406, 1225.46289062, 1300.45703125, 1255.18896484, 1374.00805664, 1251.89990234, 1158.65087891, 1092.68701172, 1180.85375977, 1232.6730957, 1196.10522461, 1252.62670898, 1198.23999023, 1136.48291016, 1272.46679688, 1193.77099609, 1265.66699219, 1155.22290039, 1181.61889648, 1257.04418945, 1176.56591797, 1103.49609375, 1201.46484375, 1200.59106445, 1144.40698242, 1225.33813477, 1187.66186523, 1313.67114258, 1218.74804688, 1243.57714844, 1168.36987305, 1272.37988281, 1203.4909668, 1233.42480469, 1117.36621094, 1208.12475586, 1230.20898438, 1269.09594727, 1257.88696289, 1154.58203125, 1265.12792969, 1161.82299805, 1307.59814453, 1239.4050293, 1175.82421875, 1191.4206543, 1087.18896484, 1155.47509766, 1224.96801758, 1268.90698242, 1145.44311523, 1185.65014648, 1196.96484375, 1303.32299805, 1365.28710938, 1244.52807617, 1227.36865234, 1141.80395508, 1135.95507812, 1104.44873047, 1180.97387695, 1283.09790039, 1175.08691406, 1185.63525391, 1189.94189453, 1239.52612305, 1444.82299805, 1104.79003906, 1191.92797852, 1214.6328125, 1256.83886719, 1236.05712891, 1297.65991211, 1149.85302734, 1169.75805664, 1384.06298828, 1239.86206055, 1209.02709961, 1251.27587891, 1292.27587891, 1269.7980957, 1194.2331543, 1191.06713867, 1098.22802734, 1211.44995117, 1273.81396484, 1250.68994141, 1248.88427734, 1230.34814453, 1147.09667969, 1253.70019531, 1098.44213867, 1213.79907227, 1117.38476562, 1199.61279297, 1178.01489258, 1252.09594727, 1371.19799805]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "SMC 1000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl SMC 1000"
ms_run = [3295.45410156, 2579.56005859, 2290.89501953, 2219.47412109, 2266.95019531, 2413.22827148, 2567.75488281, 2258.93530273, 2528.51098633, 2354.0859375, 2248.39404297, 2541.27172852, 2233.15405273, 2688.29321289, 2315.14770508, 2515.8659668, 2352.47802734, 2360.37792969, 2248.98193359, 2698.4309082, 2114.35205078, 2383.44091797, 2590.68798828, 2458.80395508, 2326.20776367, 2403.58105469, 2235.51416016, 2760.56982422, 2471.91088867, 2144.73779297, 2275.30517578, 2320.66186523, 2391.29492188, 2335.15991211, 2208.09301758, 2492.49584961, 2407.31176758, 2425.85620117, 2340.5378418, 2393.05004883, 2388.21508789, 2114.65209961, 2335.44067383, 2571.79907227, 2358.2409668, 3188.48486328, 2681.9621582, 2304.84790039, 2222.90600586, 2149.04321289, 2606.71728516, 2244.28979492, 2423.36889648, 2212.88696289, 2618.37890625, 2239.05517578, 2537.33007812, 2326.73901367, 2439.32006836, 2315.81396484, 2379.34985352, 2813.02197266, 2415.63183594, 2325.74707031, 2615.34814453, 2239.58666992, 2433.66186523, 2855.71411133, 2347.89379883, 2266.36425781, 2281.27587891, 2675.59204102, 2686.36376953, 2423.6003418, 2496.83911133, 2454.30419922, 2650.59301758, 2507.05883789, 2636.41088867, 2227.55102539, 2317.22802734, 2545.9831543, 2580.69018555, 2389.06494141, 2163.21386719, 2257.29980469, 2353.90209961, 2653.3449707, 2406.45288086, 2303.25097656, 2324.59179688, 2279.70507812, 2310.82788086, 2551.4909668, 2738.66577148, 2155.31103516, 2743.58300781, 2081.53613281, 2286.82202148, 2379.84619141]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-322.37822626369496
""", """-313.00802055698364
""", """-307.13664396179297
""", """-305.93563692689486
""", """-310.5999477753495
""", """-310.43914983874333
""", """-308.83507199525866
""", """-313.2192902300666
""", """-313.80448619841286
""", """-308.79268582611485
""", """-307.2340006583747
""", """-313.7892458969735
""", """-305.52179245794093
""", """-315.3468422001557
""", """-308.7293666151694
""", """-310.46614538070423
""", """-316.19130988760355
""", """-310.3591201425198
""", """-308.0910395530277
""", """-316.694423591043
""", """-307.392101619099
""", """-308.378662791648
""", """-311.17955839517515
""", """-309.1596824431376
""", """-306.1181219437491
""", """-308.44729566518265
""", """-305.9157131766765
""", """-320.2978518408571
""", """-307.9488298991507
""", """-308.06458359345254
""", """-307.55524464363737
""", """-314.17514127167897
""", """-307.1985082543589
""", """-308.9674722664553
""", """-310.10534157759537
""", """-310.19034013764167
""", """-312.13719774667356
""", """-308.99849738692
""", """-306.759615371633
""", """-310.2553276592664
""", """-308.37048665160637
""", """-308.3485780292385
""", """-313.6781634640472
""", """-310.4205093050567
""", """-311.2502834693139
""", """-324.0593965298509
""", """-314.87068296344455
""", """-309.1589470942465
""", """-312.4048904987793
""", """-306.9629268479357
""", """-312.66206952997345
""", """-309.0719390692484
""", """-307.4749822175638
""", """-306.9062466097213
""", """-314.289802637507
""", """-308.37866788259714
""", """-313.9673065266368
""", """-311.7804631730853
""", """-312.4315974001332
""", """-307.75683017048016
""", """-307.04930577800985
""", """-314.2478768818911
""", """-310.25194441073154
""", """-314.64662721366244
""", """-308.39931651650124
""", """-310.6650328112107
""", """-309.55262551587793
""", """-322.81051143354637
""", """-310.3292646555502
""", """-308.3525542974304
""", """-309.0299633468678
""", """-312.186683797862
""", """-310.5190526006553
""", """-310.7122131095251
""", """-308.574489727991
""", """-310.79424963152655
""", """-313.89722856627543
""", """-310.76336233122845
""", """-314.747612338678
""", """-307.8765213397087
""", """-307.61495694230234
""", """-310.6598389886426
""", """-310.59995261996676
""", """-307.1334956090898
""", """-304.29838679042234
""", """-306.5246150806538
""", """-309.1824312388999
""", """-313.63535446898607
""", """-306.3105422951659
""", """-315.47428171691627
""", """-308.14962771696685
""", """-308.6210330764419
""", """-306.691629500742
""", """-311.79065727663374
""", """-316.61670883763554
""", """-305.9659351969274
""", """-316.69908426620896
""", """-304.6724166000864
""", """-315.60138458432766
""", """-307.1498316726429
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "SMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl SMC 10000"
ms_run = [50383.0668945, 54478.6049805, 54062.2392578, 53215.0378418, 52252.6699219, 48888.2858887, 54074.8459473, 49729.8010254, 53392.564209, 46590.2089844, 50760.6359863, 52145.1757812, 53071.5202637, 44129.4199219, 53200.8232422, 48485.5620117, 48400.6379395, 56936.6652832, 54845.6069336, 53793.447998, 53925.9628906, 56907.6000977, 53043.6679688, 53884.7719727, 55701.2568359, 58026.782959, 54699.1940918, 54736.3679199, 47621.8818359, 57430.4311523, 46091.5559082, 52094.3291016, 59819.4418945, 60703.0839844, 54908.1159668, 53574.4250488, 53260.151123, 53153.2780762, 53865.9907227, 47997.2800293, 51200.1330566, 52908.2419434, 55196.5898438, 62742.8798828, 48887.6040039, 51511.4470215, 61086.467041, 56627.3181152, 59957.5581055, 53281.3408203, 51769.9990234, 47292.435791, 50934.4973145, 60399.4138184, 56505.7561035, 54729.5368652, 53501.6369629, 51997.532959, 54889.3659668, 50357.9951172, 52781.347168, 52432.8859863, 52659.1911621, 52264.4418945, 53810.6606445, 54859.6311035, 49837.2490234, 51312.8452148, 52028.6369629, 50149.6921387, 56699.6518555, 53200.6508789, 57973.9880371, 52086.8740234, 56224.7490234, 53432.9162598, 52239.2407227, 49029.5351562, 55461.6789551, 53329.6191406, 51018.8979492, 55429.1069336, 60344.8181152, 61661.0378418, 56915.2189941, 57008.8830566, 57147.3540039, 51013.5039062, 54796.5939941, 65918.5461426, 64254.7167969, 61189.8579102, 54168.5061035, 51456.262207, 51993.2890625, 51961.611084, 57664.2980957, 54445.9777832, 54898.7319336, 53951.4980469]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-306.79983930108887
""", """-307.70813015240515
""", """-307.6917117705141
""", """-306.3211748442192
""", """-307.09865090751504
""", """-308.10992858342536
""", """-307.94831135279105
""", """-308.7910772118209
""", """-309.4991858076378
""", """-309.18301981719753
""", """-307.0429264661976
""", """-306.238266235649
""", """-307.1274501194648
""", """-310.6834741443985
""", """-308.44156076385013
""", """-307.8644796089087
""", """-307.11277969085967
""", """-308.21664123425205
""", """-306.86763504318344
""", """-308.05801870332607
""", """-308.906457339276
""", """-309.4634804368054
""", """-307.196188886432
""", """-307.9709544268043
""", """-307.1706583019556
""", """-308.84458138819366
""", """-307.31567920675946
""", """-307.41542566578573
""", """-307.18427768920145
""", """-308.3004081280964
""", """-307.89363759157607
""", """-307.3058314781586
""", """-308.53521466713045
""", """-307.3951396637708
""", """-306.91777450820604
""", """-307.6962559554358
""", """-309.0890762561376
""", """-307.299129324721
""", """-306.85143394406026
""", """-307.59486554377924
""", """-307.4565581146651
""", """-307.42234815653603
""", """-306.6331734157312
""", """-308.0247398892421
""", """-307.50340260738864
""", """-308.3168496423779
""", """-308.3500158774575
""", """-308.0689194158326
""", """-308.5174252875013
""", """-306.9108797233432
""", """-307.8404039668423
""", """-308.0351515063484
""", """-308.4092561423484
""", """-308.8367630141506
""", """-309.10608185145105
""", """-308.18978348238943
""", """-306.26928288748985
""", """-306.48061854762443
""", """-306.6995669123774
""", """-306.0099137208445
""", """-307.1285093530731
""", """-308.69118199210516
""", """-308.24175870608116
""", """-307.67613017275903
""", """-306.90382171340167
""", """-308.2657858956301
""", """-305.97400769608856
""", """-306.2481006628797
""", """-308.2772535577684
""", """-307.9408203572266
""", """-306.695205925509
""", """-307.360841998313
""", """-306.54143463658215
""", """-308.93666174482894
""", """-308.23037195681167
""", """-309.03737577860556
""", """-306.43303071565344
""", """-307.6605344372868
""", """-307.86730038974605
""", """-307.61429524463426
""", """-306.9620278330371
""", """-308.95971152420964
""", """-309.9767528777324
""", """-307.3414794072242
""", """-308.16867738965686
""", """-307.84541728249883
""", """-308.06277762512445
""", """-310.8030391823279
""", """-306.99407223191196
""", """-308.53350129645486
""", """-310.6534264098602
""", """-308.0001357377151
""", """-307.3068523171107
""", """-306.40638793722934
""", """-307.9954474022475
""", """-306.55057137479764
""", """-307.38047398085627
""", """-307.21449595059255
""", """-307.25829245202283
""", """-307.9756988894045
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "MCMC 1000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl MCMC 1000"
ms_run = [1454.07885742, 1394.69604492, 1390.96118164, 1735.66796875, 1382.82104492, 1557.74780273, 1419.13793945, 1360.02197266, 1341.91699219, 1426.57495117, 1370.3918457, 1489.50097656, 1348.25317383, 1405.33618164, 1477.95019531, 1435.50805664, 1320.07226562, 1337.9519043, 1597.9387207, 1373.49194336, 1375.47509766, 1430.57421875, 1400.84082031, 1457.21508789, 1384.94799805, 1374.85791016, 1410.83276367, 1399.30883789, 1494.96411133, 1348.00097656, 1554.68896484, 1464.40185547, 1400.50292969, 1375.7409668, 1468.50805664, 1728.35693359, 1390.7109375, 1506.69213867, 1420.29589844, 1372.03100586, 1425.98291016, 1473.56713867, 1466.83911133, 1439.93896484, 1408.57006836, 1379.40600586, 1360.09985352, 1599.06713867, 1312.42407227, 1419.76904297, 1396.7800293, 1417.25097656, 1385.61303711, 1360.2890625, 1553.66601562, 1647.64599609, 1744.77197266, 1500.78564453, 1334.30297852, 1509.48999023, 1486.44213867, 1405.05615234, 1618.16308594, 1345.37695312, 1488.21826172, 1416.67797852, 1439.30883789, 1489.08496094, 1473.12402344, 1355.61303711, 1396.4050293, 1462.32202148, 1351.39697266, 1408.82397461, 1514.02514648, 1498.94799805, 1366.01904297, 1345.89501953, 1337.79003906, 1404.10620117, 1369.60180664, 1369.92407227, 1435.81396484, 1409.10595703, 1503.30712891, 1459.87304688, 1703.73291016, 1443.53417969, 1452.51391602, 1370.22802734, 1377.50317383, 1364.76904297, 1339.48388672, 1438.26611328, 1362.54394531, 1373.71777344, 1402.98901367, 1410.828125, 1419.0690918, 1377.6550293]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "MCMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl MCMC 10000"
ms_run = [2852.46606445, 3214.69921875, 4724.93408203, 2919.7590332, 3511.55908203, 2747.24194336, 2638.35913086, 2903.30395508, 2605.55908203, 2815.0949707, 2703.85595703, 2768.02905273, 2571.93676758, 2751.953125, 5483.35327148, 2751.72509766, 3244.99609375, 2658.06982422, 3288.12426758, 3105.39599609, 2719.16088867, 3087.07983398, 2791.87475586, 2987.4519043, 2662.4987793, 2598.85498047, 4032.65014648, 3624.40307617, 2749.32910156, 3094.70214844, 3718.78417969, 2755.85107422, 2778.46508789, 3638.27075195, 2631.05908203, 2636.9699707, 2648.1418457, 6033.51220703, 2710.60717773, 4398.56103516, 4183.66186523, 3202.15917969, 2717.23681641, 5308.89111328, 3706.61206055, 3335.83618164, 2724.16503906, 2697.15917969, 2814.43994141, 2979.19897461, 2692.2109375, 6590.71313477, 2706.47485352, 2950.54296875, 2602.1171875, 3381.59106445, 2825.5859375, 4934.5559082, 2937.06884766, 2675.70605469, 2730.17797852, 2971.42602539, 2630.23999023, 2843.90698242, 3315.33813477, 2768.15283203, 3367.47900391, 2807.78222656, 2759.03320312, 2675.2409668, 2683.23217773, 2992.96411133, 2732.34179688, 2660.10205078, 2908.64111328, 3425.59790039, 2824.05200195, 3149.31201172, 2705.4050293, 2739.2512207, 3187.49194336, 2731.91308594, 3389.94189453, 2705.57299805, 2738.73803711, 2682.50219727, 6169.67578125, 3443.16308594, 3710.67382812, 2740.17993164, 3719.28100586, 2665.95800781, 2627.38623047, 3568.91723633, 2736.26391602, 2872.23608398, 2859.66894531, 2660.86206055, 2932.43505859, 3284.50292969]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :importance 1000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :importance 1000"
ms_build = 10711.7072754
ms_run = [11332.7192383, 11294.8461914, 11162.184082, 11476.1191406, 11798.9162598, 11894.7739258, 11974.3620605, 11109.4060059, 11981.7270508, 11963.1520996, 11528.6208496, 11343.947998, 11694.666748, 11531.447998, 11324.9052734, 12139.7700195, 11063.822998, 11909.4440918, 12252.5036621, 11232.9489746, 11407.3967285, 12006.2871094, 11688.0559082, 11548.0698242, 11817.2280273, 11665.9511719, 11672.9221191, 12268.6628418, 11742.5610352, 11550.8039551, 11467.6330566, 11893.3278809, 11705.8925781, 12273.7150879, 12066.3188477, 12141.6098633, 11981.5710449, 11615.2060547, 11869.0390625, 12252.1660156, 11355.9550781, 11379.3688965, 11753.8969727, 11548.189209, 11180.7382812, 11946.5478516, 11160.4020996, 11367.2229004, 11490.465332, 12183.8239746, 10846.1860352, 11672.8540039, 12450.8317871, 11960.4770508, 11508.8032227, 12265.2919922, 11567.9489746, 11654.5, 11399.8110352, 11593.7780762, 11002.4541016, 11422.9140625, 11233.3010254, 11135.6062012, 11344.3652344, 11642.0229492, 11329.8811035, 12178.9018555, 11858.8991699, 11092.380127, 12054.980957, 11181.2539062, 11456.3288574, 11704.2758789, 11592.369873, 11704.5751953, 11835.0600586, 11555.0778809, 11150.7854004, 12322.6320801, 11327.3188477, 11724.5842285, 11831.2241211, 11278.3918457, 11946.2180176, 11766.0991211, 11232.9758301, 11427.5620117, 11310.8969727, 11729.755127, 11519.5617676, 11543.144043, 11709.5378418, 11425.5539551, 10955.7131348, 11657.9489746, 11333.6101074, 12269.5100098, 11728.4370117, 12243.447998]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-546.3108479087634
""", """-475.58112567199316
""", """-447.2227463459957
""", """-470.94319556194284
""", """-477.8668199628444
""", """-536.4984989333601
""", """-546.5445036166457
""", """-465.05292597786297
""", """-500.6170572780678
""", """-510.4276650818848
""", """-447.2202470552122
""", """-473.50593496171973
""", """-456.1108235498384
""", """-528.76561662386
""", """-516.6512069721421
""", """-570.4030904312852
""", """-460.5289784286739
""", """-428.41962207907136
""", """-543.513159605729
""", """-435.32756663838893
""", """-530.9920423133822
""", """-484.62818313023854
""", """-463.39691562739483
""", """-397.90814784058125
""", """-458.81283862604243
""", """-631.054752722043
""", """-532.9611503859946
""", """-471.2843834886486
""", """-462.04743268946345
""", """-562.8832393354344
""", """-465.39088523649923
""", """-592.4107731795995
""", """-499.6312286706934
""", """-423.5608025998573
""", """-377.1224454781071
""", """-427.39932867776247
""", """-518.1827013421321
""", """-552.3938309903365
""", """-495.1391295836163
""", """-431.09098133508905
""", """-414.3540057636826
""", """-542.9052347206862
""", """-503.5940486862214
""", """-426.76697648012635
""", """-412.7946494803052
""", """-552.7668102666984
""", """-480.7189111104449
""", """-501.89290401292783
""", """-481.6308991288747
""", """-414.8997741457222
""", """-459.98092057212364
""", """-482.09724232245594
""", """-594.6653783282406
""", """-497.99025297247977
""", """-395.89725639835115
""", """-560.2701308981818
""", """-477.5947218224919
""", """-458.77647308002713
""", """-502.9572699537041
""", """-482.5049218933691
""", """-428.55055473743766
""", """-518.3319723343229
""", """-445.99141338500124
""", """-485.66189129993734
""", """-512.6344169828827
""", """-474.6736593682991
""", """-451.520168429097
""", """-507.80339473360107
""", """-573.0769255149589
""", """-460.75460411860536
""", """-518.4634217007857
""", """-441.85533503901456
""", """-543.5316883789242
""", """-532.5038757047394
""", """-535.1758889957465
""", """-442.69541254123067
""", """-529.572750650198
""", """-541.231420726843
""", """-423.0090050362261
""", """-494.5613227744834
""", """-464.6547502450684
""", """-484.00158254627615
""", """-508.6014491706645
""", """-468.8865622300044
""", """-429.956593743908
""", """-465.6306040455603
""", """-434.2186626332102
""", """-440.34343012084855
""", """-523.0613800554984
""", """-525.8364655635866
""", """-494.86299762908675
""", """-490.94389941234806
""", """-500.7799189566497
""", """-466.2703452863251
""", """-435.3604398967241
""", """-484.25945743223167
""", """-540.407204629749
""", """-453.9344820755084
""", """-478.2561563049169
""", """-406.1410296270251
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :importance 10000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :importance 10000"
ms_build = 11126.5258789
ms_run = [88779.7978516, 89854.512207, 91655.7331543, 88951.6350098, 87370.440918, 91658.5861816, 88674.2197266, 91273.4350586, 88903.4130859, 90219.3898926, 89595.1010742, 88801.2919922, 89513.0869141, 87095.4951172, 91299.1130371, 88759.4750977, 91209.3459473, 89059.4729004, 90338.5290527, 88806.4438477, 90814.6398926, 88904.3049316, 89765.4990234, 87364.4689941, 92423.6218262, 92943.7648926, 88124.2348633, 93773.5339355, 93001.861084, 88805.9870605, 88744.8188477, 87677.3479004, 87016.0239258, 89227.2651367, 88758.355957, 92259.8991699, 93411.7768555, 92358.8339844, 88904.3259277, 90309.4550781, 90094.6899414, 89638.407959, 88772.0859375, 90945.6818848, 88928.1928711, 95893.9267578, 89764.5449219, 89036.3991699, 92987.2299805, 90578.7277832, 92544.3901367, 91518.0571289, 90593.0378418, 89105.8681641, 90048.4599609, 89322.9570312, 86887.9978027, 87566.1989746, 94466.9829102, 93431.0058594, 95013.4611816, 89814.0627441, 90228.1140137, 94916.7880859, 90388.3161621, 89640.5339355, 89942.9680176, 94690.4431152, 89156.6118164, 89837.9453125, 88858.5942383, 87952.0437012, 93115.7250977, 87934.7099609, 93851.2480469, 95157.2580566, 89750.8439941, 92427.7250977, 90159.4941406, 92329.8671875, 94056.9978027, 91431.9580078, 90157.4060059, 89433.0212402, 88452.8701172, 92910.0251465, 89156.6870117, 90892.0, 88441.2729492, 88813.9560547, 89545.9001465, 90735.1879883, 87654.3669434, 90110.0427246, 88518.5080566, 90311.1638184, 93025.8222656, 90979.0168457, 90826.3601074, 90659.8620605]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-440.70301826280075
""", """-363.12623179111176
""", """-397.4263383083493
""", """-425.971411507208
""", """-393.49728248608346
""", """-405.2587423850447
""", """-458.6541898696545
""", """-432.7999046797931
""", """-426.04874358230455
""", """-435.8096192195411
""", """-430.3606472081649
""", """-426.49279045444865
""", """-437.27355937562425
""", """-366.76516855420766
""", """-405.7016493457836
""", """-434.0144318312323
""", """-428.637743626518
""", """-423.9958343969899
""", """-453.44871853960234
""", """-452.18411929600137
""", """-400.7772805070561
""", """-423.9637197669148
""", """-419.9821644873261
""", """-426.3074021042818
""", """-441.40466622846793
""", """-426.10993726319214
""", """-396.6187120520764
""", """-438.2500121924978
""", """-398.7228916529361
""", """-434.07940461360715
""", """-433.47646779612893
""", """-406.600782830984
""", """-421.1650773313889
""", """-421.6280586653291
""", """-391.93211064243314
""", """-428.5797957805834
""", """-421.33169846448806
""", """-407.86310129892576
""", """-397.14352502178156
""", """-465.0978836880136
""", """-397.62653244739295
""", """-440.16588580230587
""", """-427.0211683788361
""", """-429.6803303897153
""", """-408.75994529437565
""", """-409.166492656921
""", """-432.569483484242
""", """-418.8679259242654
""", """-430.30647675016223
""", """-413.55119551665047
""", """-445.33782797664907
""", """-415.30848164182356
""", """-408.0449483700301
""", """-400.7633784980853
""", """-424.050814658204
""", """-452.5966259532958
""", """-445.4204551245855
""", """-446.4251361989856
""", """-436.8458235701759
""", """-444.9179737554028
""", """-408.43394834287506
""", """-478.51011763082346
""", """-439.4635940385505
""", """-442.2524909574743
""", """-441.14088574623923
""", """-423.33801707875796
""", """-433.9275742675564
""", """-419.2687841224697
""", """-425.6281820876381
""", """-460.0815380150811
""", """-426.44599022038955
""", """-422.8857396834137
""", """-419.1885715504274
""", """-430.8346039343837
""", """-421.56446564461163
""", """-419.30194420979035
""", """-404.6314198210708
""", """-456.89853502839435
""", """-424.00082341378845
""", """-386.338887132851
""", """-411.7445066512589
""", """-423.874415777641
""", """-401.94858326251705
""", """-408.55989213914467
""", """-411.88415671254734
""", """-429.06354073178096
""", """-434.63154348456857
""", """-378.5399889916943
""", """-447.8131089461345
""", """-423.89572335500105
""", """-423.89949234039847
""", """-433.6466490008386
""", """-412.5573286679631
""", """-435.27659326616657
""", """-400.9126877210066
""", """-394.33966947434493
""", """-417.7530705351113
""", """-403.955107301327
""", """-432.53423194972765
""", """-410.2481315578198
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :smc --particles 1000 1000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :smc --particles 1000 1000"
ms_build = 11175.8178711
ms_run = [4984.1550293, 5160.43579102, 8945.79516602, 5881.98388672, 6359.48388672, 5035.63916016, 5721.29125977, 5226.85009766, 5418.23681641, 5647.27197266, 5678.20092773, 5633.31103516, 4643.56689453, 5564.70507812, 5303.89501953, 4932.61499023, 5111.46801758, 4792.5300293, 5045.74487305, 5433.84204102, 6430.67211914, 5707.12402344, 6028.68481445, 5219.36401367, 5163.09814453, 6053.29101562, 5616.3059082, 5933.73706055, 5011.07104492, 5071.38476562, 5417.25195312, 4779.97387695, 5819.41113281, 6084.5859375, 4909.13085938, 5891.70776367, 5233.02905273, 5022.18017578, 4865.85083008, 4847.59985352, 5509.06591797, 5027.45288086, 5103.02075195, 5120.71923828, 5510.64916992, 5612.94018555, 4746.46118164, 4897.71923828, 7035.08691406, 4837.78710938, 5895.20581055, 6226.79882812, 5486.19799805, 5485.57397461, 5092.69604492, 5108.7409668, 5786.97314453, 5002.07104492, 6347.16796875, 5364.68188477, 5503.03710938, 5326.21411133, 4552.7487793, 5102.59912109, 5806.7121582, 4566.87792969, 5102.71606445, 5380.64404297, 5463.19189453, 4997.5168457, 6019.29321289, 5509.30712891, 5180.74511719, 6811.72631836, 4813.57202148, 5208.33935547, 5728.47021484, 6315.03295898, 7072.9387207, 6103.42626953, 5589.49902344, 5532.578125, 5689.0559082, 5076.10693359, 5214.64306641, 4989.75390625, 5048.07397461, 5895.34204102, 5418.55004883, 5032.44604492, 5700.68505859, 5312.30712891, 5660.46020508, 5099.73388672, 5356.53295898, 6173.94482422, 4711.56005859, 5439.73120117, 5333.90600586, 5018.13989258]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-305.94869467224385
""", """-308.53454708925915
""", """-334.379165988722
""", """-306.76652984162183
""", """-311.26309516066635
""", """-308.2588102249441
""", """-314.20174567398294
""", """-309.7390719043326
""", """-304.51989704647826
""", """-310.1856396360049
""", """-312.5720098941424
""", """-307.36642297387084
""", """-307.23049814231626
""", """-309.04252711090237
""", """-312.14502582612363
""", """-311.3495591561219
""", """-315.71771813037685
""", """-305.94786229567603
""", """-311.9865884493029
""", """-309.80728482882625
""", """-316.4013610454351
""", """-311.3773363405794
""", """-313.3796859017531
""", """-306.8165735266226
""", """-311.1639703268396
""", """-321.6202844890503
""", """-309.56256098993015
""", """-307.03934044667744
""", """-307.72017295746684
""", """-309.30756489781686
""", """-307.5866208001461
""", """-305.39533348491796
""", """-309.25235433200714
""", """-314.26184069746284
""", """-305.11768420621354
""", """-314.59550243572767
""", """-309.86292497149304
""", """-307.2567384104609
""", """-309.6142276010131
""", """-306.38208653160734
""", """-307.1564034997101
""", """-311.3380457505466
""", """-310.54607239944767
""", """-307.3838725804587
""", """-308.39747632745616
""", """-312.13140926329436
""", """-307.1984839868725
""", """-306.3430658662445
""", """-313.7215722734521
""", """-307.6478786501111
""", """-313.93600017614267
""", """-311.2023545739738
""", """-311.1343000251717
""", """-312.2438937804767
""", """-310.634765074705
""", """-307.58118342654166
""", """-310.0246862662319
""", """-309.1599114700207
""", """-312.8156804597577
""", """-309.7507945040053
""", """-312.0665938049211
""", """-308.50961622387604
""", """-306.9352190192508
""", """-309.26982983167863
""", """-307.9437685394689
""", """-305.5888702473635
""", """-308.9019165799551
""", """-308.0002766756222
""", """-310.12762062668264
""", """-308.6292491073244
""", """-312.8977745100128
""", """-308.777251575431
""", """-308.28486696767186
""", """-315.9502823057279
""", """-307.5423507189387
""", """-311.3312725335886
""", """-310.82887095274555
""", """-319.67811826266154
""", """-317.920074999847
""", """-313.2950834688079
""", """-307.9772633782111
""", """-310.42679057856844
""", """-316.0625242642583
""", """-306.68966289140053
""", """-311.437958185639
""", """-305.635675813347
""", """-307.5703316163581
""", """-310.46273247794306
""", """-311.8006891842531
""", """-304.1735010730375
""", """-311.57384428269654
""", """-305.68717475377184
""", """-313.03283058410136
""", """-306.83712927299655
""", """-310.8008085866437
""", """-315.3605742737757
""", """-307.49201236245983
""", """-309.39345401727667
""", """-312.4933210394365
""", """-306.7443739710295
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :smc --particles 10000 10000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :smc --particles 10000 10000"
ms_build = 11201.940918
ms_run = [28366.7580566, 29755.3869629, 27361.4169922, 29327.480957, 27122.5380859, 27676.2680664, 29067.1530762, 29362.3217773, 27618.967041, 28301.9460449, 26561.1020508, 26880.8459473, 28658.1821289, 29152.6142578, 28691.565918, 29752.2248535, 31779.0148926, 28720.217041, 29136.342041, 29320.439209, 29117.0949707, 27684.2211914, 27677.1459961, 30606.0229492, 27508.0019531, 27962.479248, 28379.6328125, 28485.222168, 30130.5898438, 26458.6772461, 26685.3198242, 27748.1018066, 27662.3959961, 29459.5539551, 28623.5959473, 27830.0280762, 28858.4099121, 30027.2568359, 29661.8908691, 30394.0617676, 28950.6318359, 28974.6608887, 31509.6821289, 27005.1210938, 27870.7880859, 27085.5246582, 28329.3400879, 29772.3110352, 28759.8310547, 27362.8798828, 28568.9221191, 28349.8220215, 31106.1889648, 32457.7219238, 28945.6508789, 32186.032959, 29755.0019531, 29513.7629395, 30154.2648926, 26415.861084, 27076.236084, 30425.2487793, 27309.8110352, 30214.796875, 28402.5412598, 36801.1860352, 27475.7490234, 30778.2229004, 29065.1928711, 26851.8640137, 29897.4401855, 29907.315918, 28857.2421875, 28240.310791, 29446.6391602, 32961.7028809, 29772.4741211, 27886.4699707, 27913.3688965, 28041.1369629, 27905.5947266, 27713.8139648, 31385.447998, 27779.0620117, 29136.0170898, 28875.0649414, 29716.394043, 31909.5258789, 32664.5131836, 28412.5239258, 33899.8190918, 30091.7958984, 29782.3510742, 28920.3527832, 27410.0549316, 27839.2277832, 28889.2358398, 27964.2868652, 28271.2932129, 27627.6228027]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.3175941941531
""", """-308.2276565042976
""", """-306.8467471473984
""", """-308.0004064136402
""", """-306.9726053069707
""", """-306.40596582613307
""", """-308.3005142404013
""", """-307.1326233699624
""", """-307.2450489246439
""", """-308.35288235258287
""", """-306.05334224575824
""", """-307.6479043919126
""", """-307.05840366323275
""", """-306.6787134809834
""", """-307.74851210301614
""", """-307.963368495869
""", """-308.94745601428446
""", """-308.75458436796026
""", """-307.71202484934594
""", """-308.6172501082805
""", """-307.8183743783318
""", """-307.1632804059485
""", """-307.927358299661
""", """-307.9269673602747
""", """-308.1064904948097
""", """-306.231628837506
""", """-307.1467100810877
""", """-307.5952190081119
""", """-308.85632949756024
""", """-306.5406763095661
""", """-306.8863258634178
""", """-307.1108677558709
""", """-307.07272826130924
""", """-309.4428412632294
""", """-309.38484247687904
""", """-307.7603010492892
""", """-307.7444416089619
""", """-308.75994049782634
""", """-307.64389495388156
""", """-307.1817339338335
""", """-307.5525096100218
""", """-306.19419901155686
""", """-307.6878156085334
""", """-307.6482998329893
""", """-308.07324646890606
""", """-307.1470038208549
""", """-306.8136429317483
""", """-306.3445400598836
""", """-308.4379555897596
""", """-307.4456568179512
""", """-307.42649886522554
""", """-308.34265222132274
""", """-307.68610685977774
""", """-307.8526868644238
""", """-307.7437373016747
""", """-307.5971914160654
""", """-307.5483585965296
""", """-308.0012186309231
""", """-308.4182057510193
""", """-306.5248918003235
""", """-307.8855166274902
""", """-308.7254360494661
""", """-308.2093240946844
""", """-308.65227079322324
""", """-307.7094053086637
""", """-306.81862353370366
""", """-307.3958357294843
""", """-307.99672423580785
""", """-308.80807578437964
""", """-306.6965850992426
""", """-308.4996874266626
""", """-306.6530142666899
""", """-307.8610558023668
""", """-307.02991347389184
""", """-307.847332080895
""", """-308.916649895175
""", """-307.93123165112956
""", """-307.7484344776701
""", """-307.57185380029625
""", """-306.3705767995065
""", """-307.78524866711547
""", """-307.40264985749263
""", """-308.34638825204183
""", """-307.6302226836892
""", """-307.00228605925025
""", """-308.27239656559124
""", """-308.7223116459765
""", """-305.62866025375854
""", """-309.05892336097776
""", """-306.60712342414274
""", """-309.2971057196478
""", """-308.28457684710855
""", """-307.09533205552754
""", """-307.4832320205512
""", """-308.2932944172258
""", """-307.43268075077344
""", """-306.51524469825324
""", """-306.9331006338675
""", """-308.18494715883503
""", """-306.6761065159517
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :pimh --particles 100 1000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :pimh --particles 100 1000"
ms_build = 11071.4401855
ms_run = [9006.96899414, 7190.57299805, 6108.59326172, 6249.64990234, 6533.72290039, 5874.37280273, 5677.4230957, 6625.17993164, 6759.47705078, 5761.10791016, 6185.84814453, 5928.13916016, 5581.50683594, 5882.59106445, 5536.41577148, 6660.02685547, 6154.23193359, 7572.31494141, 6494.7019043, 10089.1682129, 6547.50292969, 7418.44287109, 6867.18798828, 6224.29003906, 7208.76293945, 7295.77001953, 7358.27490234, 6082.80493164, 5831.27685547, 6228.80175781, 5610.74902344, 5748.46704102, 7074.31591797, 6010.55786133, 6250.01000977, 7008.82885742, 7648.85986328, 5943.97705078, 6704.70214844, 6165.38696289, 5546.93383789, 6173.37817383, 7127.2722168, 5743.07495117, 7254.59985352, 5566.32299805, 7749.64306641, 7496.83911133, 6545.94702148, 6678.57324219, 5916.59008789, 5963.87597656, 8583.71386719, 5643.18505859, 7433.43798828, 5691.39526367, 6809.90307617, 6513.1640625, 6402.08203125, 5806.59887695, 6759.1418457, 6911.95800781, 6732.79272461, 6050.27709961, 7329.31396484, 6313.94091797, 7020.00024414, 7324.30078125, 5232.27319336, 5829.17211914, 5987.97998047, 6901.9140625, 8096.375, 5861.02612305, 6792.65698242, 7042.32373047, 5902.68579102, 5986.47583008, 5622.82714844, 6115.84814453, 5927.51782227, 6056.71411133, 6931.47705078, 6109.11621094, 6595.85888672, 6149.02880859, 5811.36010742, 6526.80004883, 6012.99194336, 5884.99316406, 5711.12573242, 5830.81518555, 6940.17211914, 7456.79174805, 6093.96899414, 7140.73217773, 5789.51879883, 5950.27636719, 6471.88183594, 6609.61083984]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :pimh --particles 100 10000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :pimh --particles 100 10000"
ms_build = 11045.8371582
ms_run = [37430.8259277, 34337.5913086, 35863.0212402, 34110.1169434, 36035.0529785, 33870.8391113, 37176.9338379, 38907.309082, 40538.6691895, 35867.1831055, 36289.4729004, 38482.842041, 37844.7797852, 37038.0119629, 39517.5480957, 34576.1120605, 36470.519043, 35697.2402344, 36516.671875, 34492.9191895, 35885.7331543, 40439.3061523, 37328.0148926, 37760.440918, 36017.105957, 39161.9060059, 35785.0151367, 35696.9260254, 41647.1000977, 36184.0771484, 41147.5380859, 35690.3469238, 37394.4782715, 38604.222168, 34771.5180664, 40546.440918, 36552.3820801, 35491.2631836, 37575.861084, 36229.177002, 34588.0559082, 32889.2910156, 40611.7478027, 32649.9257812, 41840.0952148, 35091.9619141, 33945.8041992, 37688.1359863, 32735.2451172, 37284.5949707, 35502.0239258, 37065.3110352, 41792.1481934, 40062.2468262, 33967.078125, 41760.034668, 38329.2849121, 35972.5178223, 37925.1027832, 35218.0148926, 36772.6291504, 37168.684082, 34772.5861816, 35446.2509766, 34393.8352051, 35070.0979004, 33600.4318848, 34256.7070312, 35004.3520508, 38007.4433594, 33321.9309082, 39518.1818848, 40090.1469727, 36918.4211426, 33146.4089355, 35886.4760742, 43023.6269531, 35431.2199707, 38480.4680176, 35378.059082, 33734.8999023, 37920.8979492, 32929.3371582, 35329.064209, 35186.5209961, 38661.1020508, 37683.5092773, 35476.4489746, 33733.9890137, 41307.8530273, 37748.7636719, 37439.1911621, 36620.1789551, 33569.7629395, 32877.2531738, 36678.0837402, 39970.6958008, 40936.6989746, 41525.6491699, 37385.8491211]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"


==> evaluation/data-3.toml <==
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2081.82006836
ms_run = [254.215820312, 236.221923828, 267.233886719, 256.424316406, 253.705810547, 254.141113281, 252.99609375, 263.118896484, 235.184082031, 270.775146484, 263.232177734, 249.127929688, 265.609130859, 268.70703125, 271.612060547, 297.858154297, 249.739746094, 276.272949219, 249.251220703, 262.140136719, 260.591064453, 252.481933594, 280.562988281, 250.815917969, 254.041015625, 269.133056641, 264.204833984, 267.3359375, 263.859863281, 263.437988281, 270.233886719, 262.423095703, 256.669921875, 248.104980469, 263.397949219, 260.705810547, 249.508789062, 232.166015625, 240.025878906, 268.410888672, 249.442871094, 238.119140625, 264.804199219, 255.385986328, 269.520996094, 257.854736328, 261.006103516, 267.166992188, 252.560058594, 283.100097656, 240.115966797, 241.850097656, 250.308105469, 256.738037109, 271.331054688, 257.232177734, 254.16796875, 251.037841797, 276.791992188, 273.656982422, 249.841796875, 274.017089844, 289.773925781, 281.583007812, 261.925048828, 259.262939453, 259.767822266, 260.155029297, 289.37109375, 255.245849609, 250.952880859, 277.492919922, 252.398925781, 275.083984375, 250.500976562, 254.080078125, 242.144042969, 267.587890625, 248.893066406, 287.702880859, 226.725097656, 255.868164062, 269.542236328, 246.857910156, 270.724121094, 243.598876953, 247.673095703, 250.045166016, 254.718017578, 291.877929688, 258.374755859, 262.553955078, 269.967041016, 242.208007812, 250.820800781, 237.843994141, 235.287841797, 257.7109375, 237.854980469, 250.268066406, 256.884277344, 256.554931641, 274.937988281, 254.070068359, 268.479003906, 238.888916016, 240.95703125, 251.691894531, 275.031738281, 258.192138672, 245.641845703, 285.419921875, 249.195068359, 242.585205078, 250.299072266, 247.12890625, 250.437011719, 268.342041016, 285.252197266, 229.558105469, 272.965820312, 253.421875, 266.081054688, 242.358886719, 260.703125, 263.880859375, 258.749023438, 256.333251953, 233.893798828, 275.363037109, 240.062011719, 238.641113281, 234.902099609, 280.389160156, 251.467773438, 245.294189453, 265.858154297, 238.816894531, 255.124755859, 226.352050781, 245.194824219, 245.20703125, 252.026855469, 256.002929688, 263.165039062, 271.806152344, 245.546875, 261.302001953, 257.711669922, 250.989013672]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-421.803858975
""", """-431.971728403
""", """-461.153785776
""", """-461.951994784
""", """-401.054940352
""", """-447.348725449
""", """-443.240943546
""", """-459.852489097
""", """-491.068088739
""", """-501.850892072
""", """-444.711508304
""", """-420.259181404
""", """-440.409353156
""", """-463.887414395
""", """-452.792926693
""", """-421.00352418
""", """-431.042734453
""", """-449.516244032
""", """-450.125602048
""", """-419.641198562
""", """-474.320500213
""", """-459.083059157
""", """-444.204523268
""", """-447.961420319
""", """-448.235454674
""", """-459.794388358
""", """-462.059294053
""", """-550.099287468
""", """-444.95017398
""", """-470.980885037
""", """-465.849958552
""", """-447.460961771
""", """-479.706954885
""", """-481.61252244
""", """-410.329485673
""", """-510.061067281
""", """-441.619078622
""", """-418.17871341
""", """-414.27487847
""", """-431.191282996
""", """-445.375321208
""", """-451.127473796
""", """-428.71584731
""", """-428.974819906
""", """-472.938683033
""", """-nan
""", """-473.313685042
""", """-455.369894401
""", """-435.112299079
""", """-426.116553904
""", """-437.690905256
""", """-498.268745594
""", """-nan
""", """-423.739943667
""", """-472.325546584
""", """-440.735728575
""", """-431.418499086
""", """-nan
""", """-444.209385552
""", """-453.626848932
""", """-452.725192872
""", """-432.693247768
""", """-459.814387604
""", """-464.607618415
""", """-475.855786922
""", """-471.670145928
""", """-434.946594361
""", """-438.068928624
""", """-494.398750527
""", """-438.680399775
""", """-486.351881404
""", """-484.137927536
""", """-450.258096938
""", """-409.826675167
""", """-387.994001415
""", """-423.585145982
""", """-450.355026369
""", """-422.481514779
""", """-480.356805493
""", """-433.894241703
""", """-457.296776929
""", """-434.548061523
""", """-451.004952551
""", """-439.388117256
""", """-447.776425393
""", """-423.863236245
""", """-476.204789395
""", """-437.880355816
""", """-446.300116383
""", """-442.433323396
""", """-440.70898838
""", """-463.631850186
""", """-462.110290228
""", """-432.265561256
""", """-454.69656801
""", """-476.163601153
""", """-457.290093339
""", """-482.221289527
""", """-439.244927603
""", """-432.694128024
""", """-448.939168482
""", """-456.769062636
""", """-432.152154762
""", """-461.40887627
""", """-449.715076299
""", """-415.072840291
""", """-437.405408382
""", """-453.902317907
""", """-417.793265858
""", """-496.112502319
""", """-435.613520798
""", """-nan
""", """-463.244206845
""", """-430.951346442
""", """-464.633617683
""", """-436.582590218
""", """-456.270481974
""", """-433.344266859
""", """-456.548639837
""", """-460.159340049
""", """-465.124055492
""", """-427.14448476
""", """-432.177152612
""", """-401.794788464
""", """-477.237511467
""", """-502.714251414
""", """-482.119209153
""", """-457.690880548
""", """-443.672865592
""", """-452.717706804
""", """-399.975116974
""", """-403.758641135
""", """-473.923540085
""", """-441.403910554
""", """-464.719251537
""", """-425.367247092
""", """-434.121238925
""", """-484.40278985
""", """-444.592169104
""", """-480.105358711
""", """-433.446131735
""", """-468.799018374
""", """-470.017288502
""", """-419.875117284
""", """-427.794716193
""", """-nan
""", """-461.680488122
""", """-400.322028288
""", """-417.661288594
""", """-nan
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2082.32714844
ms_run = [262.127197266, 272.815917969, 267.352783203, 268.811035156, 258.023925781, 242.547851562, 261.344970703, 257.241943359, 274.415039062, 257.788818359, 258.505859375, 244.99609375, 266.901123047, 263.808837891, 281.540771484, 253.375, 288.472900391, 284.729980469, 250.1640625, 267.740966797, 236.147216797, 239.658935547, 262.226318359, 274.259277344, 267.960205078, 289.253173828, 247.933105469, 255.197021484, 250.611816406, 263.318115234, 261.635253906, 254.4140625, 266.316894531, 253.181884766, 233.402832031, 250.781005859, 264.228027344, 265.094970703, 260.613037109, 257.753173828, 269.556152344, 270.136230469, 282.265869141, 254.829101562, 257.637939453, 258.461181641, 267.573974609, 285.945800781, 254.143066406, 280.707275391, 275.809814453, 266.241943359, 283.760986328, 276.995849609, 263.49609375, 258.359863281, 262.239746094, 260.611816406, 255.266845703, 269.924804688, 264.663085938, 271.042236328, 257.144042969, 259.557861328, 241.443115234, 246.341064453, 262.151855469, 248.641113281, 235.700927734, 247.653808594, 273.376220703, 279.187744141, 274.548828125, 266.026855469, 247.751953125, 248.691894531, 255.407958984, 278.309814453, 239.012939453, 268.325927734, 258.318847656, 274.174804688, 260.291259766, 249.072998047, 268.215820312, 238.614990234, 257.370849609, 251.405029297, 247.520996094, 268.588623047, 278.811279297, 262.261230469, 268.817871094, 251.055908203, 243.981933594, 261.177978516, 253.677978516, 242.748046875, 266.610351562, 263.942871094, 297.413085938, 260.602050781, 253.687744141, 238.403076172, 275.317871094, 255.844726562, 253.341796875, 249.786865234, 270.029052734, 254.028076172, 260.181884766, 268.551025391, 249.235839844, 268.290039062, 246.840820312, 264.856933594, 255.598144531, 275.418945312, 263.487060547, 229.007080078, 251.985839844, 272.180175781, 254.480224609, 268.349121094, 261.708984375, 263.287109375, 278.415039062, 266.222900391, 270.592041016, 250.525878906, 268.411865234, 270.426757812, 263.282714844, 270.241943359, 249.597167969, 250.282958984, 263.743164062, 261.141845703, 255.304199219, 251.239257812, 249.182861328, 247.900878906, 266.345947266, 249.762939453, 275.229003906, 256.927978516, 253.465087891, 249.387207031, 244.068847656, 280.520996094]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-396.85383894
""", """-473.192989935
""", """-416.787133941
""", """-nan
""", """-419.935367174
""", """-466.558487123
""", """-474.358715447
""", """-415.865102906
""", """-450.223721703
""", """-498.206280188
""", """-466.581496605
""", """-439.464523084
""", """-434.957622767
""", """-441.552847717
""", """-457.993158964
""", """-469.332351821
""", """-447.837404124
""", """-484.487764102
""", """-443.928459446
""", """-446.020894087
""", """-437.783439302
""", """-452.52785719
""", """-433.446131735
""", """-465.211214349
""", """-435.520645138
""", """-494.861277538
""", """-459.647710651
""", """-462.32698631
""", """-433.782507587
""", """-427.910679559
""", """-490.789661282
""", """-454.957714043
""", """-472.699775133
""", """-403.54483529
""", """-453.98336773
""", """-436.277211423
""", """-493.150781491
""", """-467.817561016
""", """-454.491967809
""", """-517.606947678
""", """-446.283095714
""", """-445.745488512
""", """-426.06575361
""", """-449.95237475
""", """-474.049907845
""", """-436.230671422
""", """-480.954962393
""", """-446.595942822
""", """-479.465440593
""", """-485.894582265
""", """-446.740683986
""", """-488.924816287
""", """-451.424625062
""", """-472.758371231
""", """-432.55029424
""", """-423.921177949
""", """-446.554931541
""", """-424.11067122
""", """-467.913521211
""", """-439.906905394
""", """-462.489122796
""", """-433.498215336
""", """-462.568426633
""", """-421.093651783
""", """-468.502705225
""", """-419.512253775
""", """-396.98754975
""", """-448.487944798
""", """-475.401234098
""", """-449.01762078
""", """-434.014667076
""", """-433.996827842
""", """-489.662172536
""", """-480.524989029
""", """-447.982802451
""", """-494.836385453
""", """-516.346972948
""", """-449.892623183
""", """-441.568267323
""", """-460.221128479
""", """-451.08564842
""", """-423.746510325
""", """-435.645375244
""", """-465.07271495
""", """-396.396571706
""", """-450.142927123
""", """-435.495041069
""", """-430.518532625
""", """-441.52744615
""", """-472.219187501
""", """-427.75460169
""", """-430.885263524
""", """-439.404483925
""", """-437.403552258
""", """-432.613641753
""", """-nan
""", """-483.86848554
""", """-483.552321639
""", """-446.063364544
""", """-468.904647658
""", """-456.561925328
""", """-482.672977044
""", """-466.588150331
""", """-458.085638334
""", """-450.621328931
""", """-394.383927081
""", """-453.942514675
""", """-485.98130388
""", """-433.643931531
""", """-460.23613526
""", """-470.608518407
""", """-452.634192292
""", """-457.460173084
""", """-440.697667769
""", """-433.73084995
""", """-430.333508435
""", """-495.261566057
""", """-452.577247273
""", """-424.873173159
""", """-471.377868187
""", """-459.062610625
""", """-467.243974928
""", """-479.645501151
""", """-480.400921766
""", """-512.191271577
""", """-521.808454873
""", """-482.815048793
""", """-489.514134679
""", """-430.907188169
""", """-460.827107574
""", """-447.642595376
""", """-466.051715662
""", """-443.6971016
""", """-421.562510102
""", """-nan
""", """-399.159372369
""", """-458.406279956
""", """-nan
""", """-451.393864548
""", """-454.568176545
""", """-483.79519623
""", """-419.121140314
""", """-439.887328681
""", """-476.976730114
""", """-421.973333254
""", """-455.672901133
""", """-460.302550055
""", """-445.6774766
""", """-451.049705529
""", """-486.778844659
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2218.04614258
ms_run = [532.229980469, 571.781982422, 567.842041016, 543.309814453, 562.1328125, 571.691894531, 550.214111328, 634.279052734, 569.550048828, 537.543212891, 554.790039062, 532.630126953, 579.243896484, 498.914794922, 547.760009766, 540.148925781, 581.055664062, 545.073974609, 522.856933594, 608.165039062, 543.266113281, 584.355957031, 534.907714844, 523.79296875, 583.344238281, 570.275878906, 549.097167969, 533.201904297, 543.497802734, 546.553955078, 530.920166016, 545.147216797, 537.737792969, 517.933105469, 590.075927734, 540.0390625, 567.057128906, 605.055175781, 628.494140625, 551.640869141, 509.655029297, 564.469238281, 579.308837891, 524.520996094, 598.329101562, 554.550048828, 545.229003906, 536.400878906, 583.125976562, 543.890136719, 566.593017578, 592.877685547, 590.737060547, 572.378662109, 547.173095703, 605.688964844, 524.290771484, 579.318847656, 540.229003906, 537.314941406, 557.337158203, 558.814941406, 553.20703125, 618.844970703, 537.978759766, 560.791015625, 604.228027344, 579.136962891, 532.597900391, 516.156982422, 565.743408203, 603.677978516, 559.740966797, 532.628173828, 541.938964844, 571.734130859, 554.690185547, 499.918945312, 560.399169922, 531.081054688, 588.926269531, 569.068847656, 545.051025391, 556.255126953, 548.566894531, 555.810058594, 500.378173828, 542.313720703, 574.468017578, 584.514160156, 516.646728516, 537.139160156, 540.270019531, 609.020019531, 540.942138672, 579.447998047, 508.265869141, 540.298095703, 591.538085938, 542.450927734, 560.430175781, 566.268066406, 553.059082031, 577.744873047, 498.243896484, 534.393066406, 559.458984375, 601.116210938, 541.006103516, 572.571044922, 536.187011719, 612.139892578, 571.71484375, 546.418945312, 581.451904297, 555.793945312, 555.860107422, 555.099121094, 587.144042969, 526.586914062, 580.826904297, 586.752929688, 535.754882812, 575.545898438, 560.091064453, 551.509033203, 563.847167969, 566.139892578, 508.505126953, 532.688964844, 544.388183594, 555.999023438, 533.809082031, 523.052001953, 545.044921875, 590.149902344, 518.407958984, 554.980957031, 528.312744141, 563.616943359, 533.258300781, 572.208251953, 634.845214844, 585.052001953, 560.675048828, 569.920898438, 545.459960938, 475.796875, 564.593017578, 573.394042969]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-480.229110849
""", """-403.484382841
""", """-500.482087413
""", """-441.076701391
""", """-430.721101144
""", """-478.913104327
""", """-413.886976992
""", """-460.272511268
""", """-435.984820095
""", """-413.76184224
""", """-532.770559717
""", """-442.563946178
""", """-467.746255689
""", """-465.390733605
""", """-470.288030116
""", """-502.897304838
""", """-427.518782204
""", """-446.635524429
""", """-498.268745594
""", """-462.655846755
""", """-508.889060681
""", """-447.383226596
""", """-457.935377608
""", """-473.523814407
""", """-515.518222227
""", """-459.474580974
""", """-397.687131742
""", """-425.092134571
""", """-510.220939643
""", """-455.24533194
""", """-454.631764509
""", """-461.523566447
""", """-455.399364533
""", """-459.592948988
""", """-460.694582796
""", """-nan
""", """-468.712254043
""", """-459.344467327
""", """-434.1525586
""", """-472.905177631
""", """-457.948400241
""", """-458.992240321
""", """-441.605347355
""", """-405.213467978
""", """-374.772187885
""", """-442.766031775
""", """-437.104854058
""", """-402.93528919
""", """-420.350640438
""", """-470.422686842
""", """-471.463253984
""", """-418.192439632
""", """-476.071885523
""", """-487.773282079
""", """-nan
""", """-433.28850303
""", """-421.249344062
""", """-467.524482734
""", """-466.952182612
""", """-435.781530836
""", """-427.459287436
""", """-439.381547681
""", """-455.153486042
""", """-428.817151375
""", """-445.835169923
""", """-470.429892842
""", """-502.548536718
""", """-464.077055721
""", """-468.88788183
""", """-438.510051173
""", """-514.746146572
""", """-445.194055969
""", """-428.826581679
""", """-434.136038069
""", """-400.832080537
""", """-444.655917286
""", """-463.795890816
""", """-432.402038862
""", """-452.099552314
""", """-452.167898102
""", """-441.374725349
""", """-491.947745098
""", """-466.33277374
""", """-424.461774606
""", """-419.676536785
""", """-442.415481521
""", """-450.300565777
""", """-448.202248931
""", """-491.585998183
""", """-476.762440235
""", """-448.38139502
""", """-420.419652578
""", """-429.662927782
""", """-414.771241617
""", """-458.4359108
""", """-443.546123707
""", """-466.134448822
""", """-nan
""", """-453.561405601
""", """-477.347702173
""", """-441.350648344
""", """-480.493576288
""", """-438.945784042
""", """-nan
""", """-436.281546937
""", """-429.912148486
""", """-414.470910783
""", """-392.261678287
""", """-451.620005359
""", """-431.911510534
""", """-448.429420725
""", """-450.274385342
""", """-449.7226537
""", """-409.878232246
""", """-460.67761135
""", """-427.254493777
""", """-481.707546126
""", """-442.803211981
""", """-458.242243345
""", """-476.998851821
""", """-472.719321082
""", """-482.917162253
""", """-nan
""", """-414.27038164
""", """-456.348403556
""", """-444.388370404
""", """-425.106534347
""", """-490.234508657
""", """-432.314815669
""", """-443.973784032
""", """-435.61064653
""", """-487.447225197
""", """-449.538365696
""", """-425.211286149
""", """-394.934676547
""", """-408.84383086
""", """-457.690644242
""", """-449.804341346
""", """-456.699694585
""", """-412.370788089
""", """-426.456631062
""", """-477.858807922
""", """-395.631039513
""", """-482.836235923
""", """-470.009799288
""", """-435.241853474
""", """-452.756892779
""", """-471.044630938
""", """-433.052756772
""", """-434.096728569
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2022.88623047
ms_run = [2182.68603516, 2311.38476562, 2272.08300781, 2337.80200195, 2275.96191406, 2212.23095703, 2263.62084961, 2260.51293945, 2217.38720703, 2221.13598633, 2223.52685547, 2265.04589844, 2213.56201172, 2246.81884766, 2236.80688477, 2181.17773438, 2391.44091797, 2370.78100586, 2228.06713867, 2303.07421875, 2182.33300781, 2252.24902344, 2210.03710938, 2197.8112793, 2184.87597656, 2299.24511719, 2348.66503906, 2363.77636719, 2237.35400391, 2261.94897461, 2270.68188477, 2220.30493164, 2237.97705078, 2231.26196289, 2260.18505859, 2238.77612305, 2294.57714844, 2245.79296875, 2224.90698242, 2243.42602539, 2249.15283203, 2292.30200195, 2195.40576172, 2309.78881836, 2173.19311523, 2269.35595703, 2317.0949707, 2403.69189453, 2346.65795898, 2193.3112793, 2310.33300781, 2258.40307617, 2189.44506836, 2229.74609375, 2331.62109375, 2276.49169922, 2284.12573242, 2243.16674805, 2207.45703125, 2258.0769043, 2199.45410156, 2240.93701172, 2389.375, 2268.32885742, 2333.22729492, 2238.90307617, 2263.74487305, 2214.5390625, 2236.60205078, 2233.92724609, 2218.41894531, 2267.07495117, 2291.38793945, 2211.5, 2174.32299805, 2265.46801758, 2173.41796875, 2203.70605469, 2252.94116211, 2179.95898438, 2278.80615234, 2221.60888672, 2208.3828125, 2234.57788086, 2223.63598633, 2250.49414062, 2215.32495117, 2154.49389648, 2279.29516602, 2184.69287109, 2209.03125, 2112.38110352, 2208.86499023, 2233.98999023, 2296.34326172, 2236.80395508, 2215.26196289, 2245.04101562, 2294.57910156, 2181.02001953, 2243.35009766, 2277.85791016, 2200.92114258, 2212.66601562, 2125.38500977, 2168.5168457, 2294.91088867, 2259.52880859, 2262.36791992, 2184.18310547, 2316.0300293, 2296.35595703, 2240.21826172, 2287.64794922, 2217.4519043, 2213.40917969, 2283.33984375, 2249.77197266, 2246.39892578, 2266.11010742, 2216.97802734, 2291.7097168, 2154.17797852, 2304.4909668, 2240.07202148, 2178.51000977, 2220.46704102, 2175.10620117, 2190.4699707, 2327.19116211, 2217.86694336, 2207.82397461, 2257.17626953, 2200.35913086, 2268.76196289, 2178.36694336, 2176.1730957, 2245.5168457, 2175.62402344, 2154.05810547, 2273.1081543, 2159.50097656, 2191.53710938, 2175.52612305, 2224.14208984, 2190.38696289, 2230.73803711, 2296.54003906, 2231.90087891, 2309.91210938]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-403.903452093
""", """-430.84291622
""", """-nan
""", """-430.91818034
""", """-425.147992021
""", """-431.860165968
""", """-396.408816223
""", """-386.898560205
""", """-426.472217327
""", """-407.632643643
""", """-nan
""", """-404.391953991
""", """-429.864283074
""", """-nan
""", """-414.230384969
""", """-432.115013856
""", """-426.124714594
""", """-430.890305084
""", """-401.737980658
""", """-nan
""", """-418.555899046
""", """-422.955209175
""", """-nan
""", """-401.617937693
""", """-nan
""", """-418.971070868
""", """-403.235215282
""", """-418.834593725
""", """-386.512639425
""", """-425.648723262
""", """-421.875017696
""", """-nan
""", """-419.100514571
""", """-415.926984633
""", """-423.548807834
""", """-392.912317469
""", """-406.134643119
""", """-nan
""", """-402.882427065
""", """-401.9382918
""", """-417.13067895
""", """-nan
""", """-424.854773702
""", """-nan
""", """-nan
""", """-405.778968111
""", """-414.8090871
""", """-432.173785603
""", """-422.078369335
""", """-nan
""", """-nan
""", """-412.170413108
""", """-413.447287136
""", """-418.337935642
""", """-412.034804612
""", """-404.913853167
""", """-nan
""", """-407.904790615
""", """-403.186491647
""", """-402.012140616
""", """-384.440303898
""", """-408.490588802
""", """-nan
""", """-nan
""", """-412.812812414
""", """-415.402390949
""", """-nan
""", """-435.395958319
""", """-422.100907608
""", """-391.540446851
""", """-393.955568146
""", """-nan
""", """-nan
""", """-406.167013906
""", """-419.846197012
""", """-435.977314261
""", """-415.691527722
""", """-416.657064279
""", """-423.550851546
""", """-409.057550591
""", """-400.869738499
""", """-389.592057445
""", """-424.054361407
""", """-386.893730236
""", """-426.099201294
""", """-437.418380168
""", """-432.44893116
""", """-418.312112794
""", """-407.763285347
""", """-nan
""", """-401.631194489
""", """-415.899324493
""", """-423.251738493
""", """-412.181931836
""", """-443.862672623
""", """-427.937317322
""", """-410.125573867
""", """-nan
""", """-386.424497583
""", """-404.146692579
""", """-396.067155732
""", """-437.586005608
""", """-392.396549769
""", """-399.678627328
""", """-407.283214556
""", """-436.732376238
""", """-422.653647837
""", """-425.972083507
""", """-401.931210335
""", """-412.536984243
""", """-423.528825388
""", """-397.787698986
""", """-427.565858605
""", """-409.129321413
""", """-403.957340206
""", """-408.794508942
""", """-nan
""", """-417.823741471
""", """-433.786155826
""", """-409.309044437
""", """-438.439339036
""", """-406.927749136
""", """-nan
""", """-419.947984948
""", """-419.604030133
""", """-405.878096994
""", """-423.674842479
""", """-407.551137476
""", """-nan
""", """-390.721772197
""", """-432.015920111
""", """-414.117133175
""", """-381.508685198
""", """-nan
""", """-389.157381954
""", """-416.492752244
""", """-422.830653061
""", """-417.713963755
""", """-437.759156227
""", """-418.518199715
""", """-405.071615148
""", """-427.554965995
""", """-430.200403688
""", """-426.737699849
""", """-413.268969437
""", """-410.146412799
""", """-425.47985271
""", """-442.385509624
""", """-412.156848791
""", """-425.815661156
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2082.69311523
ms_run = [2274.74804688, 2284.97412109, 2204.43286133, 2307.33300781, 2438.31787109, 2328.46582031, 2284.57397461, 2387.87109375, 2310.2409668, 2239.02294922, 2363.0168457, 2273.51586914, 2263.14697266, 2251.50585938, 2292.50292969, 2324.03491211, 2272.76586914, 2298.83886719, 2290.03393555, 2272.83300781, 2231.98974609, 2231.28295898, 2191.67089844, 2317.3840332, 2259.14013672, 2336.05493164, 2281.15429688, 2256.78881836, 2236.30981445, 2267.36132812, 2205.43383789, 2350.671875, 2322.27807617, 2321.94702148, 2346.07788086, 2275.08886719, 2241.78369141, 2315.1940918, 2146.50390625, 2237.62524414, 2246.03198242, 2278.96484375, 2254.49902344, 2299.03320312, 2412.11425781, 2237.20800781, 2289.81713867, 2355.24609375, 2311.77880859, 2366.37207031, 2265.38208008, 2340.03808594, 2307.69702148, 2355.65405273, 2203.30395508, 2266.59887695, 2273.18286133, 2298.09521484, 2245.08325195, 2211.33569336, 2282.7331543, 2352.14526367, 2298.54296875, 2325.20581055, 2290.05786133, 2260.19677734, 2288.90405273, 2308.17480469, 2254.31005859, 2287.19091797, 2341.8359375, 2339.22583008, 2265.23999023, 2239.34008789, 2301.79589844, 2293.92407227, 2287.81396484, 2254.84179688, 2266.69995117, 2322.35302734, 2264.07983398, 2291.88891602, 2299.03393555, 2326.75512695, 2260.43896484, 2231.33203125, 2359.41113281, 2343.25317383, 2273.94702148, 2253.94287109, 2281.51977539, 2290.63793945, 2347.9050293, 2317.16308594, 2297.3269043, 2326.73681641, 2281.46606445, 2257.58105469, 2256.71508789, 2266.6237793, 2264.50415039, 2301.0690918, 2265.74682617, 2368.296875, 2345.92504883, 2330.20507812, 2222.60766602, 2231.36181641, 2338.43774414, 2306.40087891, 2377.1159668, 2304.63793945, 2349.90112305, 2445.80517578, 2298.64916992, 2284.06884766, 2301.80786133, 2300.27319336, 2169.56787109, 2311.18823242, 2283.55493164, 2340.62890625, 2344.62890625, 2278.72094727, 2307.25390625, 2303.58398438, 2323.89770508, 2329.81567383, 2338.79199219, 2246.24536133, 2405.35791016, 2268.42919922, 2348.63183594, 2293.29077148, 2359.18212891, 2316.08374023, 2346.66162109, 2337.87792969, 2424.83007812, 2344.2980957, 2301.32714844, 2335.98681641, 2318.45898438, 2321.02880859, 2256.50512695, 2352.82299805, 2353.6237793, 2348.40600586, 2243.44384766, 2358.76611328]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-393.440714441
""", """-435.43523437
""", """-nan
""", """-nan
""", """-420.445970015
""", """-404.81031554
""", """-432.610427675
""", """-423.038503514
""", """-424.326715816
""", """-393.647390768
""", """-432.239868508
""", """-418.274229708
""", """-412.730243282
""", """-405.906873001
""", """-405.747599579
""", """-nan
""", """-379.837772595
""", """-374.822445008
""", """-404.929441721
""", """-414.34154669
""", """-423.955340636
""", """-423.472576028
""", """-nan
""", """-415.206032845
""", """-426.493187991
""", """-433.145061909
""", """-nan
""", """-397.983974985
""", """-391.236168703
""", """-nan
""", """-nan
""", """-429.434796829
""", """-426.341975172
""", """-395.653630727
""", """-424.249734975
""", """-416.08943787
""", """-422.837368942
""", """-423.929462077
""", """-417.105938441
""", """-397.23750013
""", """-nan
""", """-424.248704653
""", """-415.129417415
""", """-416.472892152
""", """-418.334067504
""", """-424.691812812
""", """-nan
""", """-406.223644
""", """-388.523130123
""", """-nan
""", """-426.176349198
""", """-428.742382271
""", """-429.776959479
""", """-nan
""", """-419.565870029
""", """-439.936504059
""", """-430.658445198
""", """-415.577005652
""", """-415.385630415
""", """-395.431522489
""", """-421.463385977
""", """-417.965927541
""", """-nan
""", """-402.952005232
""", """-434.531965787
""", """-413.890967771
""", """-417.749030833
""", """-429.36647775
""", """-438.082152666
""", """-421.803865003
""", """-393.008960395
""", """-432.06696955
""", """-397.487656523
""", """-406.159016022
""", """-423.959036778
""", """-403.130354461
""", """-423.206983029
""", """-nan
""", """-421.857883682
""", """-411.23731882
""", """-412.98400668
""", """-429.658824762
""", """-417.686704642
""", """-390.85379203
""", """-405.948055839
""", """-402.948809747
""", """-434.881601679
""", """-nan
""", """-nan
""", """-430.855097943
""", """-nan
""", """-403.08066038
""", """-411.859164847
""", """-390.167805647
""", """-435.758215198
""", """-nan
""", """-nan
""", """-394.852069832
""", """-431.992970201
""", """-416.179465913
""", """-422.076907487
""", """-437.700601366
""", """-387.813212205
""", """-421.427095113
""", """-398.710216479
""", """-425.391702839
""", """-387.621394462
""", """-414.601273079
""", """-413.09113322
""", """-429.024918448
""", """-433.490198292
""", """-423.5224344
""", """-417.275216158
""", """-411.770053929
""", """-nan
""", """-nan
""", """-391.092218272
""", """-440.285182885
""", """-422.706420068
""", """-412.779793813
""", """-nan
""", """-402.523631405
""", """-nan
""", """-423.617545467
""", """-429.134208296
""", """-434.4092474
""", """-nan
""", """-421.023682684
""", """-400.836963619
""", """-383.038234332
""", """-nan
""", """-nan
""", """-433.38471324
""", """-417.670623178
""", """-426.440335003
""", """-nan
""", """-413.912625756
""", """-421.710528781
""", """-413.707113159
""", """-440.956072496
""", """-414.714529491
""", """-405.230953474
""", """-448.944302808
""", """-406.937065185
""", """-423.857443358
""", """-396.287813248
""", """-421.826678012
""", """-369.11173088
""", """-406.512076138
""", """-nan
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2194.06298828
ms_run = [5346.87402344, 5528.69506836, 5282.21118164, 5226.4362793, 5636.73095703, 5466.20288086, 5491.11694336, 5389.82202148, 5387.14306641, 5646.41723633, 5490.54101562, 5364.7590332, 5600.40795898, 5433.60327148, 5395.57299805, 5419.28100586, 5400.05810547, 5311.90087891, 5540.04370117, 5454.31396484, 5331.90405273, 5601.85888672, 5428.4050293, 5301.64892578, 5434.22900391, 5293.71704102, 5476.44824219, 5296.11499023, 5291.26391602, 5511.50195312, 5202.49682617, 5391.26025391, 5500.21826172, 5521.2878418, 5450.13598633, 5438.65795898, 5564.93798828, 5405.48291016, 5672.13598633, 5608.84228516, 5280.94702148, 5359.7487793, 5539.64501953, 5360.30712891, 5426.02905273, 5485.17382812, 5335.81494141, 5388.23925781, 5570.78100586, 5509.48925781, 5462.22387695, 5468.84301758, 5490.23388672, 5238.94921875, 5455.58422852, 5408.86694336, 5320.57275391, 5345.48803711, 5182.24291992, 5507.60888672, 5362.87402344, 5326.46679688, 5388.52172852, 5300.87475586, 5294.25097656, 5350.4621582, 5519.0769043, 5419.55786133, 5321.20385742, 5438.05981445, 5436.54003906, 5408.12304688, 5378.61206055, 5333.24316406, 5402.8190918, 5484.06713867, 5267.67602539, 5359.33300781, 5486.32080078, 5281.40112305, 5428.48681641, 5604.12207031, 5551.6550293, 5404.65917969, 5398.54199219, 5259.86791992, 5345.84228516, 5487.52270508, 5343.0, 5541.86791992, 5310.78417969, 5491.26000977, 5413.39208984, 5351.2409668, 5360.57592773, 5219.97583008, 5368.41601562, 5401.02001953, 5151.64599609, 5244.82714844, 5322.10107422, 5517.09716797, 5205.12402344, 5377.79199219, 5223.6628418, 5447.01318359, 5310.87817383, 5369.48608398, 5483.828125, 5310.49194336, 5276.23608398, 5445.55200195, 5349.37792969, 5341.45898438, 5489.54492188, 5357.78076172, 5311.67504883, 5437.52099609, 5358.35107422, 5688.94091797, 5537.37011719, 5297.26098633, 5456.03491211, 5548.78686523, 5365.07397461, 5495.92407227, 5350.60205078, 5457.40795898, 5525.38989258, 5171.08789062, 5309.64208984, 5271.43481445, 5266.26000977, 5579.7578125, 5375.35424805, 5385.04882812, 5474.38867188, 5315.83691406, 5412.91503906, 5550.16796875, 5527.50292969, 5576.77197266, 5501.56591797, 5320.5378418, 5502.83300781, 5400.4609375, 5271.84887695, 5363.32910156, 5519.13305664, 5455.1418457]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-412.641862692
""", """-413.955285454
""", """-408.38388884
""", """-nan
""", """-439.517591469
""", """-nan
""", """-414.663584246
""", """-417.371797254
""", """-419.540943274
""", """-400.970701471
""", """-392.789370802
""", """-400.115160881
""", """-400.085302288
""", """-433.249607418
""", """-418.458892903
""", """-426.391864558
""", """-422.939161964
""", """-412.658198992
""", """-421.78025674
""", """-440.186337485
""", """-428.892143335
""", """-nan
""", """-393.136144283
""", """-398.196922705
""", """-420.621304152
""", """-nan
""", """-429.282770505
""", """-nan
""", """-410.818395968
""", """-428.717399385
""", """-424.439273913
""", """-419.1805106
""", """-nan
""", """-439.439802646
""", """-401.678380585
""", """-406.804122658
""", """-389.213985211
""", """-403.286354851
""", """-nan
""", """-nan
""", """-410.838215769
""", """-nan
""", """-nan
""", """-409.355377635
""", """-417.597705599
""", """-414.612305888
""", """-nan
""", """-415.256080631
""", """-438.140718136
""", """-408.141345299
""", """-nan
""", """-nan
""", """-415.414619362
""", """-441.235627907
""", """-nan
""", """-432.999641637
""", """-428.086374414
""", """-nan
""", """-414.785197675
""", """-416.25638338
""", """-426.585425043
""", """-423.704107343
""", """-401.301361405
""", """-401.988387809
""", """-419.963406922
""", """-378.830883357
""", """-397.700725447
""", """-406.810746107
""", """-404.668568587
""", """-nan
""", """-nan
""", """-nan
""", """-nan
""", """-437.977428065
""", """-432.363914579
""", """-nan
""", """-429.240879602
""", """-429.771218147
""", """-397.449925154
""", """-nan
""", """-nan
""", """-413.284110194
""", """-nan
""", """-nan
""", """-398.168098474
""", """-413.287336155
""", """-415.310984192
""", """-427.16382061
""", """-413.832480078
""", """-430.637096276
""", """-421.922848452
""", """-409.280999756
""", """-nan
""", """-418.739218617
""", """-400.109276449
""", """-399.361126095
""", """-421.232932518
""", """-nan
""", """-438.426488253
""", """-401.052943849
""", """-409.159501513
""", """-nan
""", """-432.684944541
""", """-399.764447209
""", """-404.041240529
""", """-399.78989184
""", """-nan
""", """-nan
""", """-428.879465251
""", """-432.909062979
""", """-397.868252563
""", """-nan
""", """-427.078283098
""", """-nan
""", """-430.235055723
""", """-422.264081721
""", """-nan
""", """-419.931328526
""", """-429.191203591
""", """-nan
""", """-nan
""", """-nan
""", """-nan
""", """-nan
""", """-nan
""", """-406.532596282
""", """-393.889617911
""", """-404.223660771
""", """-410.599652322
""", """-nan
""", """-427.196647832
""", """-407.800393742
""", """-nan
""", """-400.57104889
""", """-nan
""", """-433.004019766
""", """-416.258192954
""", """-416.568768946
""", """-nan
""", """-402.545218115
""", """-404.974441093
""", """-383.281992456
""", """-nan
""", """-nan
""", """-435.083171007
""", """-419.711277038
""", """-nan
""", """-nan
""", """-425.53734071
""", """-nan
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2094.75610352
ms_run = [198.757080078, 130.477050781, 172.248291016, 277.901367188, 160.153808594, 196.467041016, 138.551025391, 136.139160156, 160.240234375, 147.287109375, 212.024902344, 114.987792969, 168.148193359, 201.580078125, 131.331054688, 117.633056641, 127.596923828, 101.666015625, 103.488037109, 188.257080078, 163.835205078, 235.044189453, 225.900146484, 323.033203125, 133.826171875, 323.327148438, 382.418945312, 338.284912109, 181.881835938, 155.665283203, 135.606933594, 159.645019531, 210.504882812, 177.742919922, 115.058349609, 192.978271484, 156.203857422, 112.404785156, 141.524169922, 171.962158203, 274.245117188, 186.501953125, 205.73828125, 127.056152344, 211.093261719, 166.597900391, 190.498046875, 172.904052734, 208.188232422, 115.676025391, 156.011962891, 129.001953125, 102.916992188, 173.472900391, 137.377197266, 138.496337891, 140.356933594, 225.404052734, 267.988037109, 198.375, 112.697021484, 132.309326172, 121.422119141, 425.372802734, 127.638916016, 214.971191406, 288.501953125, 130.661132812, 131.784912109, 311.422851562, 127.195068359, 132.700927734, 142.518066406, 384.741210938, 375.210205078, 112.815185547, 248.241943359, 142.112792969, 122.291992188, 148.9921875, 120.609130859, 138.425048828, 158.969970703, 403.279052734, 118.08984375, 244.020019531, 129.983154297, 128.205078125, 172.166015625, 139.543945312, 206.854003906, 174.573974609, 124.669189453, 213.842041016, 192.01171875, 140.420898438, 117.245849609, 261.002929688, 228.778808594, 140.288085938, 146.932861328, 251.054931641, 162.859863281, 162.051757812, 192.610839844, 137.710205078, 164.897216797, 327.479980469, 138.263916016, 114.216064453, 140.24609375, 116.6328125, 137.895019531, 163.827148438, 127.283203125, 153.692871094, 110.362060547, 134.338134766, 250.038085938, 188.711181641, 121.312011719, 239.809082031, 138.342773438, 111.416015625, 233.4609375, 161.666015625, 181.458007812, 140.465087891, 154.268798828, 218.490966797, 193.356933594, 187.538330078, 141.021972656, 349.051025391, 179.472900391, 144.576904297, 196.018066406, 142.948974609, 118.807128906, 131.394042969, 117.193115234, 133.893798828, 365.252929688, 190.355224609, 197.626953125, 189.518798828, 200.470703125, 170.299072266, 182.854980469, 132.03515625]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-311.830969029
""", """-308.807508057
""", """-312.297127668
""", """-317.121588836
""", """-315.71016703
""", """-319.555353805
""", """-312.609322596
""", """-318.361531419
""", """-315.023144551
""", """-306.421895864
""", """-317.790107908
""", """-315.081905029
""", """-311.858034581
""", """-315.904126923
""", """-318.063241926
""", """-308.723645732
""", """-309.638740167
""", """-310.813394411
""", """-309.703165294
""", """-313.625332601
""", """-312.108857899
""", """-310.519379659
""", """-313.429840303
""", """-320.043601399
""", """-311.119408863
""", """-313.697695524
""", """-320.997966136
""", """-316.286631809
""", """-316.779509727
""", """-313.576889516
""", """-316.067571637
""", """-310.007475553
""", """-314.100566196
""", """-316.349084273
""", """-307.194534297
""", """-311.569880842
""", """-310.383873296
""", """-314.609790291
""", """-309.349836439
""", """-318.59587838
""", """-322.211300007
""", """-316.159364469
""", """-314.471788657
""", """-310.870393564
""", """-312.875763331
""", """-309.695915938
""", """-319.56054734
""", """-311.122678288
""", """-310.135807702
""", """-309.288706586
""", """-314.389350335
""", """-307.550394754
""", """-308.80003065
""", """-311.935244408
""", """-309.117047106
""", """-306.442450192
""", """-312.008295028
""", """-314.949361823
""", """-316.29139305
""", """-314.697829269
""", """-314.635849541
""", """-311.219628226
""", """-307.129568264
""", """-320.237927565
""", """-313.04095472
""", """-313.638212562
""", """-319.488623922
""", """-310.021591424
""", """-307.848991306
""", """-313.917391088
""", """-310.103982161
""", """-318.190658292
""", """-308.711095194
""", """-316.378019424
""", """-310.682357136
""", """-323.194261698
""", """-317.852838507
""", """-308.977620415
""", """-312.893991238
""", """-309.489123602
""", """-315.732019842
""", """-314.809454333
""", """-315.656731937
""", """-319.056396168
""", """-308.987466892
""", """-313.240599971
""", """-314.79871756
""", """-308.234890957
""", """-313.322308844
""", """-317.246697188
""", """-313.11791673
""", """-313.216884619
""", """-308.125186881
""", """-315.986515828
""", """-315.626142487
""", """-309.121966961
""", """-308.077140753
""", """-314.086558415
""", """-315.377026859
""", """-306.091175741
""", """-312.915859885
""", """-319.864359981
""", """-309.651873962
""", """-311.00050893
""", """-314.377576919
""", """-316.008872883
""", """-312.158133208
""", """-316.837514952
""", """-313.069605805
""", """-312.276659271
""", """-314.775190681
""", """-311.160837035
""", """-314.146514232
""", """-309.342805292
""", """-310.01117567
""", """-309.20588892
""", """-305.941797596
""", """-311.538628999
""", """-317.067963044
""", """-314.603770784
""", """-310.141892658
""", """-319.810650275
""", """-307.259315929
""", """-307.914615703
""", """-307.011988261
""", """-312.94575118
""", """-314.459720114
""", """-310.310013967
""", """-313.734900246
""", """-314.189988678
""", """-316.57974582
""", """-314.984982788
""", """-310.367364744
""", """-319.794940169
""", """-310.398687443
""", """-309.745533257
""", """-310.79132838
""", """-313.531583777
""", """-314.751484805
""", """-313.438979964
""", """-312.630541028
""", """-310.920279579
""", """-318.695807057
""", """-314.593096779
""", """-314.836073658
""", """-310.29342517
""", """-311.618689598
""", """-312.863665501
""", """-312.854653128
""", """-311.757089651
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2187.59008789
ms_run = [214.427001953, 248.208984375, 515.205322266, 931.034179688, 608.461181641, 440.377197266, 373.501953125, 216.314941406, 895.483886719, 246.939941406, 418.343017578, 213.750244141, 253.453857422, 359.798095703, 198.366943359, 332.190917969, 197.056884766, 258.985839844, 239.047119141, 344.134033203, 308.999023438, 247.369873047, 256.307861328, 223.155029297, 226.354980469, 330.687255859, 196.596923828, 595.218994141, 235.322753906, 197.963134766, 354.958984375, 268.4140625, 256.953857422, 507.411132812, 259.644042969, 301.0, 412.75, 401.172119141, 222.704833984, 317.409179688, 344.415771484, 248.255126953, 979.452148438, 279.354980469, 413.739257812, 468.962890625, 282.969970703, 240.801025391, 235.005126953, 309.037109375, 2328.16870117, 282.469970703, 240.831298828, 374.013916016, 310.578857422, 500.927001953, 441.797851562, 655.515869141, 385.001953125, 464.302001953, 299.184814453, 260.027832031, 324.53125, 358.252929688, 225.715820312, 234.234863281, 559.451171875, 209.509277344, 412.428222656, 322.240966797, 213.4609375, 430.099853516, 353.992919922, 213.012939453, 302.699951172, 415.531982422, 264.204101562, 387.350097656, 207.025634766, 262.935791016, 386.346923828, 269.998046875, 357.522949219, 202.470703125, 450.481933594, 223.019042969, 255.75, 207.400146484, 447.625976562, 440.283935547, 262.748046875, 278.187988281, 285.598144531, 320.193115234, 289.085205078, 273.078125, 691.104003906, 225.08203125, 552.205078125, 329.648193359, 297.758056641, 505.488037109, 416.848876953, 321.116943359, 358.153808594, 191.517822266, 329.650878906, 222.691162109, 241.514892578, 330.034912109, 209.794189453, 272.147949219, 215.540771484, 288.0859375, 565.087158203, 240.330078125, 226.070068359, 384.069824219, 257.355957031, 427.211181641, 251.913085938, 216.287109375, 291.916992188, 312.011962891, 260.718017578, 412.407958984, 272.478027344, 247.697265625, 349.412109375, 194.761962891, 235.522216797, 246.425048828, 215.2890625, 391.814941406, 371.737792969, 278.999267578, 203.613037109, 1193.31591797, 248.554931641, 222.653320312, 295.450927734, 412.614990234, 207.536132812, 408.287109375, 715.385742188, 1565.53295898, 490.624023438, 370.773925781, 838.184082031, 382.106933594]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.402994118
""", """-315.236007826
""", """-314.50779107
""", """-313.799671625
""", """-314.284846359
""", """-314.383370248
""", """-318.21605761
""", """-309.595611671
""", """-313.518382403
""", """-312.500954033
""", """-311.114431433
""", """-311.851071415
""", """-310.693710957
""", """-312.521478453
""", """-308.138178351
""", """-313.345424258
""", """-314.436077355
""", """-309.428109229
""", """-310.166636813
""", """-314.987099628
""", """-312.936772073
""", """-310.980699397
""", """-318.11578088
""", """-308.938197606
""", """-308.994995659
""", """-313.957765419
""", """-310.065593062
""", """-309.4664168
""", """-311.707190667
""", """-315.088449372
""", """-318.397553139
""", """-311.595727793
""", """-315.718682722
""", """-315.806086633
""", """-312.289327017
""", """-313.828391466
""", """-313.381286033
""", """-314.549563595
""", """-309.140453772
""", """-320.541717377
""", """-319.958646039
""", """-312.14469703
""", """-320.002135893
""", """-316.941338661
""", """-320.338558424
""", """-310.542370973
""", """-309.081628869
""", """-313.06451903
""", """-308.060522637
""", """-311.382459921
""", """-322.792231732
""", """-314.339139227
""", """-312.02125138
""", """-318.312350779
""", """-313.783255592
""", """-314.240011272
""", """-313.525384512
""", """-318.415380174
""", """-311.071647054
""", """-317.602384272
""", """-308.110415462
""", """-310.157199306
""", """-312.868876019
""", """-314.493479648
""", """-307.889883506
""", """-309.993696151
""", """-313.441924065
""", """-308.971747342
""", """-314.12192022
""", """-314.917990002
""", """-308.914709766
""", """-315.277013087
""", """-312.532515158
""", """-313.104878214
""", """-314.659325237
""", """-313.221346386
""", """-311.75746242
""", """-312.488458748
""", """-311.722658105
""", """-314.143088955
""", """-311.188512748
""", """-311.024039053
""", """-316.433822468
""", """-307.550125965
""", """-318.848892907
""", """-311.385180168
""", """-312.132670365
""", """-318.394101436
""", """-316.500117485
""", """-315.677000946
""", """-317.323086601
""", """-311.130212707
""", """-308.35817249
""", """-310.700041079
""", """-310.903160794
""", """-311.635743195
""", """-316.337101491
""", """-311.942399523
""", """-319.14452151
""", """-311.141149244
""", """-310.989249946
""", """-314.737128551
""", """-309.754584389
""", """-317.079833731
""", """-313.545402868
""", """-311.588993638
""", """-310.2751626
""", """-311.228560147
""", """-310.483404182
""", """-314.051771314
""", """-310.921337945
""", """-315.32845242
""", """-307.82066614
""", """-314.77804549
""", """-310.985428024
""", """-313.778380779
""", """-314.853049678
""", """-315.405447131
""", """-307.31072919
""", """-311.591705231
""", """-311.520834919
""", """-310.425898628
""", """-314.219526113
""", """-314.377474147
""", """-312.274085133
""", """-312.183393723
""", """-310.578286173
""", """-310.396208322
""", """-316.354793948
""", """-308.79835637
""", """-314.514506919
""", """-310.939950107
""", """-311.852468453
""", """-312.093747623
""", """-316.089882229
""", """-314.174759449
""", """-309.412336034
""", """-318.573654529
""", """-314.299971203
""", """-307.337194776
""", """-311.613052269
""", """-313.012273537
""", """-312.103555412
""", """-309.086712192
""", """-322.224295691
""", """-320.577272165
""", """-315.537159265
""", """-311.473543854
""", """-316.54279275
""", """-315.032757187
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2091.14599609
ms_run = [1310.41503906, 1303.546875, 1638.26782227, 1941.99804688, 1186.8527832, 1456.85888672, 1243.45703125, 1395.73779297, 1417.74780273, 1714.03393555, 1389.79199219, 1521.64013672, 1537.19091797, 2694.83911133, 1363.58398438, 1268.82006836, 1896.54394531, 1416.86206055, 1465.82617188, 1366.8671875, 1791.38378906, 2253.34960938, 1400.48291016, 1438.60595703, 1756.9699707, 1300.92919922, 1585.92285156, 1808.27880859, 126.894042969, 1448.54101562, 1490.61694336, 2139.22705078, 2262.18408203, 1773.20410156, 2368.77880859, 1721.9050293, 1691.49902344, 1376.60791016, 1363.84204102, 1416.76904297, 1197.12207031, 2099.04516602, 1494.86523438, 1512.2800293, 1448.03686523, 1993.15283203, 2195.38891602, 1233.65405273, 2173.95507812, 1573.83398438, 2516.25488281, 1233.65014648, 1361.81689453, 1374.95507812, 1437.19506836, 1393.55297852, 1441.796875, 1430.87304688, 1593.38623047, 1897.75, 1439.53613281, 1730.91015625, 2569.92993164, 1347.97290039, 1539.32006836, 1353.28491211, 1356.9519043, 1570.55297852, 1901.35913086, 1326.79003906, 1222.30517578, 1917.27587891, 1495.30200195, 1611.77026367, 1614.27807617, 1843.72021484, 1341.33007812, 1354.55786133, 1368.33178711, 1958.59521484, 2281.97265625, 1278.06103516, 1211.91137695, 1177.6550293, 1320.26293945, 1559.72607422, 1319.59204102, 1356.56323242, 1621.97705078, 1136.81787109, 4904.62402344, 3041.67211914, 3899.8449707, 1856.25805664, 1930.64404297, 1851.98217773, 1408.82666016, 1211.01098633, 1805.83178711, 1604.53686523, 1469.61791992, 1824.68212891, 1515.94287109, 1233.24609375, 2120.08911133, 1484.96704102, 1378.2890625, 1436.79907227, 1457.0546875, 1871.10302734, 1519.38696289, 1665.9777832, 2370.94189453, 2232.13720703, 1564.04077148, 1368.31689453, 1447.0480957, 1383.43408203, 1780.76098633, 1335.76977539, 1833.4987793, 1267.51489258, 2204.60107422, 1447.51293945, 1479.01806641, 1530.21704102, 1684.98706055, 1376.27709961, 3705.56982422, 1499.91308594, 1449.27514648, 1261.53588867, 1642.0480957, 1130.40112305, 1502.48999023, 1453.14379883, 1605.57104492, 1706.17602539, 1511.07324219, 1611.69506836, 1750.04492188, 1373.97583008, 1569.08276367, 1407.03808594, 1404.95507812, 1726.14306641, 1233.89794922, 3086.26489258, 1612.13793945, 1495.14697266]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.639370426
""", """-310.006180581
""", """-308.788164448
""", """-308.681736886
""", """-308.996482625
""", """-308.1830013
""", """-306.560555483
""", """-309.88989904
""", """-309.229179704
""", """-309.337271976
""", """-310.290584554
""", """-310.770148572
""", """-311.149665835
""", """-311.377143565
""", """-309.54739596
""", """-308.805335742
""", """-308.734735965
""", """-308.139511636
""", """-308.687875327
""", """-307.797832313
""", """-311.410712146
""", """-311.792720406
""", """-308.79460407
""", """-310.641914831
""", """-309.556407127
""", """-309.12453316
""", """-310.359560186
""", """-309.619065398
""", """-inf
""", """-310.432548983
""", """-309.562119904
""", """-310.638461448
""", """-309.811738475
""", """-310.910693302
""", """-310.652411926
""", """-313.309053783
""", """-309.484505817
""", """-310.374489969
""", """-310.764053608
""", """-307.238710216
""", """-308.541832886
""", """-310.023726162
""", """-310.678669923
""", """-308.917570497
""", """-310.303009171
""", """-306.657350236
""", """-310.756914223
""", """-308.006450388
""", """-311.096267583
""", """-308.065387762
""", """-311.530479797
""", """-308.479624042
""", """-311.363092281
""", """-310.659546458
""", """-308.277711751
""", """-309.062962544
""", """-309.426706404
""", """-310.858402474
""", """-309.291088518
""", """-312.240731081
""", """-309.50381814
""", """-309.092030984
""", """-310.221590953
""", """-311.039536476
""", """-309.163043154
""", """-308.066441612
""", """-310.083665754
""", """-308.978201697
""", """-310.625485644
""", """-313.196996817
""", """-310.039674683
""", """-310.252249377
""", """-308.706662489
""", """-311.090234731
""", """-308.360399618
""", """-311.608279842
""", """-310.886537867
""", """-308.937383643
""", """-308.860261055
""", """-311.486815373
""", """-310.408738643
""", """-309.154840321
""", """-307.887055696
""", """-308.861479615
""", """-308.966593522
""", """-312.569982048
""", """-309.825630541
""", """-310.172575589
""", """-310.110690197
""", """-309.138519682
""", """-310.620852665
""", """-307.622268435
""", """-314.029021949
""", """-311.429837681
""", """-308.848812586
""", """-312.686889955
""", """-312.154381809
""", """-309.434746046
""", """-310.969123749
""", """-309.840086015
""", """-308.741622762
""", """-310.515012145
""", """-308.297863652
""", """-309.551060912
""", """-308.624357039
""", """-308.484896232
""", """-309.734153964
""", """-309.911140109
""", """-310.530089301
""", """-306.437971992
""", """-310.278523085
""", """-307.232004775
""", """-311.314362192
""", """-312.500753399
""", """-310.726376591
""", """-308.334847595
""", """-309.509946365
""", """-310.059565811
""", """-309.340694153
""", """-310.86353292
""", """-308.516033464
""", """-309.810275202
""", """-311.886615574
""", """-309.704626192
""", """-308.521905796
""", """-310.679103705
""", """-309.327722507
""", """-308.169599038
""", """-309.758466845
""", """-309.074749966
""", """-307.449010912
""", """-310.044955092
""", """-310.397636361
""", """-307.458465317
""", """-308.664891122
""", """-310.001374251
""", """-309.489794041
""", """-311.598457713
""", """-309.705238688
""", """-309.942884156
""", """-311.69240566
""", """-308.864302371
""", """-308.550725249
""", """-307.966749441
""", """-309.739265352
""", """-308.865014909
""", """-307.702784813
""", """-310.878720803
""", """-311.528461854
""", """-308.851213419
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2216.4309082
ms_run = [250.761962891, 2517.38012695, 3564.95703125, 2662.67919922, 3343.7253418, 2108.1340332, 3133.53881836, 3278.43505859, 3153.22412109, 3009.13793945, 2542.4519043, 2920.25, 3251.0, 5855.87988281, 2269.89599609, 4499.35620117, 3281.31005859, 2412.77026367, 2527.08007812, 3560.51904297, 3761.72509766, 8218.48608398, 3418.30395508, 2276.03710938, 5101.5871582, 6769.61303711, 2381.15625, 3967.30078125, 3024.51391602, 3805.21899414, 2695.40405273, 3533.08374023, 2831.87109375, 2460.24609375, 2911.44799805, 3398.38208008, 4159.28295898, 4527.39599609, 3139.66601562, 3153.2590332, 3235.64306641, 4133.52978516, 2855.62207031, 2268.66772461, 3373.94677734, 3281.0078125, 3201.57495117, 4653.91992188, 6825.26098633, 8247.97167969, 3588.53417969, 3146.73388672, 2851.33325195, 2672.74609375, 2919.35205078, 7724.61914062, 4436.78881836, 2718.56103516, 4018.25219727, 2756.92382812, 4546.73803711, 3017.39892578, 3039.02392578, 3236.82104492, 2078.35595703, 2991.07983398, 2766.64208984, 7023.30419922, 3290.36108398, 2909.89379883, 2257.3449707, 3494.0690918, 3258.72705078, 2862.14990234, 2879.24511719, 2769.62988281, 3018.13500977, 2940.39306641, 3312.13476562, 2979.47387695, 2263.21289062, 3044.38916016, 6319.94287109, 2632.64306641, 3488.0390625, 3065.50830078, 7320.13208008, 2320.4609375, 2976.40576172, 3363.14086914, 3659.23999023, 2400.96704102, 2606.01098633, 2957.52294922, 3773.97314453, 4270.07006836, 3941.33203125, 2981.31079102, 2825.11816406, 3465.00170898, 3122.7980957, 2616.41723633, 3444.06518555, 2632.57714844, 7907.96801758, 2824.63183594, 2646.00708008, 3012.35009766, 4322.71191406, 3277.36132812, 8434.05126953, 4178.94506836, 3273.49609375, 2762.65136719, 4700.87915039, 2669.34692383, 2326.79101562, 3767.20922852, 2955.73193359, 4134.7980957, 2445.94897461, 2684.66796875, 2774.62475586, 2485.12084961, 2809.81201172, 2800.15014648, 2348.32080078, 2465.61816406, 2292.2890625, 2433.1809082, 3181.57373047, 3685.68408203, 3306.94799805, 2502.75488281, 2286.52392578, 3901.38598633, 2511.19799805, 2806.07202148, 2882.04394531, 4985.28979492, 3080.71020508, 2489.94604492, 2794.51708984, 9334.03076172, 3284.8059082, 2211.12109375, 2855.45898438, 3111.67602539, 2567.97290039, 2826.74902344]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-inf
""", """-310.285907832
""", """-310.095462937
""", """-309.742394785
""", """-311.643693544
""", """-307.387200774
""", """-308.906880066
""", """-309.254507254
""", """-310.873416055
""", """-309.869533677
""", """-309.021011871
""", """-310.393656155
""", """-310.049887605
""", """-310.287363107
""", """-306.421036593
""", """-309.033367358
""", """-310.667646732
""", """-310.912525663
""", """-310.489189939
""", """-309.011353105
""", """-310.643385105
""", """-308.121576135
""", """-310.263212249
""", """-308.621699818
""", """-312.365861206
""", """-312.759862102
""", """-308.482436685
""", """-307.26649578
""", """-308.994631452
""", """-310.137082343
""", """-311.059199249
""", """-309.576488333
""", """-309.871498581
""", """-309.243951873
""", """-309.337677548
""", """-310.569427532
""", """-309.237284024
""", """-310.701932482
""", """-310.646120368
""", """-310.262429683
""", """-310.935673924
""", """-308.719725714
""", """-309.588086739
""", """-308.634146628
""", """-311.222726702
""", """-310.013640258
""", """-311.460687676
""", """-312.384954734
""", """-309.446499612
""", """-310.522133638
""", """-310.188995116
""", """-308.234675085
""", """-308.621510109
""", """-312.241776238
""", """-309.477080966
""", """-311.242931058
""", """-310.750757455
""", """-308.635661693
""", """-311.050819017
""", """-310.681058231
""", """-310.002722061
""", """-309.548613823
""", """-307.052269184
""", """-311.792368475
""", """-309.782534603
""", """-310.142826774
""", """-309.410643749
""", """-309.869586537
""", """-310.290444187
""", """-309.519045136
""", """-309.34505545
""", """-311.130707933
""", """-308.312767358
""", """-310.51785156
""", """-308.80236215
""", """-309.762492095
""", """-308.54682047
""", """-309.427728394
""", """-311.13490827
""", """-308.703757145
""", """-307.677994422
""", """-311.507911197
""", """-310.244961998
""", """-310.010650107
""", """-310.306906148
""", """-309.272730025
""", """-308.677599037
""", """-308.309209589
""", """-311.486815123
""", """-310.035730908
""", """-308.628507889
""", """-309.145396713
""", """-310.775797637
""", """-311.171997396
""", """-308.979080169
""", """-312.678201753
""", """-310.952954196
""", """-309.922609263
""", """-307.269191204
""", """-312.565572925
""", """-310.161489674
""", """-309.449784586
""", """-308.572384044
""", """-309.463401167
""", """-309.152697632
""", """-309.667730174
""", """-305.731489181
""", """-309.61678646
""", """-310.023726162
""", """-310.393076241
""", """-309.632989724
""", """-308.384024355
""", """-309.572827792
""", """-311.047461547
""", """-311.093511106
""", """-309.020872401
""", """-310.215753107
""", """-310.030474974
""", """-309.686408412
""", """-309.806601565
""", """-308.504630737
""", """-309.946135214
""", """-309.667241688
""", """-309.137683792
""", """-309.037574098
""", """-307.833826799
""", """-310.005320291
""", """-309.521623609
""", """-308.48982156
""", """-308.968874872
""", """-309.217982181
""", """-309.887083614
""", """-309.969665459
""", """-309.679985063
""", """-309.409543652
""", """-311.372772188
""", """-309.498135645
""", """-308.363184083
""", """-309.019742384
""", """-310.646189681
""", """-312.590924324
""", """-307.211267301
""", """-310.347936294
""", """-307.196988009
""", """-310.506301125
""", """-308.990018726
""", """-310.425301401
""", """-311.255202782
""", """-310.073950135
""", """-313.090184211
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2112.81396484
ms_run = [136.283935547, 570.690917969, 102.660888672, 144.125, 221.889160156, 134.890869141, 99.7583007812, 179.83203125, 257.017089844, 180.943847656, 170.41796875, 304.816894531, 100.391113281, 130.791015625, 233.954101562, 124.256347656, 355.182861328, 137.449951172, 194.690917969, 200.186035156, 117.429931641, 111.980957031, 309.215820312, 296.8828125, 139.680664062, 180.939941406, 142.128417969, 148.063964844, 151.365234375, 187.155029297, 501.904052734, 132.449951172, 261.770019531, 277.778076172, 151.427978516, 161.535888672, 152.879150391, 120.949951172, 138.658935547, 174.238037109, 154.977050781, 198.007080078, 239.592041016, 294.911132812, 157.555908203, 123.504882812, 158.056152344, 130.891113281, 232.075927734, 141.950683594, 124.601074219, 141.316894531, 183.83203125, 342.08203125, 158.152099609, 120.762939453, 195.811035156, 128.126708984, 245.786865234, 130.527832031, 139.985595703, 176.315917969, 126.834960938, 108.897949219, 139.937011719, 184.532958984, 237.368164062, 140.606933594, 141.533935547, 115.408691406, 224.648925781, 176.798828125, 122.928710938, 173.336914062, 192.172851562, 2533.36987305, 111.825927734, 136.735107422, 363.555175781, 152.201904297, 209.204101562, 145.813232422, 398.495117188, 126.312988281, 239.094970703, 318.174804688, 130.480224609, 200.388183594, 435.156005859, 269.274902344, 199.057128906, 135.709960938, 319.699951172, 122.326171875, 115.580810547, 194.821044922, 149.938720703, 227.552978516, 248.008056641, 139.954833984, 139.111816406, 117.478027344, 145.588867188, 128.462646484, 158.389892578, 175.598144531, 132.198974609, 109.521728516, 180.189208984, 156.604980469, 158.377929688, 177.304931641, 197.504882812, 140.148193359, 169.126953125, 130.145996094, 180.433105469, 189.048828125, 219.890136719, 197.394042969, 141.365966797, 116.703857422, 143.178222656, 163.510742188, 206.035644531, 180.905029297, 120.469970703, 175.791015625, 183.662109375, 140.46875, 226.927978516, 415.248779297, 201.275146484, 176.961181641, 147.175048828, 159.580810547, 278.206787109, 82.4748535156, 115.290283203, 218.50390625, 203.244140625, 202.051269531, 176.765136719, 147.614013672, 222.643066406, 120.512939453, 164.510986328, 194.902099609, 191.482177734, 259.447021484]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.727724743
""", """-314.663131874
""", """-310.518730564
""", """-314.648329475
""", """-314.47204451
""", """-309.153073607
""", """-308.774486327
""", """-309.498030556
""", """-313.519320555
""", """-312.793496726
""", """-310.406937458
""", """-313.942572777
""", """-311.155027154
""", """-312.569505653
""", """-315.772915317
""", """-310.224747915
""", """-314.323197903
""", """-311.275428504
""", """-312.648149929
""", """-314.709952383
""", """-307.984159111
""", """-311.162632921
""", """-321.867082738
""", """-307.360797949
""", """-309.428471845
""", """-312.120754631
""", """-315.069197653
""", """-310.735547805
""", """-316.353152095
""", """-312.045199458
""", """-317.010781548
""", """-314.686958301
""", """-312.05718883
""", """-309.210410183
""", """-308.474021913
""", """-308.962419262
""", """-310.935862047
""", """-312.027373434
""", """-309.98414694
""", """-310.472923977
""", """-308.740758863
""", """-308.112269388
""", """-310.023787095
""", """-310.41190993
""", """-313.668316385
""", """-311.796097142
""", """-314.181691713
""", """-308.211196865
""", """-312.918500811
""", """-308.781589293
""", """-307.812829609
""", """-309.149297517
""", """-312.981813694
""", """-308.938942416
""", """-312.743921283
""", """-311.429099954
""", """-309.862454914
""", """-309.435805276
""", """-316.132345579
""", """-309.271646021
""", """-313.293363121
""", """-314.587049994
""", """-310.430377247
""", """-310.208963585
""", """-311.426416075
""", """-305.281947032
""", """-311.228431546
""", """-312.147813606
""", """-314.598632615
""", """-313.247485429
""", """-314.981135346
""", """-317.802266614
""", """-306.501202475
""", """-310.089884947
""", """-314.423503113
""", """-312.524711709
""", """-306.89584195
""", """-305.618914553
""", """-311.37602612
""", """-312.944872627
""", """-316.193664257
""", """-311.612763916
""", """-315.070166885
""", """-311.475963632
""", """-314.474147694
""", """-313.498813961
""", """-310.332466171
""", """-311.639972819
""", """-315.442064267
""", """-312.883473008
""", """-312.167376672
""", """-315.723137529
""", """-308.243645946
""", """-316.032653
""", """-311.530238942
""", """-313.479525543
""", """-310.270982887
""", """-313.162744729
""", """-312.577007001
""", """-316.032818749
""", """-310.794429469
""", """-311.102953026
""", """-311.864010419
""", """-312.254719469
""", """-309.913492895
""", """-310.659779996
""", """-311.210220916
""", """-311.29089906
""", """-312.104966944
""", """-311.95955452
""", """-309.643675755
""", """-311.004790299
""", """-314.133531202
""", """-314.658397076
""", """-306.589001312
""", """-311.883067295
""", """-314.827692958
""", """-312.232903934
""", """-311.129267301
""", """-315.538608787
""", """-310.317759758
""", """-313.527742419
""", """-313.620707609
""", """-310.260419666
""", """-310.675156912
""", """-310.609287484
""", """-311.849081968
""", """-310.924650406
""", """-309.856169734
""", """-308.80161594
""", """-312.810129172
""", """-310.996966718
""", """-311.284989219
""", """-312.642838426
""", """-312.224585923
""", """-312.089937804
""", """-312.413289282
""", """-311.341023429
""", """-310.439471919
""", """-308.962056841
""", """-313.969037201
""", """-312.398514252
""", """-307.363633811
""", """-310.961599186
""", """-314.028200652
""", """-310.858544301
""", """-311.657329544
""", """-315.637056598
""", """-314.450134701
""", """-309.878847115
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2221.60986328
ms_run = [1206.74414062, 256.96484375, 377.560058594, 392.677734375, 483.041015625, 237.622070312, 328.201904297, 333.153076172, 521.328857422, 237.472900391, 467.884765625, 290.256835938, 588.299072266, 273.865966797, 787.390136719, 231.230957031, 335.104003906, 396.959960938, 213.740722656, 417.623046875, 1126.71484375, 624.730957031, 206.480957031, 265.901855469, 2681.15917969, 473.560791016, 168.358886719, 365.070068359, 300.403076172, 270.115966797, 318.797851562, 852.171875, 313.949951172, 505.239013672, 270.055908203, 417.429931641, 623.193115234, 227.919921875, 393.944091797, 217.740966797, 265.583984375, 2825.85693359, 297.988037109, 427.930908203, 429.438964844, 293.559082031, 306.777832031, 326.368164062, 2030.13085938, 663.353759766, 299.233886719, 280.748046875, 547.971923828, 678.560058594, 344.151123047, 249.6328125, 412.541015625, 232.358886719, 293.494873047, 178.116210938, 1391.72412109, 321.586669922, 446.558105469, 221.046875, 296.307128906, 377.449951172, 632.013183594, 593.060058594, 378.388916016, 929.937988281, 754.357666016, 346.706787109, 320.010009766, 307.494140625, 237.887207031, 200.529052734, 298.584716797, 1297.18603516, 376.531738281, 220.170898438, 224.684814453, 315.021972656, 464.361816406, 382.162109375, 376.728027344, 597.250976562, 266.468994141, 277.716308594, 337.764892578, 238.347900391, 270.781005859, 1874.04980469, 189.568115234, 248.299804688, 239.044921875, 372.026123047, 380.9609375, 203.633056641, 300004.493164, 630.187011719, 839.714111328, 278.322998047, 545.422607422, 769.491943359, 558.452880859, 719.178222656, 521.697998047, 234.019042969, 290.156982422, 408.347900391, 276.348144531, 895.822998047, 300.954101562, 365.94921875, 270.575195312, 1267.99194336, 239.573974609, 340.684082031, 286.736816406, 219.232177734, 785.116943359, 2488.94604492, 495.893066406, 382.066162109, 802.755859375, 211.781005859, 388.465087891, 584.368164062, 216.106201172, 737.071044922, 421.520019531, 378.863769531, 566.967041016, 286.239013672, 506.084960938, 221.147949219, 707.610839844, 379.874023438, 290.432861328, 34148.6162109, 170.986816406, 203.907958984, 2396.68969727, 276.531982422, 3466.46508789, 562.970947266, 285.197021484, 238.005859375, 253.558105469, 377.288085938]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-311.99631955
""", """-308.045247428
""", """-308.658434314
""", """-313.921346221
""", """-314.942962268
""", """-310.799956764
""", """-315.913219086
""", """-310.008019605
""", """-309.787693432
""", """-313.213060863
""", """-312.061878389
""", """-310.58490954
""", """-309.709382373
""", """-313.55015076
""", """-312.747007066
""", """-314.59270046
""", """-309.998672486
""", """-314.97410969
""", """-311.767243368
""", """-310.804461233
""", """-313.78361368
""", """-313.90448583
""", """-309.627269029
""", """-309.232978169
""", """-320.453483752
""", """-311.548356611
""", """-312.258164122
""", """-314.01428009
""", """-307.614037098
""", """-311.558855221
""", """-312.693471262
""", """-312.800436034
""", """-311.026045777
""", """-312.705668826
""", """-314.556258232
""", """-313.215574187
""", """-315.957030599
""", """-310.320755408
""", """-313.102685893
""", """-308.659221473
""", """-311.152498727
""", """-315.406149429
""", """-308.479090556
""", """-310.786128341
""", """-319.478289521
""", """-315.253737436
""", """-312.293869319
""", """-312.906210164
""", """-313.705994998
""", """-314.703252817
""", """-314.551796474
""", """-312.644458459
""", """-309.781303728
""", """-311.172746241
""", """-310.918382075
""", """-307.881377855
""", """-312.856881517
""", """-311.103924214
""", """-314.841854799
""", """-308.877967568
""", """-316.956293041
""", """-309.965659125
""", """-304.566809946
""", """-311.856907022
""", """-313.356961866
""", """-317.012539371
""", """-314.866635016
""", """-313.255780986
""", """-311.712190197
""", """-317.713012763
""", """-314.975919632
""", """-312.051445077
""", """-313.796223503
""", """-312.753651138
""", """-310.451958418
""", """-311.112007149
""", """-312.244566993
""", """-313.108293548
""", """-310.674482094
""", """-308.658173673
""", """-313.169018742
""", """-315.148930882
""", """-312.295346893
""", """-317.379579487
""", """-309.535395883
""", """-311.288358673
""", """-309.693562451
""", """-310.345566588
""", """-313.797325314
""", """-310.089433746
""", """-307.291104941
""", """-319.974710589
""", """-310.150676376
""", """-310.8512587
""", """-310.100570467
""", """-315.232879986
""", """-314.960628725
""", """-311.530270822
""", "", """-314.56188526
""", """-311.699241224
""", """-311.461949978
""", """-314.412023777
""", """-313.174002862
""", """-308.962615709
""", """-310.231449788
""", """-312.874443539
""", """-312.20622273
""", """-311.044535833
""", """-308.510796428
""", """-311.189680988
""", """-309.898198577
""", """-311.692826785
""", """-315.801477716
""", """-316.318281301
""", """-328.711531509
""", """-311.508885676
""", """-314.667408127
""", """-314.263318222
""", """-310.321731852
""", """-312.240887563
""", """-316.00650179
""", """-317.526496486
""", """-311.102978972
""", """-315.923842814
""", """-311.487968008
""", """-305.431086576
""", """-312.67177122
""", """-310.640788369
""", """-310.647296837
""", """-312.619343821
""", """-312.265298604
""", """-310.714055798
""", """-316.381055808
""", """-308.770544078
""", """-308.497345134
""", """-315.412097995
""", """-313.324531294
""", """-310.814752445
""", """-313.511059688
""", """-316.186383898
""", """-311.872194761
""", """-320.507462984
""", """-305.860889893
""", """-315.43917947
""", """-312.846177907
""", """-309.474580331
""", """-309.771216208
""", """-309.445826476
""", """-309.269361881
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2436.1550293
ms_run = [1477.68408203, 2258.70483398, 1316.5859375, 1348.72998047, 1388.09301758, 1286.76904297, 1596.0949707, 1209.20605469, 2382.08911133, 1404.07202148, 1268.48681641, 1696.82104492, 2094.53613281, 1695.31298828, 1550.01074219, 1411.90966797, 1986.38891602, 1686.39990234, 4665.65307617, 2786.07104492, 2293.92285156, 5461.28979492, 1511.68701172, 1347.44189453, 1811.70385742, 1443.10595703, 2235.1328125, 4512.61621094, 2090.28710938, 1945.52709961, 1446.83203125, 2494.6640625, 1303.11303711, 1534.67675781, 1929.0390625, 1968.45385742, 1206.59912109, 1830.42114258, 2259.20776367, 4483.66918945, 1201.90869141, 1610.66699219, 2680.95996094, 3603.13891602, 2118.82910156, 1918.22827148, 1530.31469727, 1576.79980469, 1705.54589844, 3025.71582031, 1251.34399414, 1670.28076172, 1627.35888672, 300004.483887, 1620.25219727, 2079.2512207, 1611.30493164, 1586.5300293, 1916.16381836, 1692.86987305, 1946.36914062, 1414.28491211, 1433.18505859, 2575.06469727, 1330.23999023, 1432.47509766, 1153.09887695, 1189.70800781, 1627.71313477, 1324.18481445, 1353.47485352, 1830.03295898, 2611.24072266, 2066.42602539, 1590.09814453, 1686.62792969, 1816.25610352, 2086.22192383, 2881.46679688, 5195.72607422, 1536.36889648, 1306.57617188, 1751.90698242, 2236.83081055, 1333.36401367, 1369.875, 1375.42993164, 1545.28588867, 1608.26416016, 2335.94213867, 1627.95581055, 1644.02099609, 4791.29882812, 2097.82397461, 1504.69702148, 1445.90307617, 27810.7739258, 1590.76782227, 1211.08398438, 2695.08691406, 1253.11010742, 1377.56005859, 2061.93994141, 2439.65600586, 1928.58789062, 4620.45507812, 1825.89501953, 2940.85205078, 1312.89990234, 1606.31396484, 1315.82080078, 1645.13208008, 1935.67285156, 1187.61474609, 1659.90405273, 8149.15209961, 3692.85205078, 2699.97924805, 1593.28295898, 2460.13500977, 1702.59204102, 1182.91894531, 2025.33105469, 2076.65527344, 2462.27905273, 2694.13500977, 2677.3527832, 1607.33520508, 1908.1418457, 1798.90698242, 1434.22509766, 1307.24584961, 2235.66772461, 2230.00219727, 2084.60375977, 1385.09594727, 1381.59130859, 1875.8371582, 3556.5769043, 1397.7277832, 1882.59985352, 2314.39477539, 1432.87011719, 1529.96191406, 1666.01318359, 1592.70288086, 4230.74194336, 1602.671875, 1323.41796875, 1549.41796875]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.128638617
""", """-309.55002674
""", """-308.506249271
""", """-307.753413213
""", """-309.889575862
""", """-308.703969859
""", """-307.434719514
""", """-306.220491213
""", """-309.550404413
""", """-308.420499545
""", """-309.69458059
""", """-308.422436203
""", """-309.781223967
""", """-309.59672797
""", """-307.391368568
""", """-308.701995353
""", """-310.368928489
""", """-310.947109704
""", """-309.027191568
""", """-308.714047885
""", """-308.837247997
""", """-310.319642084
""", """-310.297265541
""", """-311.425435695
""", """-308.196690146
""", """-309.898966597
""", """-307.205832775
""", """-309.969410007
""", """-309.760040033
""", """-309.989113324
""", """-310.702109919
""", """-310.418942933
""", """-308.147951136
""", """-310.48213481
""", """-309.962327565
""", """-308.223631654
""", """-307.191462017
""", """-308.994931265
""", """-310.763603566
""", """-311.545775862
""", """-307.924204123
""", """-309.499911836
""", """-310.322890584
""", """-309.880342233
""", """-310.76573514
""", """-310.21705921
""", """-308.406203724
""", """-309.618408619
""", """-309.683517381
""", """-310.027265068
""", """-307.019158857
""", """-309.829024435
""", """-309.345784597
""", "", """-310.309661876
""", """-309.759911983
""", """-307.957568559
""", """-308.725618321
""", """-309.997373582
""", """-309.266408389
""", """-310.796012304
""", """-309.057868145
""", """-309.114355807
""", """-310.134946594
""", """-310.286134022
""", """-308.95072995
""", """-309.504177901
""", """-309.620234157
""", """-310.491807986
""", """-306.690675183
""", """-309.709107836
""", """-308.234014099
""", """-309.494869421
""", """-309.696345583
""", """-310.078123148
""", """-310.472328593
""", """-309.947992845
""", """-310.058835495
""", """-309.912381847
""", """-308.611598469
""", """-309.31227981
""", """-308.342369865
""", """-310.678430473
""", """-310.221259002
""", """-309.50283899
""", """-308.364533277
""", """-311.200090602
""", """-308.54185461
""", """-308.699546326
""", """-310.649207326
""", """-310.044532645
""", """-310.037180338
""", """-306.042268658
""", """-309.432785597
""", """-307.509369725
""", """-311.025895245
""", """-310.134939773
""", """-310.430017098
""", """-309.697624658
""", """-308.756646941
""", """-310.136582338
""", """-307.838729562
""", """-309.869848236
""", """-308.849692311
""", """-310.283710379
""", """-310.653001396
""", """-310.341126745
""", """-310.145228409
""", """-309.394266725
""", """-309.840027793
""", """-309.888064654
""", """-309.317223324
""", """-308.506372325
""", """-307.603580701
""", """-309.299642746
""", """-307.182789228
""", """-308.995409257
""", """-308.86957466
""", """-309.359573087
""", """-309.085166661
""", """-309.056938011
""", """-308.847563787
""", """-307.239783613
""", """-309.484173131
""", """-309.771689685
""", """-309.413276337
""", """-310.70429583
""", """-307.597807331
""", """-309.478833642
""", """-307.700866254
""", """-309.752764531
""", """-310.641575148
""", """-308.630865982
""", """-310.321014251
""", """-310.915672887
""", """-310.010885665
""", """-308.705015371
""", """-309.076038595
""", """-310.8424501
""", """-308.706021792
""", """-310.848829032
""", """-309.920000665
""", """-309.498162757
""", """-310.70904838
""", """-310.045038008
""", """-310.429668939
""", """-309.307540121
""", """-310.514012954
""", """-308.622948912
""", """-309.622614181
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2227.67602539
ms_run = [2525.22070312, 3838.11181641, 3180.97998047, 6854.61987305, 4587.36108398, 2748.578125, 4301.66894531, 2832.23071289, 2893.08496094, 2177.95385742, 4034.66992188, 6140.26293945, 4287.69604492, 3828.98413086, 3354.43286133, 3194.7980957, 4710.27294922, 2846.12109375, 3038.16699219, 21120.6530762, 3292.66503906, 3088.55200195, 2755.63085938, 2317.8449707, 2127.39599609, 3952.51513672, 13138.4541016, 2924.92871094, 4198.14770508, 4835.25708008, 5249.57910156, 27787.5688477, 3726.70703125, 3146.25683594, 36458.8730469, 2726.29711914, 3733.09301758, 3605.30712891, 2613.82983398, 3002.58081055, 3143.2578125, 3610.5402832, 3230.96606445, 2538.80615234, 4224.77807617, 2834.23608398, 14650.8632812, 2880.33984375, 3892.21313477, 2589.97290039, 4083.76513672, 4834.32714844, 6592.14892578, 2622.44335938, 2296.35205078, 14346.527832, 2804.57495117, 3824.90576172, 300004.518066, 3637.09204102, 2868.09790039, 4469.58520508, 4526.38696289, 2674.01293945, 2913.65600586, 2721.72827148, 2830.38916016, 17211.6430664, 3477.94311523, 3254.40600586, 4449.75610352, 5141.09594727, 2333.35791016, 3265.15380859, 3176.43603516, 4196.74609375, 3469.12915039, 2614.32226562, 2915.01904297, 300003.777832, 3610.47705078, 4665.34301758, 5152.20019531, 2624.36206055, 3571.88916016, 3119.83203125, 2930.03588867, 2637.1640625, 5428.34106445, 4110.37304688, 3674.40600586, 2453.13208008, 2924.62011719, 2285.58691406, 6036.02807617, 2950.21899414, 4313.28930664, 3603.25610352, 4302.39794922, 3766.81689453, 5397.38330078, 9756.3828125, 2918.38500977, 6755.37915039, 3960.68212891, 2555.2409668, 3646.26074219, 3184.73901367, 3441.39697266, 3365.49584961, 2672.1628418, 3805.91210938, 3063.53173828, 3701.80200195, 7443.5949707, 2615.06469727, 5184.33886719, 3101.53588867, 2845.53491211, 2923.61010742, 300004.50708, 3269.45483398, 3508.84082031, 3384.97900391, 6498.1171875, 2711.39892578, 5128.67724609, 2701.02099609, 2482.01489258, 3568.0703125, 3207.54711914, 2448.99511719, 6998.97607422, 11390.0419922, 4493.59301758, 3295.53295898, 4848.04077148, 3934.9543457, 4914.68896484, 17058.8752441, 3173.85522461, 3210.81811523, 3161.05078125, 4197.13183594, 4984.49121094, 3629.03076172, 4643.05297852, 2380.57714844, 4948.09814453, 2629.875]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.46263049
""", """-308.917606523
""", """-307.456658353
""", """-309.862276579
""", """-310.07720555
""", """-309.484390875
""", """-310.285207812
""", """-309.967718195
""", """-308.80623703
""", """-309.186898618
""", """-311.135075105
""", """-308.79988213
""", """-308.998911716
""", """-309.323511207
""", """-310.029488198
""", """-310.526930291
""", """-311.148832012
""", """-308.22101651
""", """-310.037082363
""", """-310.989180843
""", """-309.61304308
""", """-308.950045793
""", """-309.069542619
""", """-309.360645549
""", """-309.235256301
""", """-309.215301073
""", """-309.710081051
""", """-308.185559685
""", """-310.024805511
""", """-310.626952185
""", """-309.132075806
""", """-310.136673376
""", """-309.535745758
""", """-310.501663841
""", """-312.227094593
""", """-309.101770775
""", """-309.329138885
""", """-309.129094595
""", """-310.522230233
""", """-307.241697334
""", """-309.999839006
""", """-310.86063502
""", """-306.688857053
""", """-307.800986824
""", """-311.647969708
""", """-308.564624739
""", """-311.025400491
""", """-309.180948393
""", """-309.036208866
""", """-307.990866188
""", """-309.981362536
""", """-310.889073132
""", """-308.387768767
""", """-309.567349077
""", """-308.885958915
""", """-309.499157875
""", """-309.338091084
""", """-309.652024075
""", "", """-308.897047358
""", """-308.434522788
""", """-307.894494911
""", """-310.531513939
""", """-309.142479175
""", """-310.407852051
""", """-311.576281093
""", """-308.190166338
""", """-309.109288339
""", """-308.65779969
""", """-309.885462394
""", """-310.159635346
""", """-309.734351512
""", """-308.171542166
""", """-309.533020419
""", """-310.588329259
""", """-308.988389215
""", """-309.416278497
""", """-309.522969055
""", """-309.94897129
""", "", """-308.089616945
""", """-310.305745329
""", """-310.260554633
""", """-307.642257316
""", """-308.441087702
""", """-309.176608902
""", """-310.025145413
""", """-309.343944277
""", """-309.980646942
""", """-307.478820242
""", """-310.334229753
""", """-309.51779641
""", """-310.686523223
""", """-309.807162164
""", """-308.504633639
""", """-311.118225211
""", """-311.295257225
""", """-309.240437124
""", """-310.317161818
""", """-309.568218557
""", """-309.394496666
""", """-310.500795086
""", """-309.606015677
""", """-311.206731077
""", """-308.617937482
""", """-309.196501632
""", """-308.93558956
""", """-309.510859898
""", """-310.367364154
""", """-307.162431359
""", """-309.013183386
""", """-311.484528378
""", """-309.186157968
""", """-309.681674635
""", """-311.251753024
""", """-307.841905281
""", """-309.016221767
""", """-310.487776011
""", """-309.486949501
""", """-310.412358351
""", "", """-308.982117521
""", """-307.873713596
""", """-308.658244955
""", """-311.69136693
""", """-306.683864886
""", """-309.969616854
""", """-310.509041047
""", """-309.016261647
""", """-309.925253265
""", """-309.066034836
""", """-309.690416797
""", """-310.72587178
""", """-310.174278882
""", """-308.44222507
""", """-310.508960609
""", """-309.4541356
""", """-310.248047686
""", """-310.246743631
""", """-309.606611548
""", """-310.053936119
""", """-311.550745086
""", """-309.405372025
""", """-312.905264332
""", """-310.573392383
""", """-309.824174364
""", """-308.041945401
""", """-307.844717172
""", """-310.026536817
""", """-308.852988694
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2157.14697266
ms_run = [275.087158203, 308.767089844, 2383.48876953, 223.019042969, 875.438964844, 3766.34912109, 216.214111328, 289.059814453, 162.004882812, 188.564941406, 162.026123047, 201.944335938, 202.598144531, 212.021972656, 349.84375, 1347.75097656, 188.221923828, 348.557861328, 260.483886719, 175.822998047, 3228.03857422, 368.265136719, 196.208984375, 3053.00805664, 183.605957031, 245.115966797, 237.866943359, 183.969970703, 242.690917969, 1189.66821289, 152.947021484, 252.788085938, 252.42578125, 201.366210938, 212.362060547, 188.439697266, 1514.49682617, 150.969970703, 194.322753906, 2740.11303711, 2824.62280273, 1233.38110352, 996.946044922, 406.999755859, 174.967285156, 1705.29394531, 282.144775391, 374.1328125, 231.430175781, 244.13671875, 178.8359375, 202.942871094, 376.512939453, 361.636962891, 235.577148438, 240.363037109, 171.660888672, 1558.26391602, 1031.89892578, 185.689208984, 484.820068359, 249.308837891, 219.323974609, 369.420166016, 304.324951172, 236.885253906, 155.150878906, 634.958007812, 1717.72094727, 1833.36791992, 876.880859375, 227.270996094, 1125.30810547, 2503.79296875, 1011.98828125, 1015.91601562, 774.341308594, 228.042236328, 1184.32397461, 594.490966797, 189.666992188, 202.270996094, 190.468261719, 220.58203125, 159.760009766, 3181.76586914, 422.601074219, 260.313964844, 2066.14819336, 316.461181641, 1549.70922852, 297.639892578, 228.322998047, 220.940185547, 853.947998047, 249.4609375, 819.525878906, 171.902099609, 622.719970703, 296.25390625, 658.033203125, 181.756103516, 226.879882812, 282.306884766, 188.088867188, 161.778076172, 190.324951172, 222.173095703, 200.876953125, 2520.12084961, 1363.14208984, 2181.24926758, 196.299804688, 311.270996094, 196.909912109, 227.9140625, 177.136962891, 209.911865234, 294.563964844, 3050.30395508, 205.687988281, 523.013916016, 855.375976562, 193.074951172, 252.047119141, 213.437011719, 433.135009766, 201.067138672, 396.668945312, 2168.42382812, 157.257080078, 5552.17504883, 233.217041016, 166.987792969, 1556.10205078, 243.252197266, 178.988037109, 435.654052734, 192.517089844, 2343.94580078, 274.141113281, 2347.25097656, 205.529052734, 2853.65185547, 215.697021484, 212.007080078, 226.797119141, 3433.55395508, 234.770996094, 286.695068359]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2287.63476562
ms_run = [256.750976562, 274.438720703, 321.092041016, 385.329101562, 296.773681641, 277.653808594, 1333.36328125, 415.218994141, 646.625976562, 460.784912109, 1228.85473633, 293.850097656, 534.967773438, 1627.51782227, 6252.6809082, 1353.41894531, 673.913085938, 341.704101562, 453.724121094, 1111.93408203, 299.25, 333.195068359, 734.080078125, 272.662841797, 254.981933594, 4071.20410156, 257.102050781, 373.679199219, 1188.93994141, 221.474853516, 260.869873047, 287.754150391, 604.328857422, 238.205078125, 564.174804688, 402.224121094, 10899.8830566, 671.787109375, 289.810791016, 283.190917969, 321.544921875, 432.740722656, 261.58203125, 321.241943359, 324.929931641, 286.566894531, 310.741943359, 400.575927734, 2193.5300293, 1132.54785156, 303.487060547, 460.252197266, 1960.48193359, 370.739990234, 470.989013672, 326.094970703, 252.279052734, 443.819091797, 2938.39111328, 1104.95703125, 584.206787109, 306.624267578, 237.035888672, 239.891113281, 1229.71118164, 247.355957031, 370.732177734, 241.541015625, 280.072021484, 651.229248047, 3001.41918945, 2205.7890625, 607.625, 313.915039062, 290.361083984, 451.992919922, 262.931152344, 1502.88793945, 2446.83203125, 640.545898438, 288.487060547, 317.841064453, 345.666992188, 1458.16308594, 426.270996094, 1066.296875, 1017.98803711, 2014.83398438, 3309.53686523, 834.909912109, 1472.07592773, 1259.88793945, 361.537841797, 345.872314453, 319.004150391, 296.998046875, 340.1640625, 3290.99389648, 223.001953125, 1073.92504883, 391.288085938, 411.083007812, 377.086914062, 504.118896484, 416.933105469, 306.499023438, 274.076904297, 487.984130859, 682.305908203, 296.890869141, 2633.92529297, 561.061035156, 322.843017578, 275.198974609, 2023.8828125, 1287.56079102, 316.802978516, 3675.48291016, 294.563964844, 4197.55322266, 596.895019531, 484.040039062, 2757.7121582, 286.210205078, 303.405273438, 284.591308594, 288.486083984, 296.452880859, 236.300048828, 1238.88476562, 1245.84423828, 204.768798828, 497.409912109, 548.374023438, 257.836181641, 3046.03100586, 457.497070312, 356.511962891, 299.349121094, 880.282226562, 751.379150391, 2116.50708008, 251.637939453, 556.406005859, 423.7890625, 316.565917969, 258.408935547, 431.230224609, 314.761230469, 242.954833984]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2167.27807617
ms_run = [1805.54199219, 1641.29394531, 1675.55493164, 1870.00317383, 2668.20507812, 7185.45385742, 1717.47314453, 2779.2109375, 1710.25878906, 3708.89794922, 1825.17700195, 1902.11108398, 1989.70019531, 4306.84814453, 6043.85595703, 1778.68481445, 1851.47216797, 1645.14111328, 1658.01416016, 1853.97412109, 1930.68383789, 2096.99291992, 13069.611084, 1737.10400391, 8182.36499023, 1873.39404297, 1657.01196289, 1757.0559082, 1683.25708008, 6174.88793945, 2348.40576172, 1862.2199707, 2829.28491211, 1632.91870117, 3922.61791992, 6280.36889648, 2015.03173828, 1810.27685547, 2701.04711914, 5760.31884766, 3394.97021484, 1663.91479492, 1975.14428711, 2370.25830078, 1726.03515625, 2243.73999023, 1782.375, 4100.90209961, 1684.5300293, 1671.70483398, 1910.70898438, 1649.01025391, 1903.08276367, 1716.66699219, 2169.97021484, 1840.43823242, 1700.78564453, 1816.42919922, 5542.98388672, 1607.11694336, 3397.72338867, 1835.83520508, 2216.81201172, 1991.33911133, 1647.79492188, 1832.47192383, 2396.81201172, 1982.94311523, 1762.88305664, 1857.61791992, 1826.94482422, 2209.55102539, 1642.55908203, 2107.16479492, 1717.25488281, 1766.95605469, 1849.58105469, 1707.94018555, 2132.25732422, 1939.17797852, 1670.60107422, 1947.51513672, 1713.39013672, 2124.41503906, 1734.44287109, 2026.44897461, 1713.01806641, 2734.66894531, 2143.06811523, 2113.58691406, 1777.1340332, 1736.35595703, 1776.22192383, 1710.79174805, 6375.93505859, 1974.68481445, 1983.04614258, 1685.22363281, 1827.24169922, 7840.22607422, 1791.84008789, 1667.39575195, 1778.62597656, 1680.02685547, 1703.10083008, 7694.59887695, 2124.8828125, 1630.87207031, 1965.96899414, 1566.5222168, 1629.00585938, 2499.0949707, 1710.73803711, 1808.65014648, 1600.40698242, 2368.00097656, 1782.23876953, 1778.33203125, 1944.3918457, 2017.67700195, 7048.31811523, 1663.7421875, 1663.55493164, 2371.29101562, 1713.43920898, 1702.85498047, 4450.08398438, 1683.8828125, 1559.67089844, 1797.58325195, 2751.45605469, 1668.76000977, 2510.55981445, 1614.34106445, 1660.61791992, 2135.03295898, 2157.12817383, 1815.11816406, 1531.65917969, 1736.7121582, 2094.171875, 1646.20776367, 1626.50805664, 1706.70703125, 1705.99414062, 1597.16503906, 1626.98999023, 1739.63500977, 1683.38793945, 1765.05664062]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2275.83007812
ms_run = [3260.53295898, 2707.79296875, 2912.51098633, 2604.67114258, 2855.60473633, 2659.79174805, 2425.19482422, 2636.27416992, 2421.32617188, 2697.59985352, 2531.48388672, 4327.97192383, 2693.03808594, 2661.79907227, 2603.08178711, 14011.5419922, 3580.26611328, 5055.61303711, 2472.25805664, 3128.85400391, 2814.66601562, 2672.17797852, 2736.92797852, 2427.96484375, 3436.11889648, 3002.91430664, 2765.00708008, 2534.29882812, 2420.25805664, 5213.41577148, 2916.96508789, 2931.12182617, 3168.31762695, 3115.19091797, 3941.13696289, 2713.05200195, 2932.41479492, 2535.60693359, 5479.36425781, 3772.76293945, 2482.69702148, 2556.03100586, 4348.45214844, 5742.28808594, 3205.79418945, 2523.30908203, 2668.171875, 2397.99609375, 2667.13110352, 2392.43896484, 3067.70800781, 7169.92700195, 9885.15771484, 2296.65307617, 2424.43994141, 18222.7080078, 2747.11499023, 2949.45996094, 2573.3203125, 2699.98095703, 2387.66015625, 2531.59594727, 3319.02001953, 2744.66088867, 2905.62011719, 4316.77294922, 2673.36694336, 2594.27392578, 2803.4987793, 3238.58203125, 2636.0949707, 2762.66601562, 2749.86108398, 3510.41503906, 7809.07397461, 2824.5090332, 2377.89501953, 2568.17602539, 4041.39013672, 3771.48974609, 3070.62890625, 2471.22314453, 2513.02099609, 7863.40209961, 2661.03686523, 3333.0012207, 2553.71020508, 2678.75, 2454.72290039, 3186.50195312, 40032.2189941, 2664.74804688, 3266.61401367, 2686.7421875, 3518.68798828, 2991.36889648, 2626.16479492, 8421.42724609, 2446.37475586, 8149.58203125, 2572.42016602, 3722.95776367, 2426.01586914, 11896.8820801, 2639.44897461, 3604.14794922, 2579.92382812, 2582.1550293, 2365.98388672, 2579.703125, 2910.05395508, 2875.01098633, 2739.89892578, 2684.05102539, 2680.74707031, 2853.72705078, 2568.3190918, 2548.87597656, 2518.8527832, 2454.42529297, 2652.41918945, 2697.68115234, 2583.85595703, 3660.83813477, 2532.32885742, 2854.50024414, 2439.73095703, 2886.03686523, 3036.45385742, 2826.33666992, 4137.18188477, 2631.95800781, 3270.80297852, 2778.10791016, 2625.30200195, 3550.81811523, 2652.3581543, 3135.2890625, 3588.48413086, 6292.77514648, 3535.04296875, 2656.47290039, 2470.89819336, 2547.25585938, 3394.70019531, 2526.94018555, 2611.33081055, 2673.83398438, 2534.55419922, 8419.95019531]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2546.91210938
ms_run = [219.87109375, 206.842773438, 106.566894531, 274.488769531, 139.965087891, 106.685302734, 173.140869141, 237.682617188, 224.734863281, 168.083984375, 516.763183594, 272.771972656, 354.674072266, 455.916748047, 151.966064453, 341.994873047, 223.266113281, 206.495117188, 115.311279297, 248.164306641, 118.385009766, 305.013916016, 238.412109375, 139.498779297, 165.385009766, 212.999023438, 216.698730469, 213.562988281, 276.561035156, 116.427001953, 227.351806641, 222.834960938, 153.946289062, 213.803955078, 290.735107422, 237.777832031, 254.416992188, 272.187011719, 167.028808594, 327.694091797, 207.341064453, 190.571044922, 363.715332031, 181.697021484, 161.591064453, 163.152832031, 150.517089844, 166.489013672, 149.186279297, 128.163085938, 125.064941406, 140.650146484, 128.412841797, 337.060791016, 125.162109375, 437.083984375, 362.233154297, 124.020019531, 115.484863281, 148.682861328, 112.856933594, 128.290039062, 142.695800781, 189.704833984, 134.052978516, 198.167236328, 190.106933594, 245.210205078, 126.736816406, 212.211914062, 132.776855469, 181.340820312, 147.706054688, 244.51171875, 164.383056641, 134.389892578, 338.114013672, 205.368164062, 278.228027344, 148.427978516, 205.211181641, 520.902099609, 426.294921875, 105.354003906, 141.322021484, 340.604980469, 231.406738281, 177.54296875, 196.868896484, 214.326904297, 391.430175781, 119.713867188, 179.25, 548.44921875, 138.712158203, 197.268066406, 85.8110351562, 209.363037109, 192.403076172, 142.030761719, 105.353271484, 97.8718261719, 124.927001953, 290.442871094, 175.343994141, 199.055175781, 188.011962891, 192.669921875, 155.175048828, 125.5859375, 132.920898438, 198.388183594, 318.514892578, 143.546142578, 141.307128906, 153.515136719, 156.620849609, 214.912841797, 359.739990234, 134.75390625, 116.105957031, 124.793945312, 182.875244141, 157.430908203, 526.152099609, 152.599121094, 238.984863281, 425.203613281, 169.689941406, 114.770019531, 123.019042969, 140.272949219, 139.307861328, 146.820800781, 183.458984375, 138.887939453, 192.386962891, 389.464111328, 131.794921875, 138.157958984, 258.341064453, 324.251708984, 105.247070312, 236.896972656, 190.432861328, 107.182128906, 138.723876953, 243.883789062, 213.875976562, 329.510986328]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2246.71704102
ms_run = [327.617919922, 642.83984375, 412.322021484, 580.272949219, 428.340820312, 550.372314453, 398.028076172, 269.007080078, 292.749755859, 191.009033203, 272.746826172, 531.549072266, 266.100097656, 798.150146484, 726.837158203, 432.129882812, 205.196777344, 481.380126953, 561.354003906, 261.823974609, 491.099121094, 503.691894531, 504.151123047, 308.346923828, 313.066162109, 323.547119141, 274.005859375, 412.291015625, 332.674072266, 255.787841797, 505.007080078, 334.437988281, 845.775146484, 576.286132812, 858.851806641, 341.131103516, 196.572021484, 501.522949219, 253.679199219, 340.923828125, 344.458984375, 359.614990234, 599.814941406, 308.345214844, 382.755859375, 242.336181641, 475.186279297, 420.078857422, 576.107177734, 245.933837891, 286.560058594, 230.282958984, 500.430908203, 353.601074219, 351.965820312, 259.087646484, 309.618164062, 700.249755859, 341.342041016, 533.678955078, 609.168945312, 302.956787109, 379.307861328, 598.768066406, 1042.22705078, 445.388183594, 767.944091797, 617.531005859, 247.450195312, 425.41796875, 234.178222656, 357.950927734, 608.425292969, 303.958007812, 351.924804688, 280.013183594, 475.577148438, 296.252929688, 201.514892578, 269.580078125, 299.153808594, 297.364990234, 354.604980469, 282.502197266, 266.222900391, 415.054931641, 477.730957031, 629.836181641, 264.005859375, 557.177978516, 372.395996094, 308.494873047, 268.906982422, 338.053955078, 410.885009766, 221.097167969, 634.364013672, 343.458007812, 451.391113281, 359.546875, 424.224121094, 583.8359375, 519.815917969, 349.659179688, 292.668945312, 452.596923828, 334.243164062, 343.349853516, 396.801025391, 372.915039062, 717.038818359, 580.754882812, 381.497314453, 383.884033203, 426.999267578, 479.502929688, 270.188964844, 387.932128906, 414.841308594, 274.949951172, 641.00390625, 356.758056641, 255.84375, 523.592041016, 347.431152344, 315.607910156, 300.395019531, 597.380859375, 283.589111328, 318.195068359, 557.4140625, 266.830810547, 402.081054688, 779.82421875, 793.768066406, 574.248291016, 225.640136719, 520.209960938, 473.005126953, 402.529052734, 719.423095703, 409.759033203, 452.981933594, 405.629882812, 700.947021484, 219.260253906, 276.449951172, 215.597900391, 307.058105469, 204.143066406]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2111.93994141
ms_run = [1833.09570312, 1813.0, 1735.16796875, 1818.51196289, 1697.57397461, 1698.12695312, 1653.51708984, 1516.35131836, 1452.6171875, 1564.59594727, 1809.00585938, 1844.20483398, 1617.99487305, 1823.9699707, 1732.71289062, 1536.07495117, 1439.97485352, 1654.47387695, 1924.69287109, 2000.06005859, 2017.78491211, 1765.35791016, 1482.78588867, 1290.02001953, 1912.89477539, 1651.203125, 1677.88598633, 1787.63012695, 1431.33300781, 1454.00292969, 1385.90917969, 1780.69384766, 1794.72729492, 2060.00390625, 1839.41503906, 1583.38696289, 1281.6027832, 1715.38085938, 1395.15600586, 1745.53027344, 1444.72998047, 1862.95483398, 1524.5769043, 1981.56274414, 1887.35498047, 1615.57470703, 1688.09887695, 1761.93408203, 1467.52807617, 1947.74975586, 2069.88085938, 1123.45507812, 1687.12597656, 1352.24707031, 1483.30395508, 1579.59008789, 1484.16113281, 1540.34912109, 1418.43481445, 1715.27416992, 1786.43701172, 1503.8840332, 1676.44677734, 2149.24902344, 1708.1237793, 1765.80395508, 2105.19287109, 1335.10205078, 1472.25610352, 1440.02392578, 1720.60791016, 1883.04492188, 1957.51000977, 1309.29003906, 1556.60107422, 1423.90185547, 1972.25683594, 1761.92407227, 1599.3269043, 1519.86303711, 1646.78295898, 1504.01416016, 2130.62109375, 2236.80883789, 1888.9453125, 1418.47021484, 1585.45288086, 1834.54492188, 1329.13012695, 1811.04125977, 1802.14208984, 1741.53613281, 1458.42871094, 1538.07763672, 1373.32983398, 2147.9128418, 1663.86206055, 1500.18676758, 1240.6640625, 1836.90917969, 1725.01293945, 1626.28686523, 1599.12988281, 1516.65600586, 1602.63110352, 1391.81689453, 1588.26293945, 1490.52734375, 1280.60302734, 1827.73510742, 1755.44018555, 1740.01318359, 2016.72924805, 1457.30297852, 1751.26293945, 2021.75878906, 1928.54418945, 1843.93115234, 1649.99584961, 1819.97875977, 1501.45019531, 1835.94726562, 1231.05273438, 1639.60986328, 1604.52587891, 1790.12426758, 1877.38891602, 2360.34399414, 1760.23193359, 1713.95605469, 2401.9050293, 1474.88818359, 1673.16479492, 1469.96386719, 1719.01196289, 2165.48608398, 1580.02587891, 1969.28686523, 1791.66113281, 1720.41796875, 1614.49804688, 1684.46484375, 1930.1159668, 1410.12011719, 1395.42895508, 1497.19897461, 2070.078125, 1415.97607422, 1606.55615234, 1647.47509766]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2231.20898438
ms_run = [3395.85302734, 4331.05297852, 3819.40283203, 4210.58007812, 4348.67602539, 2867.38110352, 3939.76318359, 2793.26123047, 4335.65722656, 4050.73706055, 3734.78686523, 4617.76000977, 4026.36694336, 3865.86889648, 4429.17285156, 4327.74194336, 4093.35498047, 4633.98681641, 4192.40405273, 3719.22998047, 4481.98828125, 4153.84179688, 3620.77685547, 3345.69213867, 3106.09277344, 4668.73388672, 4088.51879883, 5395.85302734, 3637.40380859, 4857.41674805, 4360.62182617, 2989.92602539, 3219.3059082, 3888.77099609, 4657.99804688, 3837.8762207, 3564.37792969, 5011.2668457, 3906.48461914, 4817.33105469, 4753.55712891, 4397.05395508, 3731.42114258, 3573.8671875, 4467.95483398, 4181.10424805, 3938.43432617, 3106.83789062, 4811.30078125, 3500.828125, 4146.59692383, 4850.12597656, 4071.85327148, 3528.5378418, 5270.1262207, 3783.25292969, 3707.57104492, 4443.48486328, 3212.13891602, 4050.17993164, 3538.84790039, 4718.18725586, 3426.95874023, 4163.03710938, 4313.80200195, 4079.54907227, 3510.39282227, 2964.14086914, 3607.30712891, 4779.3269043, 4889.36010742, 4364.30395508, 2897.23217773, 4199.12475586, 4344.1418457, 3671.96386719, 3568.9362793, 3747.68701172, 4402.62109375, 3594.60913086, 3390.4777832, 3337.82177734, 3424.14892578, 4196.88891602, 3932.30297852, 3474.02197266, 4116.7109375, 3318.08496094, 3636.71704102, 4726.04003906, 4959.36083984, 3857.47485352, 2917.0559082, 3594.88476562, 3686.31103516, 5059.60205078, 3635.42382812, 3873.90185547, 3431.06787109, 3697.59594727, 3944.13476562, 3839.24291992, 4128.11083984, 3881.34594727, 4930.76904297, 3860.23608398, 4855.25512695, 5415.71191406, 3209.92602539, 4930.60302734, 4077.48388672, 3726.875, 3075.38525391, 3266.6237793, 4167.21313477, 3952.76806641, 4171.30395508, 4273.89868164, 3160.47583008, 3991.36303711, 3948.78417969, 3728.20092773, 5161.66894531, 3318.06518555, 3374.35522461, 3750.18994141, 3716.17333984, 4079.66796875, 3914.57495117, 4106.95410156, 3787.32006836, 4140.82421875, 3404.39697266, 4407.98999023, 3579.05200195, 3371.63793945, 4062.51586914, 4543.4440918, 4460.70678711, 2817.38574219, 3598.08569336, 3418.91113281, 4219.59008789, 3683.80810547, 4474.03613281, 4881.62573242, 2879.56176758, 3478.14111328, 3728.21484375, 3884.68505859]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2097.60009766
ms_run = [559.017333984, 574.126953125, 560.546142578, 566.504882812, 562.831787109, 569.411132812, 551.430908203, 559.431152344, 562.256103516, 568.523193359, 554.910888672, 565.712158203, 565.419921875, 564.826171875, 571.926757812, 566.208984375, 570.782958984, 563.838867188, 563.684082031, 541.952880859, 558.318359375, 559.08984375, 568.429931641, 553.548095703, 576.614746094, 549.875976562, 569.242919922, 572.928710938, 567.467041016, 556.162841797, 566.023925781, 571.305908203, 575.1640625, 577.855957031, 563.321044922, 563.802001953, 561.906005859, 565.027099609, 564.770019531, 566.354003906, 568.424804688, 563.555908203, 563.189208984, 555.015625, 557.663818359, 564.927734375, 562.189697266, 564.842773438, 565.777832031, 553.635742188, 573.57421875, 557.474853516, 568.160888672, 557.00390625, 555.946044922, 578.854003906, 558.360107422, 574.584960938, 561.843994141, 576.438964844, 563.610839844, 562.688232422, 575.270019531, 558.816894531, 553.389160156, 564.026855469, 556.961181641, 564.637939453, 567.612060547, 567.972900391, 563.822998047, 570.260986328, 573.946044922, 567.95703125, 576.032226562, 566.159912109, 564.644042969, 572.1640625, 550.078125, 559.291015625, 564.75, 565.458007812, 572.752929688, 560.018798828, 566.073242188, 567.38671875, 571.393798828, 564.087890625, 562.523193359, 560.494140625, 568.656982422, 561.982910156, 569.329101562, 570.337890625, 564.345703125, 564.906005859, 562.299072266, 556.031982422, 561.313720703, 555.019775391, 576.027832031, 572.747070312, 559.958740234, 574.337890625, 572.643798828, 562.588378906, 548.192871094, 563.685791016, 557.261962891, 563.466064453, 566.718017578, 565.407958984, 563.698974609, 577.448242188, 570.322998047, 563.343017578, 561.8671875, 558.608154297, 556.451660156, 564.262695312, 568.145019531, 559.209960938, 550.399902344, 582.247070312, 565.803222656, 569.823974609, 563.891113281, 571.487060547, 562.302978516, 571.592773438, 565.69921875, 553.830810547, 568.426757812, 572.644042969, 575.2109375, 566.302978516, 560.276123047, 563.634765625, 568.853027344, 564.248046875, 580.556152344, 566.201171875, 562.359863281, 556.188232422, 565.113769531, 576.717041016, 562.397949219, 574.633056641, 567.864013672, 563.854003906]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-1160.02286402
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-827.969237766
""", """-7142.77593017
""", """-505.218425738
""", """-inf
""", """-1373.19893348
""", """-1057.1384839
""", """-1597.98766676
""", """-inf
""", """-614.125199436
""", """-832.587432882
""", """-inf
""", """-inf
""", """-inf
""", """-14339.514142
""", """-inf
""", """-650.837195163
""", """-inf
""", """-inf
""", """-8933.08152434
""", """-8778.73196315
""", """-inf
""", """-inf
""", """-584.910150863
""", """-inf
""", """-inf
""", """-inf
""", """-891.09381641
""", """-inf
""", """-16437.4755218
""", """-16914.7348851
""", """-1035.71084963
""", """-544.461104793
""", """-inf
""", """-1240.06830684
""", """-956.788907965
""", """-inf
""", """-10401.2558366
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-410.413219472
""", """-1979.95104903
""", """-inf
""", """-1931.53485289
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-1583.58579206
""", """-inf
""", """-4094.84305105
""", """-inf
""", """-inf
""", """-inf
""", """-853.762278087
""", """-651.496957988
""", """-457.747276292
""", """-inf
""", """-inf
""", """-598.992059995
""", """-inf
""", """-4336.56097877
""", """-inf
""", """-inf
""", """-2759.38071543
""", """-3184.23854119
""", """-inf
""", """-inf
""", """-2808.79213062
""", """-1168.99052736
""", """-inf
""", """-inf
""", """-6822.04640359
""", """-1156.53483719
""", """-10332.6723687
""", """-569.570255313
""", """-inf
""", """-inf
""", """-inf
""", """-1225.7696323
""", """-590.153903097
""", """-1952.81539973
""", """-inf
""", """-17605.5869598
""", """-514.072672809
""", """-inf
""", """-1551.28606028
""", """-6433.15329677
""", """-512.112880462
""", """-inf
""", """-594.977785838
""", """-inf
""", """-391.035832014
""", """-625.315554023
""", """-inf
""", """-768.838417512
""", """-7910.97853922
""", """-1499.81778011
""", """-inf
""", """-13999.0770458
""", """-869.37455158
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-2164.05628278
""", """-9475.05600014
""", """-inf
""", """-2217.67734677
""", """-2600.75514871
""", """-inf
""", """-inf
""", """-inf
""", """-4696.1680888
""", """-inf
""", """-11581.5401817
""", """-519.511947912
""", """-inf
""", """-5356.50686914
""", """-514.580627028
""", """-inf
""", """-714.059373132
""", """-2978.75721573
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-2112.49661748
""", """-inf
""", """-684.735450033
""", """-inf
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2155.34790039
ms_run = [582.012207031, 566.601074219, 566.257080078, 572.612792969, 558.9140625, 575.531982422, 569.441894531, 573.767333984, 585.157958984, 580.296875, 569.064697266, 570.338134766, 557.674072266, 576.889160156, 575.312011719, 577.277832031, 579.341064453, 570.740966797, 557.75, 574.213867188, 575.964111328, 574.688720703, 576.776855469, 575.114990234, 575.867919922, 566.894042969, 567.484863281, 575.098876953, 578.473876953, 577.521972656, 585.344970703, 561.031982422, 585.778076172, 560.649169922, 575.068847656, 563.205078125, 580.489013672, 575.170898438, 564.826171875, 566.479980469, 570.619873047, 581.601074219, 581.663330078, 592.864990234, 576.821777344, 565.322021484, 565.760253906, 574.145996094, 574.865966797, 571.187988281, 575.483154297, 585.281005859, 577.169921875, 567.105957031, 580.325927734, 571.495849609, 562.614013672, 574.764892578, 563.239257812, 567.220947266, 564.269042969, 587.068847656, 573.222167969, 570.316162109, 575.118896484, 576.287109375, 571.826171875, 587.987060547, 561.911132812, 579.037841797, 574.309814453, 569.518066406, 567.093017578, 564.148925781, 572.506103516, 573.565917969, 567.889892578, 559.098876953, 580.732910156, 577.9140625, 565.629882812, 566.065185547, 555.791992188, 575.434814453, 569.676025391, 573.604980469, 572.106933594, 575.870849609, 570.360839844, 571.198974609, 579.466796875, 567.151123047, 573.635742188, 575.303955078, 570.978027344, 572.557861328, 578.659912109, 572.767822266, 573.308837891, 578.094970703, 577.457763672, 572.808105469, 568.513183594, 570.202880859, 574.402099609, 566.158935547, 573.756835938, 557.711181641, 578.528076172, 548.898193359, 575.549804688, 565.179931641, 560.073974609, 570.418945312, 573.596191406, 577.849121094, 577.011230469, 570.676269531, 589.406005859, 577.955810547, 577.445800781, 578.831054688, 573.105957031, 575.310058594, 572.074951172, 576.706787109, 575.193847656, 571.131835938, 580.670898438, 559.134033203, 575.604736328, 563.751953125, 569.717041016, 577.081054688, 587.290039062, 571.662109375, 571.488769531, 568.401123047, 586.267089844, 578.751953125, 569.849121094, 575.100097656, 583.849853516, 590.884765625, 572.418945312, 568.797607422, 563.499023438, 570.099121094, 569.157714844, 573.614013672]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-520.089861866
""", """-3107.0678743
""", """-514.296979235
""", """-1410.58838821
""", """-inf
""", """-3039.94480728
""", """-531.439609083
""", """-inf
""", """-inf
""", """-inf
""", """-1109.63337798
""", """-644.499558532
""", """-650.303499872
""", """-inf
""", """-737.1888588
""", """-inf
""", """-inf
""", """-2231.32881321
""", """-inf
""", """-inf
""", """-3124.45747762
""", """-5286.02452064
""", """-19438.2335134
""", """-2197.13293501
""", """-inf
""", """-inf
""", """-1837.26490473
""", """-1053.14976335
""", """-inf
""", """-inf
""", """-inf
""", """-976.54460062
""", """-inf
""", """-704.083559092
""", """-inf
""", """-inf
""", """-520.234605118
""", """-2434.44126986
""", """-863.667044005
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-2965.03266877
""", """-533.251374992
""", """-inf
""", """-inf
""", """-1584.42622607
""", """-418.470570556
""", """-424.99690629
""", """-16344.6018423
""", """-inf
""", """-622.147950969
""", """-inf
""", """-inf
""", """-inf
""", """-1889.55182787
""", """-518.47410502
""", """-inf
""", """-inf
""", """-649.024980414
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-5090.08346723
""", """-6463.12995899
""", """-inf
""", """-inf
""", """-inf
""", """-3651.31683502
""", """-inf
""", """-1552.94161091
""", """-inf
""", """-4100.85199376
""", """-inf
""", """-inf
""", """-inf
""", """-404.796403842
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-1026.06278031
""", """-714.380412971
""", """-992.764333119
""", """-934.743611662
""", """-inf
""", """-1735.34584693
""", """-923.84638284
""", """-3413.07263687
""", """-610.997305484
""", """-inf
""", """-475.76664661
""", """-inf
""", """-1022.21304406
""", """-inf
""", """-1495.59454799
""", """-410.562301204
""", """-473.092077472
""", """-inf
""", """-2324.30138363
""", """-inf
""", """-446.031054552
""", """-inf
""", """-6043.0935543
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-3410.97479705
""", """-1738.44534752
""", """-inf
""", """-1643.98247537
""", """-1330.59623394
""", """-3003.9766325
""", """-inf
""", """-inf
""", """-546.57540108
""", """-772.347901827
""", """-1032.1789759
""", """-inf
""", """-6978.17757396
""", """-477.437158993
""", """-inf
""", """-3292.46966312
""", """-752.141303273
""", """-inf
""", """-inf
""", """-inf
""", """-8654.74008525
""", """-inf
""", """-3637.78118552
""", """-4134.00775148
""", """-2239.02412922
""", """-1280.30176219
""", """-inf
""", """-1920.42015721
""", """-6517.48802815
""", """-inf
""", """-2650.90187485
""", """-inf
""", """-3639.66591516
""", """-inf
""", """-791.297072125
""", """-inf
""", """-inf
""", """-6195.48354071
""", """-inf
""", """-inf
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2238.71386719
ms_run = [794.169921875, 795.747070312, 791.222167969, 804.843994141, 800.281982422, 802.755126953, 803.340820312, 790.270996094, 801.460205078, 781.776367188, 781.872070312, 807.083007812, 802.386962891, 798.229980469, 790.950927734, 801.475830078, 788.8359375, 802.024169922, 801.479003906, 797.972900391, 782.231933594, 807.213867188, 797.307861328, 800.726318359, 803.321289062, 799.029785156, 795.126953125, 793.097167969, 791.503173828, 784.064941406, 817.095214844, 800.197998047, 793.806152344, 797.563964844, 799.323974609, 811.557861328, 790.643066406, 808.528808594, 796.738037109, 806.801025391, 793.321777344, 804.171875, 801.016113281, 807.725097656, 805.996826172, 807.760986328, 791.716064453, 794.234130859, 802.299072266, 792.402832031, 792.488037109, 789.712890625, 809.802978516, 803.020996094, 795.80078125, 790.927001953, 783.816894531, 789.607910156, 801.322265625, 818.442871094, 803.391113281, 801.906005859, 799.768066406, 806.958740234, 789.152832031, 795.812011719, 792.771972656, 790.234130859, 790.141845703, 800.095947266, 803.977050781, 806.624755859, 790.063232422, 792.259277344, 804.518798828, 803.405029297, 797.642089844, 805.503173828, 786.04296875, 791.844970703, 801.600830078, 804.293212891, 799.420166016, 796.603027344, 802.054931641, 796.046142578, 781.254882812, 795.662109375, 797.072265625, 812.463867188, 798.876953125, 784.512939453, 795.560302734, 800.958007812, 799.921875, 812.998046875, 806.090087891, 800.936035156, 796.211914062, 806.743164062, 795.379150391, 812.493164062, 805.041992188, 792.609130859, 799.973144531, 810.574951172, 802.011962891, 792.459960938, 805.046875, 796.013916016, 806.864990234, 803.595947266, 816.719970703, 800.008056641, 814.833984375, 794.097900391, 796.808837891, 797.911865234, 798.940185547, 800.642089844, 802.812744141, 817.195800781, 797.342041016, 803.556152344, 796.460205078, 804.583251953, 795.670898438, 808.968017578, 788.755126953, 787.28515625, 787.935058594, 823.298339844, 801.530273438, 798.758056641, 805.440917969, 806.642089844, 802.112060547, 796.264160156, 791.606933594, 799.125, 789.5859375, 805.365966797, 794.864990234, 812.392089844, 812.837158203, 803.936035156, 786.030029297, 787.361083984, 793.773925781, 790.62890625]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-883.620675143
""", """-6880.97113993
""", """-inf
""", """-inf
""", """-2154.06578337
""", """-3639.94597435
""", """-inf
""", """-inf
""", """-1600.68111738
""", """-495.412585752
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-809.030200024
""", """-866.308918782
""", """-795.158126873
""", """-2774.60047944
""", """-inf
""", """-inf
""", """-inf
""", """-884.423831834
""", """-567.959430069
""", """-1764.13851525
""", """-inf
""", """-inf
""", """-944.525279579
""", """-8257.03942252
""", """-inf
""", """-596.243482069
""", """-1015.73858464
""", """-inf
""", """-inf
""", """-inf
""", """-2367.96545117
""", """-18484.4797925
""", """-inf
""", """-623.877473665
""", """-inf
""", """-inf
""", """-inf
""", """-3619.35138534
""", """-2666.5926801
""", """-inf
""", """-726.470011288
""", """-inf
""", """-inf
""", """-inf
""", """-10000.8914683
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-589.0317029
""", """-inf
""", """-inf
""", """-1142.11503521
""", """-inf
""", """-inf
""", """-inf
""", """-5480.41853592
""", """-inf
""", """-689.692428657
""", """-827.505742107
""", """-1848.28897938
""", """-inf
""", """-inf
""", """-770.24591769
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-517.944050235
""", """-6132.25618931
""", """-5165.73063473
""", """-1932.24107794
""", """-7745.66753728
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-2305.60562197
""", """-inf
""", """-inf
""", """-inf
""", """-4550.68069326
""", """-inf
""", """-1782.22271221
""", """-inf
""", """-inf
""", """-inf
""", """-4090.21393753
""", """-1399.31333734
""", """-inf
""", """-4021.19344069
""", """-inf
""", """-inf
""", """-4871.2131112
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-4431.53471415
""", """-inf
""", """-1627.1314872
""", """-inf
""", """-504.819705436
""", """-inf
""", """-inf
""", """-1102.7488617
""", """-inf
""", """-inf
""", """-inf
""", """-741.947668014
""", """-623.582317359
""", """-1452.42803808
""", """-inf
""", """-2312.36222392
""", """-6053.60395184
""", """-inf
""", """-inf
""", """-1656.06267015
""", """-inf
""", """-inf
""", """-inf
""", """-502.486628025
""", """-1158.42959109
""", """-inf
""", """-inf
""", """-inf
""", """-inf
""", """-4660.08967064
""", """-2334.76206148
""", """-inf
""", """-inf
""", """-inf
""", """-15315.5215378
""", """-1844.13470595
""", """-544.613177266
""", """-421.612431989
""", """-inf
""", """-814.728764743
""", """-inf
""", """-inf
""", """-inf
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2110.86694336
ms_run = [5401.81884766, 5379.27099609, 5547.0390625, 5392.68383789, 5378.58789062, 5358.04589844, 5414.68212891, 5386.81201172, 5398.90380859, 5361.27392578, 5381.12402344, 5404.77026367, 5346.5378418, 5397.53808594, 5368.29882812, 5424.19995117, 5398.96582031, 5356.77001953, 5372.99487305, 5397.36816406, 5451.76831055, 5383.00292969, 5393.53808594, 5380.27490234, 5382.94604492, 5381.74902344, 5398.43798828, 5385.75097656, 5375.74365234, 5401.93603516, 5375.14990234, 5351.01489258, 5357.11279297, 5368.08496094, 5384.65771484, 5388.51708984, 5372.72167969, 5344.3190918, 5384.06518555, 5349.17504883, 5396.68798828, 5365.95800781, 5364.22021484, 5392.43212891, 5390.38476562, 5384.15722656, 5366.14794922, 5387.43017578, 5377.33813477, 5397.12304688, 5357.42114258, 5356.93505859, 5416.43408203, 5435.68310547, 5374.12866211, 5398.26611328, 5512.54516602, 5366.83105469, 5371.89086914, 5378.27514648, 5408.82592773, 5385.89501953, 5357.90014648, 5363.23803711, 5363.93310547, 5386.65087891, 5389.48388672, 5347.078125, 5423.13989258, 5384.73095703, 5409.68408203, 5391.74804688, 5503.76391602, 5364.48510742, 5390.76000977, 5378.10717773, 5384.86279297, 5374.85498047, 5389.97192383, 5403.26000977, 5342.90820312, 5397.53466797, 5407.1081543, 5550.39086914, 5399.09301758, 5367.16186523, 5388.25317383, 5376.35693359, 5361.76513672, 5361.37597656, 5373.32104492, 5393.13916016, 5348.88183594, 5361.11816406, 5371.79394531, 5403.77294922, 5369.05200195, 5357.96118164, 5351.49902344, 5559.64990234, 5383.49389648, 5386.91796875, 5373.25170898, 5367.75073242, 5346.21411133, 5452.15991211, 5389.39282227, 5354.88989258, 5363.88305664, 5374.99609375, 5509.16088867, 5347.67895508, 5451.26098633, 5397.98608398, 5386.39501953, 5370.46411133, 5400.87963867, 5433.7409668, 5364.60888672, 5410.46289062, 5361.24707031, 5374.19287109, 5389.88818359, 5398.9519043, 5391.77612305, 5354.76708984, 5403.76513672, 5373.41796875, 5380.83398438, 5392.6640625, 5378.13671875, 5371.90795898, 5395.33496094, 5374.08081055, 5393.34790039, 5362.90429688, 5385.40917969, 5369.88183594, 5366.23925781, 5530.40014648, 5368.29418945, 5343.24584961, 5362.84106445, 5402.39233398, 5362.43701172, 5374.16894531, 5364.42822266, 5404.36889648, 5357.5793457, 5412.13891602]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-584.991985526
""", """-694.387061432
""", """-491.314726369
""", """-536.369227807
""", """-1020.30196748
""", """-419.545082624
""", """-994.138152995
""", """-456.47987582
""", """-725.126589122
""", """-457.255780837
""", """-533.863967908
""", """-790.157026159
""", """-1794.48339503
""", """-557.922671171
""", """-428.62366527
""", """-627.709594871
""", """-663.873913255
""", """-418.605994265
""", """-646.176055857
""", """-459.831965336
""", """-538.862958485
""", """-406.578516254
""", """-518.499609429
""", """-548.606753089
""", """-505.256756807
""", """-719.556014771
""", """-539.741575791
""", """-528.80828795
""", """-1004.34159261
""", """-791.594184979
""", """-692.151619985
""", """-511.251830658
""", """-908.617274264
""", """-490.814188203
""", """-704.460580249
""", """-417.651577174
""", """-757.747350518
""", """-434.087562983
""", """-430.82020646
""", """-496.551877086
""", """-506.190821288
""", """-546.521204617
""", """-425.869768129
""", """-948.121732968
""", """-500.037848803
""", """-466.660802949
""", """-1406.78326819
""", """-410.039039401
""", """-464.252324437
""", """-464.894647046
""", """-435.162678504
""", """-825.165510706
""", """-505.244489532
""", """-725.13279307
""", """-1550.68558015
""", """-1121.67972972
""", """-1000.4795406
""", """-411.860226872
""", """-830.27225225
""", """-450.12551259
""", """-454.638309344
""", """-488.138021512
""", """-449.008432268
""", """-457.824137281
""", """-457.989329991
""", """-3643.99367268
""", """-416.14049326
""", """-657.683837921
""", """-606.59510416
""", """-476.328241631
""", """-538.37123813
""", """-489.144080167
""", """-665.675010205
""", """-434.957325797
""", """-657.801812544
""", """-604.928918154
""", """-485.600499608
""", """-836.849697492
""", """-463.127252841
""", """-443.953982538
""", """-447.384652324
""", """-455.895827807
""", """-2457.78958388
""", """-520.310748506
""", """-423.22996974
""", """-4766.44478557
""", """-786.403076356
""", """-506.747004503
""", """-425.399449833
""", """-12934.1155305
""", """-404.725982581
""", """-526.900300165
""", """-665.853402585
""", """-743.457406331
""", """-495.262490941
""", """-552.11781223
""", """-411.797909427
""", """-647.886166219
""", """-449.454327656
""", """-2616.6985892
""", """-867.781183386
""", """-943.585003348
""", """-2540.06878006
""", """-1975.22398955
""", """-430.108108503
""", """-842.774544519
""", """-402.54196394
""", """-560.897714595
""", """-531.935958547
""", """-593.391465778
""", """-1111.36428206
""", """-736.220624164
""", """-420.264850373
""", """-426.914072534
""", """-780.785903118
""", """-997.442219006
""", """-494.787231293
""", """-480.958897895
""", """-533.303342993
""", """-856.917639884
""", """-600.474911015
""", """-1678.64026439
""", """-1502.20881666
""", """-701.936366678
""", """-651.622492481
""", """-794.010745245
""", """-414.992291613
""", """-715.643825896
""", """-427.805096321
""", """-457.066793784
""", """-811.71863706
""", """-660.162829288
""", """-393.475585417
""", """-484.980386495
""", """-518.544050709
""", """-441.884520589
""", """-487.164530819
""", """-420.220976395
""", """-963.940621305
""", """-991.130715324
""", """-718.915104593
""", """-424.894309545
""", """-567.182389288
""", """-798.880401507
""", """-590.765102189
""", """-464.465333721
""", """-1195.36613906
""", """-560.47105565
""", """-381.609423604
""", """-400.9561919
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2167.19799805
ms_run = [5424.96704102, 5502.92114258, 5469.69995117, 5439.96484375, 5461.45825195, 5461.26611328, 5611.48901367, 5427.06982422, 5443.00805664, 5495.8059082, 5471.72265625, 5455.85009766, 5461.78076172, 5479.99902344, 5445.5, 5437.36914062, 5453.42211914, 5467.57836914, 5444.5168457, 5442.28881836, 5466.04418945, 5461.82299805, 5447.14111328, 5462.20288086, 5445.95996094, 5446.20800781, 5439.78686523, 5435.37207031, 5469.85913086, 5468.82373047, 5434.19799805, 5438.66821289, 5476.78198242, 5437.88793945, 5457.50927734, 5472.47412109, 5472.66796875, 5446.33691406, 5448.16503906, 5427.95581055, 5460.46899414, 5444.54223633, 5431.64086914, 5447.51000977, 5475.73583984, 5460.18701172, 5441.85888672, 5490.14501953, 5497.09423828, 5418.98999023, 5457.47192383, 5436.74609375, 5434.33007812, 5464.23413086, 5465.20703125, 5450.46191406, 5426.87719727, 5465.63598633, 5425.96923828, 5453.36621094, 5464.39819336, 5454.66894531, 5438.26708984, 5446.09619141, 5436.61303711, 5479.23999023, 5456.54418945, 5613.86694336, 5476.38110352, 5470.89208984, 5414.18505859, 5433.88989258, 5486.43286133, 5427.13305664, 5498.19213867, 5432.79467773, 5460.40307617, 5453.30493164, 5455.66992188, 5462.98901367, 5588.74975586, 5447.02490234, 5444.48999023, 5445.15820312, 5465.08789062, 5456.24487305, 5438.99291992, 5496.29589844, 5430.91503906, 5468.63012695, 5466.35693359, 5459.32104492, 5463.81591797, 5461.12817383, 5429.33789062, 5440.82495117, 5477.25292969, 5430.05004883, 5431.89013672, 5433.43188477, 5447.12719727, 5426.32617188, 5455.51074219, 5419.64404297, 5451.43798828, 5428.84716797, 5458.29199219, 5441.23681641, 5480.85400391, 5451.83886719, 5440.14794922, 5462.84912109, 5479.08398438, 5424.48217773, 5450.55908203, 5431.21728516, 5406.60693359, 5478.93310547, 5463.9128418, 5461.3449707, 5454.84008789, 5447.53491211, 5501.72192383, 5431.88183594, 5470.73095703, 5442.87695312, 5434.41601562, 5449.34619141, 5468.61499023, 5457.54394531, 5402.5690918, 5444.47802734, 5445.7409668, 5503.41015625, 5435.21704102, 5416.29394531, 5420.29614258, 5460.39916992, 5475.63598633, 5447.95507812, 5474.33105469, 5484.58618164, 5442.60400391, 5417.34887695, 5439.56298828, 5427.82788086, 5406.14306641, 5446.25415039, 5455.6730957, 5433.22802734]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-459.339517162
""", """-688.049587112
""", """-430.218013246
""", """-528.324479527
""", """-597.971121916
""", """-759.519343161
""", """-540.633429784
""", """-639.75176549
""", """-674.571302985
""", """-749.386535639
""", """-865.550438313
""", """-462.69781216
""", """-inf
""", """-601.031535841
""", """-621.555850175
""", """-573.587865781
""", """-958.24862858
""", """-521.126930695
""", """-505.473320038
""", """-436.53862196
""", """-1393.04083938
""", """-529.59032377
""", """-775.984139565
""", """-1228.26522862
""", """-479.47845205
""", """-670.769953313
""", """-509.1375702
""", """-515.598427245
""", """-962.365046419
""", """-449.605047254
""", """-796.039474316
""", """-799.261929164
""", """-420.512668746
""", """-515.140260208
""", """-411.054613376
""", """-724.982119122
""", """-642.973029029
""", """-421.206878619
""", """-465.862229339
""", """-858.208175834
""", """-534.47689077
""", """-406.028456525
""", """-491.7237451
""", """-777.105643214
""", """-1153.44736764
""", """-1015.78009159
""", """-605.253825971
""", """-414.249948034
""", """-514.784443548
""", """-565.768525469
""", """-469.948338609
""", """-1489.57890891
""", """-451.852095399
""", """-460.105562123
""", """-403.145204758
""", """-457.388898605
""", """-1267.7419079
""", """-452.322308018
""", """-497.063385385
""", """-509.987107635
""", """-1108.35186545
""", """-552.877255686
""", """-400.670296745
""", """-412.30380537
""", """-413.351723629
""", """-448.473279088
""", """-664.954603042
""", """-695.69062407
""", """-607.550418
""", """-477.454569846
""", """-913.192629397
""", """-545.281649465
""", """-435.915566367
""", """-482.439444075
""", """-467.660277839
""", """-494.721641896
""", """-493.217543393
""", """-433.272262761
""", """-523.291364704
""", """-394.100328532
""", """-461.442238471
""", """-557.654402233
""", """-565.838831398
""", """-710.467723361
""", """-453.02595802
""", """-1219.17199316
""", """-1851.34980962
""", """-697.823728113
""", """-531.696962835
""", """-856.710886623
""", """-583.82519744
""", """-1782.38182878
""", """-622.760435539
""", """-478.836738806
""", """-543.756320386
""", """-436.707516277
""", """-474.82634586
""", """-548.1742895
""", """-2434.47680202
""", """-830.525266793
""", """-453.297717966
""", """-506.253805814
""", """-1477.22703394
""", """-396.825616202
""", """-623.569719767
""", """-956.733031309
""", """-710.681023437
""", """-1031.17609578
""", """-545.024674703
""", """-592.830859744
""", """-657.625912238
""", """-479.311112482
""", """-723.929851071
""", """-469.307851046
""", """-837.794770714
""", """-639.127752237
""", """-593.939706158
""", """-450.524750086
""", """-500.568434068
""", """-803.588224925
""", """-2791.24611295
""", """-458.520073624
""", """-420.941525111
""", """-530.371576895
""", """-408.594614381
""", """-847.880284422
""", """-422.775446846
""", """-672.565986977
""", """-1648.71514178
""", """-1031.28385441
""", """-424.600624463
""", """-449.663658809
""", """-400.30093986
""", """-2603.58144719
""", """-489.087248076
""", """-723.273865411
""", """-460.686793812
""", """-416.812931835
""", """-594.887340885
""", """-632.783297885
""", """-439.995608632
""", """-665.563508664
""", """-798.253748703
""", """-578.579653674
""", """-547.40314678
""", """-482.027201599
""", """-467.46489214
""", """-472.406016204
""", """-411.418061091
""", """-575.055815099
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2241.27709961
ms_run = [7728.44384766, 7703.92211914, 7710.57788086, 7639.25585938, 7785.2878418, 7739.23608398, 7700.29223633, 7676.39306641, 7712.73681641, 7759.11889648, 7690.98486328, 7739.62402344, 7686.07397461, 7793.41113281, 7748.38305664, 7733.42602539, 7811.63012695, 7789.08300781, 7747.65600586, 7767.45605469, 7770.13525391, 7733.03198242, 7778.81811523, 7724.56103516, 7826.29394531, 7729.07080078, 7811.59130859, 7811.92993164, 7722.41674805, 7769.921875, 7814.90209961, 7736.5480957, 7859.32177734, 7790.50097656, 7793.18798828, 7700.89697266, 7725.43212891, 7776.67993164, 7781.75219727, 7718.00292969, 7746.97119141, 7695.70385742, 7828.95898438, 7711.60498047, 7711.3659668, 7757.79199219, 7702.60205078, 7733.72802734, 7789.14892578, 7827.29907227, 7787.63500977, 7777.10083008, 7703.10302734, 7761.40307617, 7785.87988281, 7747.12792969, 7726.96582031, 7682.76611328, 7788.25805664, 7713.97802734, 7779.46899414, 7715.58300781, 7738.65795898, 7756.36816406, 7737.84301758, 7740.57568359, 7716.90698242, 7814.13916016, 7739.04418945, 7764.64404297, 7748.80786133, 7736.77685547, 7711.17895508, 7921.08496094, 7729.97290039, 7759.79516602, 7742.4440918, 7759.01293945, 7712.16894531, 7718.68994141, 7727.4296875, 7772.72900391, 7734.73681641, 7759.30200195, 7718.22729492, 7783.33618164, 7688.56616211, 7737.81103516, 7729.32910156, 7915.84106445, 7735.92822266, 7762.0480957, 7678.98583984, 7716.94018555, 7760.60693359, 7749.53198242, 7777.88012695, 7734.70117188, 7776.9230957, 7778.65820312, 7743.76513672, 7716.35302734, 7723.06005859, 7767.95605469, 7780.95922852, 7733.53710938, 7779.48803711, 7769.96191406, 7763.45214844, 7766.63696289, 7770.75292969, 7742.50317383, 7744.69384766, 7743.78881836, 7751.88525391, 7796.43994141, 7757.46411133, 7790.89501953, 7772.53881836, 7761.68896484, 7683.86791992, 7732.78686523, 7731.39892578, 7670.69384766, 7759.86010742, 7731.08691406, 7731.89892578, 7751.42382812, 7706.8449707, 7769.03881836, 7747.11206055, 7802.85693359, 7765.28515625, 7724.77978516, 7683.94116211, 7757.89599609, 7720.46899414, 7737.17089844, 7838.14013672, 7777.89111328, 7724.10205078, 7799.53881836, 7774.22875977, 7910.91723633, 7699.97998047, 7753.08886719, 7783.89599609, 7776.26904297, 7672.3527832, 7776.05883789]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-1353.02354795
""", """-439.418712526
""", """-730.569331568
""", """-459.606297728
""", """-439.129869956
""", """-434.110085055
""", """-546.313808339
""", """-1283.36017166
""", """-431.499840323
""", """-408.801472032
""", """-579.532415862
""", """-698.844281827
""", """-5485.8196307
""", """-556.957804118
""", """-498.223535372
""", """-567.49629593
""", """-680.933002405
""", """-1355.16525877
""", """-468.46355909
""", """-451.286833215
""", """-601.445184863
""", """-508.040759562
""", """-682.203483787
""", """-554.075064768
""", """-461.212492593
""", """-710.398279039
""", """-496.395776197
""", """-555.432078112
""", """-550.96161578
""", """-671.206438562
""", """-707.072022104
""", """-750.997913378
""", """-388.601260837
""", """-498.278664211
""", """-541.472281217
""", """-471.186403158
""", """-473.190151784
""", """-532.629594027
""", """-469.803203146
""", """-461.966322375
""", """-601.925608457
""", """-752.792587253
""", """-830.835369585
""", """-457.304884744
""", """-517.681789209
""", """-717.023588644
""", """-525.197425503
""", """-610.554367912
""", """-546.914808941
""", """-534.43060815
""", """-411.104981327
""", """-1138.32490461
""", """-469.894143317
""", """-487.058906732
""", """-997.172985037
""", """-695.972966133
""", """-439.404699854
""", """-834.428477591
""", """-694.286658683
""", """-492.221067319
""", """-468.001443191
""", """-679.745146527
""", """-524.159284896
""", """-618.884718435
""", """-632.023458341
""", """-702.972474133
""", """-500.330024919
""", """-490.195013707
""", """-436.070689776
""", """-699.581217864
""", """-479.670503753
""", """-473.334651111
""", """-407.840595055
""", """-409.460582149
""", """-589.402079915
""", """-1573.36728241
""", """-642.570740823
""", """-623.456324774
""", """-489.762086205
""", """-421.651950822
""", """-398.925636035
""", """-426.982352328
""", """-516.824444453
""", """-892.362281464
""", """-2713.16579947
""", """-1177.15983475
""", """-424.355485524
""", """-446.991929675
""", """-405.958819022
""", """-454.606479012
""", """-788.482268496
""", """-449.962047711
""", """-400.714695255
""", """-476.928948197
""", """-528.488165836
""", """-2016.33829599
""", """-425.938512006
""", """-601.845699153
""", """-812.713040471
""", """-448.553543297
""", """-507.078443243
""", """-558.412694741
""", """-452.296872728
""", """-755.718727281
""", """-682.73916231
""", """-414.48767224
""", """-698.552718229
""", """-762.61765845
""", """-455.331249423
""", """-1140.13176473
""", """-417.790717659
""", """-616.872101043
""", """-806.207075017
""", """-702.574707576
""", """-427.365337042
""", """-596.796235827
""", """-555.053328103
""", """-503.587288949
""", """-423.038512762
""", """-517.295539953
""", """-439.377395022
""", """-696.919407156
""", """-420.412544418
""", """-2054.4350568
""", """-552.997370515
""", """-606.409568794
""", """-818.281623053
""", """-898.569918028
""", """-434.696292697
""", """-852.583022502
""", """-711.047335052
""", """-861.904944318
""", """-559.300835857
""", """-484.879623799
""", """-508.570498267
""", """-431.273736036
""", """-453.303648417
""", """-784.866601751
""", """-454.05262826
""", """-736.66500074
""", """-628.242853664
""", """-529.660766464
""", """-853.591728421
""", """-739.075880451
""", """-437.859911133
""", """-583.331015853
""", """-508.70781796
""", """-837.767811634
""", """-567.790018398
""", """-450.454185757
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2166.60888672
ms_run = [636.951904297, 741.731201172, 897.303710938, 795.838134766, 723.534179688, 851.916015625, 657.995117188, 358.958007812, 922.858154297, 798.180908203, 702.5390625, 694.552001953, 832.695800781, 751.53515625, 838.823974609, 905.981689453, 786.455078125, 550.572265625, 747.045898438, 711.482177734, 607.411865234, 718.809814453, 664.477783203, 887.638916016, 700.764160156, 643.203125, 755.269775391, 767.804931641, 657.092285156, 723.161865234, 603.095947266, 719.166992188, 589.396972656, 400.633056641, 753.326171875, 831.581787109, 827.400146484, 838.790283203, 678.740966797, 738.783935547, 743.820800781, 660.439208984, 840.451171875, 722.771728516, 790.261230469, 814.551757812, 734.501708984, 824.299072266, 763.336914062, 689.139160156, 754.373046875, 771.288085938, 633.133056641, 1027.64013672, 803.995117188, 765.399169922, 843.253173828, 698.12890625, 869.442138672, 690.656738281, 792.735107422, 812.764892578, 652.518066406, 725.534912109, 731.991210938, 865.232910156, 932.338134766, 885.639892578, 575.998046875, 782.190917969, 603.933105469, 755.16796875, 834.537841797, 767.981933594, 917.695068359, 896.635986328, 432.543945312, 727.034912109, 898.648925781, 802.112060547, 897.629882812, 845.879150391, 697.357910156, 505.287109375, 798.297851562, 728.688964844, 650.022949219, 919.674072266, 649.926025391, 776.963867188, 762.739990234, 589.62890625, 695.400878906, 702.110839844, 777.408203125, 708.282958984, 612.855957031, 791.284912109, 752.202148438, 789.036132812, 705.464111328, 641.628173828, 853.447998047, 851.147216797, 516.259033203, 403.788818359, 366.784179688, 817.647216797, 833.047851562, 755.1171875, 668.968017578, 769.961914062, 896.5859375, 361.958007812, 776.803955078, 778.754150391, 552.325195312, 716.551757812, 873.341796875, 772.157958984, 661.999267578, 798.704833984, 767.466796875, 786.999023438, 743.538085938, 886.268798828, 760.047119141, 689.611816406, 393.851074219, 734.923095703, 1052.56689453, 426.364990234, 793.862304688, 668.319091797, 756.840087891, 645.4609375, 733.315429688, 411.966064453, 616.450683594, 715.729003906, 431.563232422, 723.653076172, 580.668212891, 954.065185547, 445.322021484, 714.566894531, 951.589111328, 512.739746094, 578.944091797, 385.990234375]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-inf
""", """-385.986046771
""", """-635.850168819
""", """-376.888401509
""", """-700.303251896
""", """-1025.29602544
""", """-449.545684846
""", """-inf
""", """-374.377861274
""", """-371.101621606
""", """-506.277177771
""", """-369.165809734
""", """-386.014150459
""", """-375.255237493
""", """-398.932179744
""", """-488.278435404
""", """-370.744862472
""", """-inf
""", """-400.548242995
""", """-369.783567889
""", """-inf
""", """-369.702330079
""", """-inf
""", """-378.831126025
""", """-368.124228898
""", """-inf
""", """-372.135079912
""", """-536.250411575
""", """-371.491637463
""", """-399.886826478
""", """-inf
""", """-400.071181223
""", """-inf
""", """-inf
""", """-369.32771896
""", """-385.308939305
""", """-463.1728614
""", """-370.435037179
""", """-557.950238758
""", """-367.591020042
""", """-366.261443407
""", """-385.164281119
""", """-414.594286738
""", """-405.469841643
""", """-1529.64248994
""", """-379.450221628
""", """-368.060465396
""", """-393.91488754
""", """-394.394741958
""", """-371.829597351
""", """-369.506138916
""", """-390.785471323
""", """-369.192953306
""", """-395.357252134
""", """-383.888094702
""", """-840.762510416
""", """-1402.6365577
""", """-364.743851334
""", """-405.302376989
""", """-433.256332685
""", """-568.559657046
""", """-804.922988836
""", """-inf
""", """-398.911209414
""", """-401.163568635
""", """-495.176235701
""", """-410.339798594
""", """-1236.35240452
""", """-inf
""", """-377.007958374
""", """-inf
""", """-543.963710949
""", """-374.133417804
""", """-375.291295231
""", """-672.892443475
""", """-522.088421558
""", """-inf
""", """-396.289781441
""", """-381.575718069
""", """-369.192090738
""", """-622.605303807
""", """-369.515593838
""", """-374.226787336
""", """-inf
""", """-603.284552635
""", """-367.673540679
""", """-382.52407955
""", """-830.06825826
""", """-367.642307698
""", """-629.548529099
""", """-374.876410255
""", """-inf
""", """-371.539262919
""", """-593.966756894
""", """-399.546028153
""", """-426.223103132
""", """-383.060453023
""", """-505.457330324
""", """-373.621375123
""", """-395.545721631
""", """-454.256497542
""", """-inf
""", """-472.624530068
""", """-592.498827749
""", """-inf
""", """-inf
""", """-inf
""", """-386.058728012
""", """-395.838049578
""", """-447.997852173
""", """-389.818464292
""", """-inf
""", """-370.17358651
""", """-inf
""", """-455.591918611
""", """-380.329106334
""", """-inf
""", """-382.806891061
""", """-385.814024003
""", """-374.293194732
""", """-389.67738074
""", """-369.659689345
""", """-373.930808852
""", """-385.023386493
""", """-377.752689163
""", """-407.242872888
""", """-401.342056198
""", """-413.235438316
""", """-inf
""", """-374.473073613
""", """-522.742151238
""", """-inf
""", """-409.613720902
""", """-368.689801607
""", """-436.206366461
""", """-420.246138226
""", """-431.821182535
""", """-inf
""", """-inf
""", """-403.100946628
""", """-inf
""", """-373.315599276
""", """-inf
""", """-400.323207418
""", """-inf
""", """-372.149385063
""", """-667.364358225
""", """-inf
""", """-inf
""", """-inf
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2254.57788086
ms_run = [968.882080078, 914.415039062, 1145.58691406, 967.394775391, 608.220947266, 639.749023438, 759.760986328, 1011.08789062, 932.881835938, 992.934082031, 1047.90185547, 948.147705078, 898.146972656, 1108.55102539, 1154.71606445, 783.770019531, 986.758789062, 1068.62304688, 1068.39208984, 1027.97705078, 1070.26000977, 1082.78198242, 1025.37109375, 994.310058594, 1097.77392578, 990.725830078, 1067.01293945, 1034.46972656, 1078.30493164, 986.395263672, 507.057861328, 1137.31274414, 1027.57397461, 607.807128906, 752.304199219, 929.569091797, 531.806884766, 1070.92724609, 975.984130859, 1055.70727539, 974.451171875, 1153.02416992, 1135.02905273, 1061.79199219, 1350.76904297, 1060.81494141, 998.475097656, 1014.94677734, 956.888916016, 1229.8112793, 1003.98706055, 920.903076172, 1116.7199707, 1039.80200195, 1045.14916992, 980.344238281, 777.962158203, 1063.64208984, 1134.28686523, 1089.9699707, 1097.59521484, 1098.52807617, 1008.45214844, 927.374023438, 1005.02001953, 1018.63598633, 921.591064453, 964.617919922, 1020.1472168, 1056.08911133, 1037.14697266, 972.380126953, 1191.06103516, 1042.99511719, 957.370117188, 1011.82788086, 1058.4309082, 1310.8059082, 935.024169922, 916.866943359, 892.444091797, 925.895996094, 946.747070312, 943.552978516, 979.393066406, 1271.93823242, 957.837158203, 943.579833984, 993.386962891, 1075.06005859, 569.192871094, 1349.53881836, 1064.94677734, 1106.17504883, 1022.85888672, 997.584960938, 1108.14404297, 1123.72192383, 1000.58886719, 1022.70703125, 1015.32495117, 960.248046875, 556.462890625, 1029.65991211, 957.323974609, 1105.47192383, 582.212158203, 1240.97314453, 536.805175781, 1029.65991211, 1064.28393555, 970.886962891, 1028.20117188, 971.748046875, 918.847900391, 957.895996094, 984.892089844, 924.979980469, 1080.73486328, 972.149658203, 1217.60595703, 941.498046875, 969.718994141, 987.994140625, 788.675048828, 943.052978516, 894.181152344, 954.468994141, 990.104248047, 420.582763672, 909.496826172, 992.000244141, 889.595214844, 1085.42797852, 988.150878906, 967.098876953, 985.936279297, 1058.5402832, 1032.4609375, 833.461914062, 507.533935547, 529.229980469, 976.927978516, 531.036132812, 1028.95996094, 727.867919922, 1060.80493164, 1014.73999023, 892.605957031, 945.9609375]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-380.032973178
""", """-407.918456257
""", """-497.633508652
""", """-440.231055281
""", """-inf
""", """-inf
""", """-inf
""", """-405.496023463
""", """-392.647702739
""", """-399.737420637
""", """-379.517098252
""", """-375.864118271
""", """-365.425247439
""", """-456.278029687
""", """-1240.5277564
""", """-inf
""", """-416.692651963
""", """-406.346822439
""", """-453.267241684
""", """-413.895374628
""", """-381.807848127
""", """-1530.48814999
""", """-372.643506308
""", """-369.610822877
""", """-430.130553343
""", """-517.222229887
""", """-438.129940992
""", """-386.391085263
""", """-806.890392202
""", """-396.289781441
""", """-inf
""", """-393.141517059
""", """-368.426270137
""", """-inf
""", """-inf
""", """-376.492808298
""", """-inf
""", """-1220.74592037
""", """-378.313132673
""", """-548.211251133
""", """-426.697214294
""", """-385.274668143
""", """-463.707736128
""", """-398.674496974
""", """-561.592391203
""", """-684.798794074
""", """-365.128936675
""", """-369.973105476
""", """-404.899931538
""", """-466.341098968
""", """-423.003476782
""", """-364.518757929
""", """-423.934608044
""", """-621.638549969
""", """-426.93477959
""", """-380.516476681
""", """-inf
""", """-485.166300379
""", """-447.182217962
""", """-389.172614834
""", """-369.426554279
""", """-368.658375456
""", """-367.111346627
""", """-368.817566036
""", """-395.295600645
""", """-380.003094876
""", """-367.667903813
""", """-403.161908855
""", """-424.084056284
""", """-437.869219332
""", """-385.295748607
""", """-566.832010639
""", """-487.556310484
""", """-376.322596647
""", """-370.232981574
""", """-366.962823764
""", """-395.273925817
""", """-456.708489502
""", """-379.158500506
""", """-464.010647944
""", """-379.733119944
""", """-370.162858006
""", """-398.992289031
""", """-463.840447671
""", """-715.101340227
""", """-424.878968813
""", """-410.846637882
""", """-371.584454865
""", """-378.908854498
""", """-378.70539806
""", """-inf
""", """-561.592391203
""", """-371.387854373
""", """-534.43315583
""", """-368.468817893
""", """-366.420662898
""", """-1090.67165696
""", """-365.934777606
""", """-397.384445708
""", """-621.147724524
""", """-381.722916338
""", """-682.72777745
""", """-inf
""", """-558.486975919
""", """-401.651037142
""", """-426.204326795
""", """-inf
""", """-421.413042738
""", """-inf
""", """-3213.3300883
""", """-394.339467232
""", """-367.56084555
""", """-366.758835657
""", """-382.951353484
""", """-376.364739694
""", """-371.658172296
""", """-367.277184743
""", """-433.478982147
""", """-393.222341026
""", """-365.403405081
""", """-449.948237633
""", """-366.505929714
""", """-368.383680879
""", """-373.941327914
""", """-inf
""", """-452.620612889
""", """-389.00569077
""", """-662.491057799
""", """-463.647015298
""", """-inf
""", """-403.43602293
""", """-564.824530937
""", """-390.039835264
""", """-1172.29920616
""", """-365.615613379
""", """-367.867253348
""", """-364.802567606
""", """-481.614404783
""", """-433.509395661
""", """-inf
""", """-inf
""", """-inf
""", """-369.937859601
""", """-inf
""", """-371.190925958
""", """-inf
""", """-457.710494064
""", """-366.094943099
""", """-365.728532993
""", """-448.474922208
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2196.45214844
ms_run = [817.403076172, 956.706054688, 844.212158203, 1137.09692383, 737.404052734, 886.918945312, 884.598876953, 872.687011719, 849.118896484, 874.333007812, 849.632080078, 1008.5859375, 300004.548828, 832.282958984, 796.704101562, 842.002929688, 858.157958984, 763.909179688, 930.155029297, 4223.81518555, 300004.528809, 807.102050781, 934.904052734, 300004.514893, 300003.643066, 1732.28515625, 826.396972656, 904.758056641, 833.892089844, 910.713867188, 744.324951172, 744.7421875, 999.62109375, 889.024169922, 300004.515869, 1011.16210938, 797.855224609, 816.743164062, 298841.758057, 1108.28417969, 1044.75488281, 2219.23608398, 907.411132812, 837.157958984, 903.274169922, 853.035888672, 832.225097656, 813.224853516, 946.615234375, 804.109863281, 853.848144531, 795.478759766, 300004.613037, 300004.580811, 839.756835938, 904.767089844, 833.399169922, 300004.580078, 899.730224609, 944.7109375, 876.533203125, 300004.609863, 957.593994141, 1157.98535156, 950.138183594, 868.580810547, 898.574951172, 870.278808594, 1165.51489258, 300004.572998, 839.921875, 777.214111328, 973.529296875, 812.665039062, 803.102783203, 921.075927734, 300004.594238, 1245.49487305, 786.791992188, 858.580322266, 991.269042969, 300004.48877, 931.032226562, 1369.37011719, 779.248046875, 1114.88989258, 950.592041016, 857.607177734, 895.153076172, 864.397949219, 914.714599609, 1001.73681641, 831.898925781, 828.530029297, 300005.859131, 834.532958984, 300004.572021, 300004.552979, 809.94921875, 831.90625, 946.384765625, 826.266845703, 816.486083984, 1049.17773438, 813.178222656, 917.105957031, 1011.32519531, 1292.08007812, 864.904296875, 842.719970703, 1011.51489258, 945.584228516, 896.603027344, 973.794921875, 745.129882812, 779.189208984, 846.632080078, 896.718994141, 822.198974609, 300004.708008, 300004.601807, 865.679931641, 300004.554932, 889.404785156, 849.833007812, 939.383056641, 882.717773438, 300004.586914, 888.54296875, 300004.556885, 834.000732422, 833.051025391, 930.691894531, 955.271972656, 758.204833984, 721.440917969, 896.805175781, 300004.542969, 1009.53100586, 764.259033203, 783.556884766, 792.95703125, 993.761962891, 811.531982422, 898.817871094, 830.395263672, 1058.84008789, 779.334960938, 881.631103516, 849.824707031]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-552.999176767
""", """-445.22950527
""", """-372.803699538
""", """-436.981687652
""", """-420.417689586
""", """-393.505326438
""", """-1706.1693493
""", """-377.891032733
""", """-365.995739762
""", """-2428.00504005
""", """-381.501516691
""", """-703.324616104
""", "", """-400.162940308
""", """-381.25222477
""", """-366.410410902
""", """-422.759482015
""", """-372.47605741
""", """-374.674848036
""", """-558.239860439
""", "", """-421.983705305
""", """-397.809298878
""", "", "", """-421.013513478
""", """-369.282538831
""", """-395.816411311
""", """-387.427259235
""", """-383.774608163
""", """-388.434989615
""", """-409.182409886
""", """-633.476585168
""", """-657.119960631
""", "", """-669.247363576
""", """-377.26581328
""", """-384.567974303
""", """-860.790972085
""", """-519.886762005
""", """-1688.68803451
""", """-572.614949358
""", """-367.838097115
""", """-379.475906218
""", """-436.008906196
""", """-391.138412566
""", """-375.090951439
""", """-375.94650964
""", """-372.742481337
""", """-369.637699568
""", """-400.200248646
""", """-378.479796692
""", "", "", """-380.658827407
""", """-411.969857171
""", """-384.527131512
""", "", """-370.818040797
""", """-375.780713631
""", """-818.019012824
""", "", """-411.908060748
""", """-366.157843065
""", """-391.148824071
""", """-552.03700826
""", """-405.333580112
""", """-503.606133706
""", """-394.450310879
""", "", """-364.212400787
""", """-388.307157698
""", """-385.812517728
""", """-381.436480778
""", """-364.922258451
""", """-367.733792426
""", "", """-594.420973624
""", """-413.367426373
""", """-372.03475869
""", """-389.67106262
""", "", """-454.89812075
""", """-508.473172547
""", """-372.09248062
""", """-415.273438471
""", """-372.518093659
""", """-431.019658869
""", """-370.864210636
""", """-368.416211562
""", """-374.558087654
""", """-370.561024308
""", """-440.370238201
""", """-596.701792622
""", "", """-375.472415354
""", "", "", """-397.777367991
""", """-538.358704453
""", """-402.876534457
""", """-366.805309787
""", """-370.165032981
""", """-398.882662803
""", """-397.319769959
""", """-435.474273734
""", """-412.166710644
""", """-387.607292732
""", """-405.050159351
""", """-373.872828806
""", """-371.259090017
""", """-629.568066681
""", """-1030.57636697
""", """-504.247090549
""", """-369.250240621
""", """-412.770940994
""", """-375.082814589
""", """-384.660247401
""", """-579.126641467
""", "", "", """-467.843551658
""", "", """-373.017025247
""", """-372.924666415
""", """-378.58273272
""", """-387.125979046
""", "", """-417.326252106
""", "", """-391.702287079
""", """-373.694037324
""", """-368.405886063
""", """-437.645673314
""", """-367.889964274
""", """-367.593227424
""", """-409.046232157
""", "", """-1042.09827971
""", """-366.349270457
""", """-405.167045456
""", """-643.809590295
""", """-4972.4529044
""", """-412.919532607
""", """-444.495512772
""", """-464.125118486
""", """-376.895354943
""", """-430.522563919
""", """-384.509680613
""", """-385.286930919
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2264.18798828
ms_run = [11284.9631348, 10938.9719238, 10492.7351074, 10403.1369629, 11696.3491211, 11040.7888184, 11535.8508301, 13363.0, 11880.9328613, 11070.3151855, 10791.9990234, 11373.6960449, 10434.3212891, 10507.4829102, 10889.2558594, 10807.5681152, 11259.0498047, 10660.2890625, 11889.5700684, 15087.7983398, 11093.4970703, 11402.3820801, 11798.6311035, 10811.2961426, 11157.130127, 11215.6459961, 10342.3220215, 11021.1879883, 11008.4672852, 10672.2729492, 10657.7060547, 10700.9880371, 10173.3552246, 10771.1938477, 10490.6887207, 11196.0817871, 11610.973877, 11360.532959, 10630.3129883, 10911.1750488, 10286.3059082, 11580.9360352, 12121.2780762, 10352.3920898, 10457.4541016, 10682.3308105, 10760.092041, 10354.5378418, 10508.9348145, 13331.6240234, 10912.9047852, 10639.4538574, 10620.2177734, 10177.4619141, 10619.0661621, 10861.8308105, 10589.9301758, 11091.5588379, 11297.4321289, 10257.921875, 11421.4091797, 10934.690918, 10999.4460449, 11839.2351074, 10727.6240234, 13328.5351562, 11540.8300781, 10498.4460449, 11025.3552246, 10416.6430664, 10637.9592285, 11716.8459473, 10579.4311523, 10554.3359375, 10618.1740723, 16111.9509277, 10270.8603516, 10714.6350098, 10408.296875, 10718.0258789, 11674.2849121, 12750.5148926, 11106.8913574, 10810.236084, 10425.5249023, 12712.1831055, 10944.6179199, 10501.2341309, 11363.6018066, 11402.8898926, 11257.3061523, 10644.2348633, 10135.7871094, 19284.5349121, 10735.6679688, 10585.7609863, 11027.5068359, 11291.2141113, 10922.1091309, 10747.7800293, 10499.25, 11195.111084, 11346.7019043, 11399.5078125, 10443.3391113, 11005.8039551, 12000.7519531, 10956.9509277, 12381.3161621, 12886.036377, 10558.8911133, 10834.4370117, 10553.8288574, 10570.2319336, 10937.9680176, 11462.9938965, 10343.8037109, 10425.9421387, 10612.7897949, 11085.7050781, 11819.3198242, 10350.0700684, 11958.1020508, 10425.6689453, 10864.5488281, 11827.9992676, 10616.1391602, 10763.7141113, 11307.7851562, 11675.730957, 10657.4821777, 10829.151123, 11347.7629395, 300004.542725, 10674.0129395, 10676.7619629, 11821.7302246, 11181.4169922, 11294.1750488, 13212.7697754, 11356.440918, 12939.0749512, 10996.5268555, 11319.7231445, 11378.2329102, 10878.9060059, 12009.4431152, 11221.0717773, 10280.3427734, 10576.2729492]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-371.209158304
""", """-365.809339957
""", """-366.032494223
""", """-367.812384626
""", """-388.886372656
""", """-366.896589449
""", """-370.434366245
""", """-381.337340832
""", """-374.452984992
""", """-368.663161948
""", """-371.331522516
""", """-370.022660957
""", """-369.311507542
""", """-365.927914606
""", """-370.224295302
""", """-371.266319109
""", """-371.835327071
""", """-369.350639114
""", """-370.915914854
""", """-397.392741068
""", """-369.248839869
""", """-375.474739901
""", """-374.595988067
""", """-367.828867005
""", """-382.68898285
""", """-372.853343855
""", """-380.205319362
""", """-388.591121472
""", """-368.673965872
""", """-368.39472714
""", """-365.894063785
""", """-368.60372677
""", """-370.166121656
""", """-373.757694564
""", """-380.043717237
""", """-371.024047364
""", """-367.39526079
""", """-371.040042015
""", """-369.475910766
""", """-369.226210725
""", """-366.211833617
""", """-370.930455705
""", """-375.826580599
""", """-374.091836573
""", """-379.524379506
""", """-373.173055919
""", """-366.991205773
""", """-370.091853886
""", """-373.30537196
""", """-378.440837751
""", """-371.954126766
""", """-368.171160888
""", """-368.822363947
""", """-364.72666556
""", """-367.079132063
""", """-368.535757559
""", """-370.175003177
""", """-368.039993431
""", """-369.082300893
""", """-368.574604285
""", """-369.217056545
""", """-381.375844869
""", """-367.126907481
""", """-370.168370507
""", """-371.561363225
""", """-371.320527286
""", """-369.10572109
""", """-367.572156133
""", """-367.515341961
""", """-368.540534221
""", """-368.274078946
""", """-375.264974762
""", """-366.643621687
""", """-366.24387698
""", """-372.852483707
""", """-384.697338328
""", """-397.939253852
""", """-368.939580183
""", """-366.866000882
""", """-366.713595773
""", """-369.260454897
""", """-367.201393578
""", """-368.257714547
""", """-370.689747877
""", """-388.58408688
""", """-398.443145033
""", """-366.760475574
""", """-381.632581978
""", """-370.756406026
""", """-464.794051609
""", """-367.619295619
""", """-369.159151116
""", """-369.209755825
""", """-401.080274054
""", """-369.252594346
""", """-371.525919466
""", """-369.994627195
""", """-372.90346354
""", """-368.796153184
""", """-378.753730456
""", """-398.695542759
""", """-371.191008118
""", """-370.769878619
""", """-371.658592475
""", """-367.218623375
""", """-370.987943992
""", """-365.721395175
""", """-371.288108434
""", """-382.879389334
""", """-376.003522529
""", """-366.435234086
""", """-366.453201558
""", """-370.965380502
""", """-368.992890731
""", """-369.860442758
""", """-370.968611756
""", """-373.938728961
""", """-370.620031113
""", """-375.879598041
""", """-371.102060476
""", """-370.848349175
""", """-370.399232339
""", """-369.034644847
""", """-372.244509042
""", """-371.838564183
""", """-372.083101137
""", """-373.036124677
""", """-367.095934698
""", """-368.605743403
""", """-369.853699228
""", """-368.753212427
""", """-371.897653307
""", """-371.628128174
""", "", """-367.390911341
""", """-370.45776442
""", """-372.478937038
""", """-366.248242312
""", """-367.05921164
""", """-409.234115597
""", """-368.647231634
""", """-374.875303131
""", """-368.557498972
""", """-373.074876352
""", """-376.020295807
""", """-408.65352317
""", """-375.369815942
""", """-376.804047604
""", """-373.660127432
""", """-366.148847587
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2192.67700195
ms_run = [7494.81567383, 7588.00195312, 7207.90698242, 7510.44604492, 7559.08666992, 8679.6027832, 7610.84008789, 8031.86694336, 6792.37597656, 7552.42919922, 7138.15600586, 7596.77416992, 8065.85864258, 7674.99902344, 7459.36401367, 7728.64428711, 7740.03100586, 7476.02001953, 7428.57592773, 7820.53320312, 9018.89526367, 7539.03295898, 7906.84985352, 7243.19506836, 8191.61889648, 7422.85888672, 7947.37695312, 8292.90600586, 7808.05029297, 7539.62011719, 7621.20800781, 7551.77124023, 7562.68408203, 7832.70825195, 7426.40917969, 8737.27685547, 8747.84399414, 7228.76611328, 7364.9296875, 8130.51196289, 7226.7890625, 7252.17578125, 7643.46289062, 8178.93212891, 7677.59204102, 7931.13818359, 7650.43481445, 7216.5, 7241.36499023, 7844.48608398, 7712.1940918, 7704.64208984, 6938.95288086, 8014.56689453, 7396.36914062, 7399.72119141, 8446.13793945, 7995.65869141, 6884.87402344, 6940.19311523, 9309.05786133, 7705.65893555, 8394.3840332, 7608.13012695, 7160.86694336, 7412.8269043, 7711.51000977, 8012.83789062, 7699.06518555, 7677.13232422, 7653.5390625, 7551.74487305, 7767.9128418, 6974.75317383, 7986.42114258, 7846.68774414, 7842.24707031, 7675.65673828, 7484.08618164, 7573.43603516, 8232.828125, 6976.33007812, 8145.20898438, 7562.23291016, 7735.49707031, 7615.29296875, 7069.38305664, 7461.30004883, 7478.08789062, 6911.19506836, 7684.51879883, 7294.66796875, 7615.90112305, 7315.58569336, 7589.0690918, 7469.20410156, 8537.99682617, 7429.64111328, 7833.9050293, 7833.27905273, 7156.81176758, 7688.33984375, 7246.16015625, 7620.35375977, 7636.62207031, 7532.9128418, 7476.74316406, 8018.25, 7459.11694336, 7897.3737793, 7522.87597656, 7089.46630859, 7602.18579102, 7205.12890625, 7587.14794922, 7237.02587891, 7376.58496094, 7641.08398438, 7700.85595703, 7162.01098633, 7280.29394531, 7644.15283203, 7403.16601562, 7182.22216797, 7205.97412109, 7435.60009766, 7541.48510742, 7029.51611328, 8312.30004883, 7390.82275391, 7361.4362793, 7989.16699219, 7245.48413086, 7648.3581543, 7152.94018555, 7812.84790039, 7477.92285156, 7363.64208984, 8169.90820312, 7819.48413086, 7482.27197266, 7679.79833984, 7646.06494141, 7399.50610352, 7985.68823242, 7728.12695312, 7747.15087891, 7666.83203125, 7928.55493164, 7550.44506836]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-367.178058935
""", """-367.096875647
""", """-371.69960163
""", """-378.002417477
""", """-372.048912814
""", """-369.587752501
""", """-369.911306983
""", """-367.170664812
""", """-377.379824082
""", """-371.189864811
""", """-383.639437808
""", """-374.08033627
""", """-369.853329409
""", """-371.182756544
""", """-367.614466915
""", """-368.587182927
""", """-395.599597825
""", """-371.277234529
""", """-373.253603186
""", """-404.632356913
""", """-375.887791781
""", """-367.768585812
""", """-370.88833326
""", """-367.211238606
""", """-369.690880058
""", """-386.063829544
""", """-369.780102957
""", """-373.979275547
""", """-376.465077348
""", """-370.100731316
""", """-368.74932321
""", """-369.304988308
""", """-372.564296232
""", """-368.069389603
""", """-368.372764236
""", """-380.054983137
""", """-373.514437785
""", """-368.264491984
""", """-369.15962514
""", """-370.752705802
""", """-367.466895043
""", """-372.400076239
""", """-369.210018674
""", """-376.181630609
""", """-371.747799247
""", """-367.368926285
""", """-367.61392618
""", """-370.361005511
""", """-367.014003101
""", """-367.31393823
""", """-369.184359037
""", """-370.732784178
""", """-380.600296295
""", """-372.924689003
""", """-373.313805841
""", """-403.629461213
""", """-376.915577015
""", """-371.450956129
""", """-368.014183745
""", """-366.263897406
""", """-376.918524169
""", """-377.022290292
""", """-371.082589166
""", """-367.735121799
""", """-374.860223992
""", """-366.049701955
""", """-378.816566057
""", """-370.359209348
""", """-370.26793701
""", """-388.369484774
""", """-370.600385452
""", """-373.91094833
""", """-367.747557505
""", """-368.735092952
""", """-389.525824636
""", """-375.813631626
""", """-369.281608184
""", """-369.507437388
""", """-366.244040002
""", """-373.718391128
""", """-370.845942948
""", """-364.754624344
""", """-379.701192983
""", """-372.469099751
""", """-374.290032579
""", """-367.462213927
""", """-371.593332493
""", """-376.256447294
""", """-389.236199724
""", """-367.255785943
""", """-369.241039381
""", """-373.862084003
""", """-369.97312842
""", """-380.489019759
""", """-367.527703966
""", """-367.428813765
""", """-396.66386037
""", """-366.654861859
""", """-371.393723518
""", """-368.703969265
""", """-369.2196586
""", """-370.774363194
""", """-370.70123285
""", """-365.134991263
""", """-368.389155254
""", """-368.703741
""", """-375.882544538
""", """-373.507863173
""", """-369.427250713
""", """-370.884488728
""", """-367.400478228
""", """-368.986888756
""", """-373.417796627
""", """-369.849175557
""", """-368.21124009
""", """-381.650669496
""", """-413.638345913
""", """-370.359498391
""", """-371.955156636
""", """-369.123208095
""", """-366.3016006
""", """-368.190460663
""", """-367.442847713
""", """-372.218964009
""", """-369.528263907
""", """-369.963789811
""", """-368.218577063
""", """-363.958978838
""", """-367.547153598
""", """-374.741444091
""", """-370.208582639
""", """-368.69105048
""", """-375.606921993
""", """-369.20586798
""", """-366.251975825
""", """-371.620817345
""", """-372.087013269
""", """-380.009382102
""", """-376.244705377
""", """-369.315812404
""", """-366.674128342
""", """-370.968582631
""", """-366.27545847
""", """-370.228186043
""", """-389.953251815
""", """-369.614464638
""", """-376.044388749
""", """-376.811299046
""", """-370.402419922
""", """-368.316241711
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2249.75097656
ms_run = [9660.27612305, 10279.5639648, 9690.34594727, 10048.276123, 9139.82885742, 10404.2370605, 10808.3330078, 9860.2019043, 11627.0617676, 9811.25, 9844.77026367, 9460.06689453, 10138.8901367, 10306.7158203, 9875.3840332, 9649.92895508, 9638.15917969, 9899.89892578, 9622.16992188, 9597.97607422, 8862.94970703, 9991.9987793, 9813.35400391, 9679.92822266, 10043.3691406, 9749.04980469, 9764.69775391, 9900.98583984, 10442.223877, 9764.50610352, 9853.59912109, 9596.73999023, 9287.22290039, 10316.7519531, 9997.4621582, 9420.86206055, 9206.90527344, 10866.6342773, 9762.33886719, 9656.046875, 9935.06298828, 9771.85400391, 10815.8647461, 10492.8242188, 9999.91088867, 10257.5449219, 9795.05078125, 9110.83789062, 10557.3898926, 9703.31201172, 10404.6738281, 10760.8459473, 9426.00805664, 9979.66674805, 9730.22387695, 9712.53686523, 10307.2260742, 9496.24194336, 9580.32299805, 9474.16210938, 10219.9750977, 9854.07397461, 10069.6008301, 9588.75219727, 10071.3078613, 9273.1550293, 9771.83178711, 9723.22998047, 10808.1281738, 9624.296875, 9823.36523438, 9895.24194336, 9722.34423828, 9598.14501953, 9873.61206055, 9208.81323242, 9357.93725586, 10135.7089844, 9278.95288086, 10084.4970703, 10179.2209473, 9761.33520508, 9845.20385742, 9866.33203125, 9441.57495117, 10214.1318359, 10260.4667969, 9805.74487305, 10168.4111328, 10065.6230469, 9672.39135742, 10200.6682129, 9990.30908203, 10236.130127, 9859.70410156, 10070.8952637, 9721.37695312, 10957.8791504, 10333.2492676, 10094.0270996, 9707.43408203, 10633.6838379, 9811.47021484, 10058.0239258, 9916.11303711, 9804.98706055, 9281.25634766, 9684.54003906, 9944.39697266, 10006.3510742, 9648.99804688, 9691.46411133, 10005.0578613, 9868.51098633, 9734.12207031, 9092.42797852, 9420.05297852, 9799.53686523, 10384.7548828, 10319.71875, 10778.9472656, 9869.62988281, 11381.2290039, 10219.0029297, 9452.22998047, 9830.64697266, 10664.9348145, 9522.91503906, 10228.5239258, 9770.69213867, 10151.4301758, 9366.60009766, 9613.48388672, 9707.96704102, 9679.89697266, 9956.86499023, 10029.0170898, 10752.3479004, 9506.33789062, 10305.9091797, 9719.35205078, 10005.6901855, 9703.21435547, 9593.73388672, 9759.99584961, 9980.60107422, 9843.89819336, 9892.55786133, 10241.3139648, 9812.66503906]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-369.451878288
""", """-371.318800943
""", """-375.156503858
""", """-370.68725459
""", """-369.69800873
""", """-372.082558155
""", """-368.825684169
""", """-381.564772672
""", """-370.80879728
""", """-368.420717904
""", """-366.374977463
""", """-374.843417777
""", """-376.247946185
""", """-373.461101222
""", """-367.418100046
""", """-369.491179313
""", """-366.361932331
""", """-375.249232473
""", """-366.707437836
""", """-369.429714624
""", """-384.106833271
""", """-368.001606574
""", """-366.933728037
""", """-365.843112788
""", """-370.156938301
""", """-371.825136998
""", """-371.565520123
""", """-366.375247064
""", """-428.351022918
""", """-367.941484451
""", """-369.323288635
""", """-372.935312089
""", """-375.054227409
""", """-370.540643715
""", """-379.803524185
""", """-367.296969284
""", """-368.803415277
""", """-370.755622667
""", """-372.400639198
""", """-369.124907663
""", """-390.288971859
""", """-374.062800112
""", """-370.774436661
""", """-421.170150292
""", """-415.589703674
""", """-373.807655676
""", """-367.634031528
""", """-378.052821928
""", """-372.337284276
""", """-369.10830823
""", """-384.568529655
""", """-369.569510974
""", """-370.868440323
""", """-370.504663803
""", """-368.443021323
""", """-371.532195259
""", """-370.161776404
""", """-373.358529674
""", """-368.09187207
""", """-377.785484722
""", """-371.430505001
""", """-376.770761317
""", """-368.969065339
""", """-369.895476721
""", """-371.778750287
""", """-382.116790455
""", """-370.533105957
""", """-368.248981599
""", """-372.37755743
""", """-366.274273945
""", """-366.25807728
""", """-376.281352311
""", """-394.951718968
""", """-366.647560834
""", """-370.312147255
""", """-381.874384105
""", """-372.374425804
""", """-366.928305622
""", """-367.1733314
""", """-380.55446716
""", """-371.512136651
""", """-372.247289286
""", """-366.881689854
""", """-367.790535704
""", """-369.316345408
""", """-368.561362227
""", """-370.309973347
""", """-366.147729064
""", """-375.360656459
""", """-369.555232635
""", """-382.159297302
""", """-371.556068496
""", """-403.028312125
""", """-371.317412932
""", """-383.83584561
""", """-377.927751806
""", """-366.981307877
""", """-370.420078299
""", """-369.83826926
""", """-372.723874537
""", """-368.990132884
""", """-378.039245184
""", """-367.294113433
""", """-374.181761194
""", """-372.422061337
""", """-370.97954524
""", """-385.880133718
""", """-367.945355258
""", """-368.677333128
""", """-369.0113092
""", """-366.170602746
""", """-381.801009164
""", """-370.418267698
""", """-369.823063439
""", """-370.096200945
""", """-370.000931202
""", """-365.855479119
""", """-376.516624837
""", """-368.879798864
""", """-376.314821379
""", """-371.579111809
""", """-368.778354433
""", """-370.303137735
""", """-370.071959569
""", """-397.854197852
""", """-374.553407814
""", """-372.627924221
""", """-368.160996795
""", """-372.565591505
""", """-377.520769192
""", """-368.97514019
""", """-366.715368134
""", """-365.486990918
""", """-367.782703188
""", """-399.257073573
""", """-371.397369207
""", """-366.160918941
""", """-373.015385551
""", """-376.465863644
""", """-368.934374515
""", """-369.817147123
""", """-381.762888146
""", """-374.795873038
""", """-369.037682566
""", """-447.341712563
""", """-372.481545736
""", """-374.942494025
""", """-366.575042391
""", """-377.161146609
""", """-366.212804824
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2193.39208984
ms_run = [956.809082031, 994.168945312, 797.288818359, 1061.42089844, 901.729980469, 808.329101562, 300004.448242, 811.750732422, 795.175048828, 900.310058594, 866.734863281, 797.66796875, 1316.65405273, 861.79296875, 802.968017578, 754.945800781, 908.858154297, 881.752929688, 12634.5200195, 300003.571777, 740.370117188, 1109.66577148, 1030.65893555, 928.16796875, 826.87890625, 2670.62304688, 52999.7912598, 868.320800781, 761.4140625, 885.009033203, 995.638916016, 50652.612793, 826.434082031, 805.816894531, 300004.602051, 300004.513184, 274144.040039, 845.838134766, 919.398925781, 767.929931641, 918.123046875, 300004.611816, 768.323974609, 809.786865234, 881.048095703, 957.049072266, 840.283935547, 869.428710938, 774.833007812, 300003.729736, 786.912109375, 1011.97705078, 995.237792969, 978.896240234, 777.771972656, 1003.39819336, 763.200927734, 856.197265625, 1040.55297852, 805.356933594, 793.106933594, 985.296142578, 861.448974609, 300004.554932, 793.422851562, 300004.53418, 817.483398438, 300004.551025, 928.7421875, 300004.562744, 10425.3171387, 894.957763672, 828.498779297, 181616.922852, 1044.95507812, 894.843994141, 857.885009766, 900.875976562, 734.747802734, 892.299804688, 838.074707031, 1028.21899414, 861.053955078, 14080.0041504, 852.907958984, 874.653320312, 300004.514893, 300004.487061, 300004.548096, 789.890136719, 11756.1689453, 797.926757812, 738.779052734, 814.165283203, 780.012695312, 838.437988281, 834.317138672, 839.103027344, 863.162109375, 824.91796875, 937.000244141, 11193.7619629, 793.705078125, 1106.35717773, 843.693115234, 820.077148438, 855.16015625, 830.631835938, 830.460693359, 24552.6218262, 3491.56494141, 920.762939453, 300003.611084, 875.980957031, 900.529052734, 2471.80517578, 838.127685547, 976.948974609, 2304.62280273, 300004.544922, 961.323242188, 759.19921875, 4841.97387695, 910.232910156, 300004.560059, 775.080078125, 1026.42578125, 870.102050781, 985.614013672, 789.420898438, 300004.533203, 823.458007812, 300006.01416, 1035.44702148, 792.113037109, 300004.554932, 842.037109375, 775.452880859, 727.497070312, 707.515136719, 825.129882812, 890.155273438, 300003.577881, 873.841064453, 791.282958984, 1247.22485352, 300003.466797, 774.718994141, 300004.471191, 830.822998047]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-449.22784491
""", """-428.612080864
""", """-384.171944966
""", """-370.655858729
""", """-364.947450279
""", """-369.053627164
""", "", """-368.866032602
""", """-374.646057349
""", """-376.805574505
""", """-432.400786104
""", """-448.560916942
""", """-474.425322291
""", """-500.749282385
""", """-427.988160371
""", """-372.294890999
""", """-3467.04349024
""", """-563.828903484
""", """-710.04101199
""", "", """-377.086894422
""", """-393.960781594
""", """-482.100735037
""", """-797.251085906
""", """-420.85673832
""", """-560.261689662
""", """-875.789304854
""", """-395.235845354
""", """-422.717032403
""", """-843.514179123
""", """-420.727849599
""", """-549.533297528
""", """-364.059250775
""", """-512.085549928
""", "", "", """-769.216912463
""", """-399.590703185
""", """-1795.88116106
""", """-394.0220293
""", """-369.608879501
""", "", """-401.546715398
""", """-368.047171595
""", """-421.258800634
""", """-485.86413224
""", """-398.300774705
""", """-398.135751574
""", """-382.117767527
""", "", """-546.819777505
""", """-682.236854953
""", """-444.464274457
""", """-369.582910929
""", """-427.440230265
""", """-448.182467087
""", """-393.126515713
""", """-368.161480145
""", """-370.411060064
""", """-369.578419965
""", """-376.947063082
""", """-3922.49115556
""", """-410.765762963
""", "", """-445.513822053
""", "", """-427.065092547
""", "", """-365.347504923
""", "", """-709.041191034
""", """-368.372403341
""", """-577.396711062
""", """-1128.79360746
""", """-442.726319325
""", """-421.810748248
""", """-401.428150441
""", """-370.209605774
""", """-379.506875199
""", """-1053.95381181
""", """-365.221131823
""", """-384.185662822
""", """-364.55948899
""", """-580.317880167
""", """-366.675078072
""", """-372.350109158
""", "", "", "", """-369.670405728
""", """-862.280444637
""", """-396.098568976
""", """-379.79228832
""", """-666.028998461
""", """-507.638872574
""", """-379.53186821
""", """-411.896481508
""", """-384.546504255
""", """-367.01188785
""", """-553.199528946
""", """-371.375573836
""", """-743.443565433
""", """-412.203266882
""", """-489.414117628
""", """-525.651615823
""", """-434.455999733
""", """-410.756739863
""", """-397.511337684
""", """-364.704119244
""", """-513.07415776
""", """-639.64781001
""", """-381.387098319
""", "", """-396.636753147
""", """-417.930260119
""", """-423.792568222
""", """-1335.28889293
""", """-1150.53729863
""", """-534.324833831
""", "", """-430.429023901
""", """-388.188977905
""", """-802.485901916
""", """-537.709385983
""", "", """-414.17929931
""", """-562.053038144
""", """-376.06930905
""", """-367.982315462
""", """-385.320595563
""", "", """-369.184175039
""", "", """-452.473401101
""", """-461.437959287
""", "", """-376.189712602
""", """-449.666138576
""", """-377.564127896
""", """-375.071645431
""", """-378.712392824
""", """-522.426287307
""", "", """-1507.07741453
""", """-370.583061368
""", """-417.748810298
""", "", """-407.800411374
""", "", """-375.848551577
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2255.60498047
ms_run = [1037.76000977, 1054.68115234, 2311.48095703, 1269.74609375, 1079.24682617, 995.336914062, 20219.0849609, 1073.23999023, 1265.31494141, 1039.55419922, 1228.28100586, 1094.94384766, 300003.649902, 1272.6809082, 300004.554932, 124708.035889, 1058.125, 1142.95092773, 300004.551025, 1184.38378906, 35581.3249512, 300004.490967, 1266.19189453, 1053.91186523, 1203.6730957, 300004.512939, 300004.587158, 1240.40698242, 1009.43164062, 1131.08129883, 1239.39208984, 1150.6418457, 993.014648438, 1081.56713867, 300004.532959, 1008.44116211, 300004.61792, 1164.40576172, 300004.43335, 300004.593018, 1398.27612305, 1214.4609375, 1076.54711914, 1055.46875, 1109.32983398, 1174.46899414, 1102.44897461, 1089.52490234, 1257.67504883, 25261.7822266, 1000.17822266, 1056.94702148, 1134.80981445, 1039.87817383, 2604.47827148, 1021.15698242, 962.376220703, 1246.80810547, 1030.30810547, 1226.69213867, 44418.5510254, 300004.533691, 1151.97070312, 300004.608887, 300004.485107, 1105.53613281, 1034.83789062, 1041.91625977, 1153.44604492, 1096.69580078, 1100.05712891, 1070.97021484, 300004.485107, 2291.00195312, 1130.50415039, 1073.65600586, 1030.02197266, 1089.19824219, 300004.601074, 300003.73877, 300004.582764, 1229.86572266, 1057.05786133, 1115.96582031, 1153.44995117, 1088.93798828, 1107.60595703, 1019.91601562, 1056.2890625, 1065.95385742, 999.606201172, 1255.74072266, 300004.512207, 1071.33520508, 1064.42504883, 1157.40063477, 1062.79101562, 1000.66723633, 986.739990234, 2236.7890625, 1139.39794922, 300006.109863, 300004.575195, 1093.78613281, 1144.03881836, 1095.34399414, 1260.9050293, 1072.11499023, 300004.516113, 1683.71191406, 300003.741943, 1026.47314453, 1004.14624023, 1113.83618164, 1473.48901367, 1063.57202148, 1043.578125, 300004.534912, 1128.85693359, 1012.2980957, 1110.52514648, 980.462890625, 1220.45800781, 5916.40014648, 1041.40380859, 1247.90307617, 1023.85717773, 300005.615234, 1170.00585938, 1170.82421875, 989.918945312, 1286.37695312, 1070.15991211, 1163.7980957, 1162.1550293, 1111.90893555, 145791.015869, 1105.68310547, 300004.588135, 1062.671875, 1052.80517578, 6255.21899414, 1068.33398438, 1137.8137207, 1299.14819336, 989.793212891, 1089.13085938, 1047.71411133, 1173.76171875, 300004.501953]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-423.431969456
""", """-380.380480476
""", """-404.985277936
""", """-372.351591204
""", """-378.864115085
""", """-381.917886667
""", """-943.391298367
""", """-375.385330553
""", """-378.028875862
""", """-381.644588919
""", """-1988.0508597
""", """-412.538028175
""", "", """-407.836890679
""", "", """-606.372344909
""", """-371.450638777
""", """-466.514684364
""", "", """-368.27081727
""", """-508.95094406
""", "", """-399.451287565
""", """-375.233009043
""", """-845.472158467
""", "", "", """-369.738800597
""", """-385.644638745
""", """-366.861710445
""", """-685.427494473
""", """-395.117235853
""", """-1327.93649357
""", """-367.268871457
""", "", """-367.388413806
""", "", """-452.100488955
""", "", "", """-496.619809555
""", """-1190.27817354
""", """-453.230756522
""", """-411.965294044
""", """-370.989579889
""", """-387.359855147
""", """-507.43756382
""", """-372.647229481
""", """-719.137367755
""", """-486.441964799
""", """-365.24979293
""", """-363.439453967
""", """-402.616984833
""", """-400.140204048
""", """-570.051145352
""", """-823.296851153
""", """-421.201384432
""", """-376.182065602
""", """-392.55286163
""", """-464.871147203
""", """-540.938233614
""", "", """-370.415566416
""", "", "", """-375.410014903
""", """-384.06476535
""", """-388.528562135
""", """-443.770907496
""", """-367.87131334
""", """-388.72037712
""", """-417.199260726
""", "", """-477.420260073
""", """-387.309741573
""", """-397.861953839
""", """-366.147837371
""", """-459.19015712
""", "", "", "", """-809.23806938
""", """-372.407108776
""", """-4618.61075705
""", """-654.135899432
""", """-379.212765591
""", """-388.316713168
""", """-369.577137482
""", """-378.830792617
""", """-366.186875468
""", """-428.563202368
""", """-372.410935429
""", "", """-848.633633482
""", """-455.060184514
""", """-385.147860024
""", """-386.791641876
""", """-379.916769234
""", """-369.340290968
""", """-491.870727287
""", """-376.013895695
""", "", "", """-367.806773746
""", """-621.25119085
""", """-494.715690438
""", """-731.829608525
""", """-439.142192631
""", "", """-565.710020765
""", "", """-714.239066472
""", """-409.832545225
""", """-504.706190845
""", """-455.112244705
""", """-482.178178803
""", """-430.160522955
""", "", """-900.647712532
""", """-364.176565739
""", """-379.723300761
""", """-383.245098703
""", """-448.011748965
""", """-441.515808221
""", """-686.950994443
""", """-435.382867611
""", """-420.309174606
""", "", """-519.727666985
""", """-405.476972444
""", """-388.037263833
""", """-379.836198031
""", """-369.650934515
""", """-364.247468067
""", """-1473.72945748
""", """-490.386712427
""", """-876.775905046
""", """-379.367374731
""", "", """-369.391606788
""", """-402.449638393
""", """-803.589940018
""", """-525.155005783
""", """-529.975746208
""", """-4598.53494554
""", """-368.784381926
""", """-367.57281399
""", """-434.934254188
""", """-380.945616695
""", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2192.59301758
ms_run = [8732.16503906, 8820.51196289, 8978.11108398, 7964.53417969, 8242.69384766, 8320.75878906, 10785.0549316, 8150.19995117, 8696.99511719, 10456.2258301, 8957.5847168, 8109.875, 8277.57714844, 8370.79125977, 8112.10522461, 8702.13012695, 7703.88696289, 8403.91577148, 8297.4230957, 9038.88891602, 8698.78198242, 9536.07983398, 8754.65893555, 8480.14794922, 8485.74414062, 9436.88793945, 9522.18505859, 7731.62597656, 8732.85791016, 7797.90917969, 8398.79492188, 8385.02197266, 9412.46118164, 8020.47119141, 7890.10888672, 8561.86108398, 7710.63818359, 7791.67016602, 7824.87207031, 7925.96875, 9592.07006836, 8039.02514648, 8398.40332031, 8163.77514648, 9483.5300293, 8257.43701172, 7934.56591797, 8409.03295898, 8306.97192383, 9711.98413086, 8315.74194336, 8521.61499023, 8338.25, 8299.17382812, 7716.61816406, 8366.88793945, 8227.65014648, 8276.70507812, 8783.23974609, 8501.19213867, 8665.10522461, 8554.09692383, 8786.28125, 8190.27416992, 9398.39697266, 8840.22705078, 8208.90014648, 8231.54394531, 7927.29492188, 8030.89916992, 8322.23706055, 8660.35083008, 8437.05493164, 8738.27392578, 11149.5170898, 8191.44311523, 8346.12890625, 11369.0288086, 8658.32080078, 8789.50610352, 8069.50708008, 8811.24414062, 7913.07592773, 9209.20507812, 8066.921875, 8902.50610352, 7872.51391602, 9309.85498047, 8364.83325195, 8538.9050293, 9590.09301758, 8519.92797852, 11347.5, 9074.35986328, 8441.94604492, 8654.21484375, 9189.81323242, 8015.62402344, 9620.83789062, 8568.92504883, 10589.0981445, 8629.11523438, 8422.10302734, 8625.66210938, 9673.21508789, 8741.0378418, 7541.44824219, 9163.59912109, 8765.6809082, 8673.63916016, 11105.4921875, 7377.63330078, 9257.29199219, 8232.5480957, 9103.19116211, 8246.18432617, 9266.12988281, 8223.04199219, 8014.73583984, 10878.7729492, 8157.50610352, 8253.17089844, 8459.17504883, 8706.84375, 8242.4699707, 8442.49707031, 23653.1171875, 8574.88793945, 9438.81323242, 8577.44677734, 7947.59277344, 7845.93896484, 8330.92700195, 7927.91699219, 8355.42504883, 7911.59887695, 8699.00024414, 8373.18823242, 7943.4699707, 8700.12402344, 10051.4880371, 8510.32397461, 7875.55810547, 9345.43994141, 7996.53100586, 8328.83178711, 9220.9050293, 7697.27514648, 8254.90307617, 8749.28491211]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-364.239387655
""", """-365.165142881
""", """-373.038056063
""", """-365.608638343
""", """-375.749294285
""", """-415.75512941
""", """-375.002905608
""", """-368.380608854
""", """-370.176081428
""", """-373.205827489
""", """-373.651335008
""", """-370.0113675
""", """-367.842109412
""", """-376.560628813
""", """-367.101449528
""", """-370.622602171
""", """-366.42300562
""", """-366.634834299
""", """-370.626945833
""", """-391.694627442
""", """-366.729716778
""", """-372.42198115
""", """-371.061165847
""", """-372.548249068
""", """-367.52391905
""", """-374.991972698
""", """-408.428036118
""", """-377.028189761
""", """-371.293155922
""", """-368.836443102
""", """-370.513088139
""", """-368.597085411
""", """-368.118142394
""", """-373.667892456
""", """-380.31654323
""", """-370.982294658
""", """-368.4840537
""", """-366.719581298
""", """-396.613277218
""", """-365.255298484
""", """-371.748997148
""", """-368.662588489
""", """-382.08545299
""", """-367.346133989
""", """-369.271733872
""", """-371.268111753
""", """-369.110600382
""", """-369.816327674
""", """-370.532787651
""", """-390.55737086
""", """-368.15035297
""", """-366.179270281
""", """-379.029600466
""", """-395.883868026
""", """-366.97838754
""", """-371.074021579
""", """-367.056439272
""", """-368.790430423
""", """-369.413691374
""", """-370.206060448
""", """-369.190005952
""", """-371.848224841
""", """-367.97409494
""", """-368.173974112
""", """-371.678345148
""", """-372.539551079
""", """-366.014634655
""", """-370.650703994
""", """-369.802665453
""", """-371.042374816
""", """-368.768458041
""", """-369.39589101
""", """-369.044984165
""", """-397.548123939
""", """-382.056398756
""", """-370.409027586
""", """-368.099017659
""", """-370.816090382
""", """-369.370290455
""", """-389.164363198
""", """-368.648783396
""", """-382.811588759
""", """-368.681748853
""", """-377.426676455
""", """-366.53547724
""", """-372.121078208
""", """-367.130691486
""", """-367.267328159
""", """-369.999847261
""", """-366.808507761
""", """-373.869284069
""", """-368.914217066
""", """-373.290092735
""", """-368.998685105
""", """-367.51508588
""", """-370.130346044
""", """-375.469270663
""", """-368.673272226
""", """-372.35612187
""", """-370.576760182
""", """-381.364304916
""", """-372.037953404
""", """-372.441166593
""", """-377.592694795
""", """-374.568744203
""", """-371.505474422
""", """-374.01301889
""", """-367.928977904
""", """-367.512585162
""", """-368.152117134
""", """-410.169961228
""", """-367.872506618
""", """-372.196295124
""", """-369.934586716
""", """-368.1298456
""", """-386.10450525
""", """-377.139096203
""", """-368.730079139
""", """-381.14599742
""", """-367.965311174
""", """-369.997935818
""", """-374.993884215
""", """-369.820130171
""", """-367.533298655
""", """-366.72437238
""", """-365.711427314
""", """-415.989334423
""", """-372.136426154
""", """-372.825960272
""", """-369.923137136
""", """-367.548344479
""", """-371.529010324
""", """-372.616575686
""", """-374.604309151
""", """-368.15683699
""", """-378.561612196
""", """-369.142266226
""", """-367.872152303
""", """-374.524370184
""", """-373.21511898
""", """-377.892588496
""", """-377.294938307
""", """-373.184299567
""", """-374.98041981
""", """-368.498669823
""", """-371.764530704
""", """-370.302066777
""", """-367.479309901
""", """-369.138933803
""", """-376.110441409
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2268.24511719
ms_run = [10376.2800293, 11671.7880859, 11072.237793, 10931.4899902, 11092.0478516, 10925.4128418, 10747.7470703, 11000.0578613, 10813.3571777, 10936.4709473, 11035.8469238, 10475.0878906, 11543.6911621, 10299.8859863, 10874.4370117, 11066.1782227, 10733.6049805, 11246.4799805, 10923.9658203, 11286.6640625, 16121.5151367, 11398.9550781, 11018.6960449, 10920.2009277, 11617.3930664, 11381.1669922, 10443.3620605, 11163.1208496, 10349.1938477, 10244.9440918, 11038.0070801, 10768.1691895, 11899.5698242, 11188.4702148, 10963.3381348, 10898.9157715, 11578.263916, 10961.6118164, 10878.4831543, 11424.1130371, 11124.5820312, 11017.1350098, 10302.1350098, 12254.9729004, 11594.6621094, 11029.1833496, 11650.2568359, 11154.3381348, 10540.3320312, 10389.4331055, 10712.9182129, 11087.6738281, 12151.7131348, 10083.7841797, 12786.7851562, 10293.6699219, 11306.9631348, 11771.0910645, 11156.7148438, 11706.7387695, 10640.847168, 11530.7687988, 10542.3850098, 10894.4121094, 10726.1459961, 11774.9680176, 10664.5270996, 10322.9638672, 17802.1401367, 10686.0629883, 11038.0910645, 10646.1369629, 10002.0234375, 10650.9189453, 10383.3479004, 10382.2751465, 11123.5371094, 11083.0900879, 10713.8859863, 10736.2712402, 10653.1870117, 11835.3190918, 10984.472168, 10998.2141113, 11595.401123, 10430.7441406, 10199.8410645, 11364.3950195, 9976.41992188, 10987.2487793, 10572.809082, 11010.840332, 10536.3669434, 11243.0529785, 17993.4980469, 11978.3083496, 13742.8688965, 10119.0891113, 10440.3012695, 10365.8908691, 14197.6508789, 10838.3491211, 10615.9501953, 10774.4597168, 11433.9140625, 10722.1401367, 10784.4641113, 11358.032959, 11791.9121094, 10177.5910645, 12353.7580566, 11526.1801758, 10940.2370605, 10223.9699707, 11485.3681641, 10273.0397949, 11000.3239746, 10641.6669922, 10588.0449219, 10885.2910156, 11645.2619629, 10959.6340332, 10771.3210449, 11446.3188477, 10460.3649902, 10163.4309082, 10740.6799316, 11782.8410645, 12502.4919434, 10123.4599609, 11000.0908203, 11870.6081543, 12492.8439941, 10487.1340332, 11682.1452637, 10862.1540527, 11406.0959473, 11264.3508301, 10474.4628906, 10111.9189453, 11264.9560547, 10592.3242188, 10638.8969727, 11239.1071777, 10597.1569824, 11695.4438477, 11638.7832031, 10548.9609375, 52977.6938477, 10493.5437012]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-366.96310719
""", """-371.973005857
""", """-402.664985587
""", """-370.355320641
""", """-400.244718485
""", """-373.380335024
""", """-379.823531699
""", """-368.492727803
""", """-367.965135027
""", """-369.674086614
""", """-375.954407119
""", """-366.69947362
""", """-372.261922201
""", """-369.352492509
""", """-381.07119026
""", """-377.87085172
""", """-382.897121418
""", """-367.512173526
""", """-368.685944693
""", """-368.403159821
""", """-388.479760192
""", """-368.527452213
""", """-375.843639442
""", """-371.787715383
""", """-369.699500326
""", """-379.002414818
""", """-371.318803233
""", """-369.627643282
""", """-371.103427121
""", """-380.837240863
""", """-394.641348838
""", """-368.426424433
""", """-370.661432479
""", """-371.782266046
""", """-370.540208097
""", """-367.390190236
""", """-371.533333836
""", """-369.503572549
""", """-377.517152986
""", """-384.270298183
""", """-368.371046214
""", """-368.519073809
""", """-367.421681915
""", """-372.632858187
""", """-381.598586484
""", """-393.742318053
""", """-379.580638415
""", """-371.439608616
""", """-370.020511371
""", """-368.780202355
""", """-372.419155201
""", """-368.106378278
""", """-372.220477921
""", """-371.382337775
""", """-367.735214097
""", """-373.473413746
""", """-397.81193482
""", """-386.620338742
""", """-369.158015458
""", """-375.132329902
""", """-372.189832459
""", """-374.736440641
""", """-367.447374688
""", """-372.824298508
""", """-369.683958264
""", """-370.785713269
""", """-367.011717312
""", """-366.717039196
""", """-370.824365019
""", """-371.18368816
""", """-371.889245976
""", """-369.553054609
""", """-372.193777986
""", """-367.522967534
""", """-366.582678213
""", """-367.385429798
""", """-370.216873067
""", """-368.38408211
""", """-383.757463259
""", """-374.26010151
""", """-367.01356467
""", """-366.740855372
""", """-381.145130789
""", """-369.32531945
""", """-368.58166282
""", """-371.58204744
""", """-364.738359555
""", """-367.882815562
""", """-377.706659193
""", """-367.462564502
""", """-371.210158365
""", """-370.709127354
""", """-371.16165469
""", """-372.751185939
""", """-379.346702814
""", """-369.452116603
""", """-411.997581439
""", """-379.543016727
""", """-372.20679836
""", """-369.565633315
""", """-380.678559384
""", """-369.482759965
""", """-375.138569298
""", """-367.922792254
""", """-370.13231646
""", """-367.660841769
""", """-371.169979974
""", """-367.988238291
""", """-387.191546946
""", """-393.985822862
""", """-386.275791173
""", """-371.837145963
""", """-367.081483339
""", """-373.084660643
""", """-369.512865689
""", """-395.405971509
""", """-385.169462703
""", """-368.910137279
""", """-388.931258958
""", """-370.672813699
""", """-374.310018357
""", """-436.895944016
""", """-368.66214274
""", """-373.589615847
""", """-371.781375906
""", """-366.242249375
""", """-369.535932119
""", """-376.224005494
""", """-366.391982048
""", """-375.909689582
""", """-367.893347055
""", """-374.292702657
""", """-372.445710364
""", """-367.763791396
""", """-369.962038819
""", """-373.666541083
""", """-370.170569493
""", """-367.432436494
""", """-366.304651283
""", """-383.245801232
""", """-369.318853147
""", """-375.443405272
""", """-369.919326284
""", """-369.213288082
""", """-370.635509737
""", """-368.981112929
""", """-392.513370543
""", """-368.118838324
""", """-433.059910223
""", """-370.71299187
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2243.76806641
ms_run = [535.219970703, 533.436035156, 535.928955078, 593.276123047, 530.09375, 518.640136719, 514.014892578, 532.280029297, 518.839111328, 581.447021484, 516.167724609, 521.686035156, 505.043945312, 588.115966797, 519.656982422, 530.570068359, 536.463867188, 503.982177734, 547.318847656, 562.847900391, 595.260009766, 521.785888672, 516.71484375, 672.135009766, 545.999023438, 533.797119141, 514.685302734, 561.670898438, 539.592041016, 551.843261719, 563.276123047, 570.971191406, 513.025878906, 520.010009766, 565.249023438, 506.037841797, 547.705810547, 539.376953125, 569.927001953, 534.592773438, 593.627929688, 538.636962891, 554.762695312, 550.698974609, 600.676025391, 605.017822266, 507.591064453, 521.551025391, 547.340820312, 535.895996094, 532.660888672, 592.372802734, 532.248779297, 527.408935547, 527.072753906, 505.826171875, 549.137939453, 519.066894531, 521.145751953, 518.940185547, 571.222900391, 531.505859375, 520.952880859, 520.610839844, 490.315917969, 531.37109375, 579.460205078, 502.435058594, 521.201904297, 524.998291016, 520.323242188, 565.227050781, 508.553955078, 540.898925781, 541.453125, 582.270751953, 564.333007812, 678.256103516, 527.142822266, 539.475097656, 526.096191406, 561.960205078, 596.208007812, 544.002929688, 512.690185547, 566.391845703, 560.682128906, 540.822998047, 554.016845703, 521.614013672, 682.275146484, 584.354980469, 539.755859375, 525.523925781, 546.417724609, 539.561035156, 510.283935547, 541.16796875, 530.229248047, 556.475830078, 526.114990234, 530.636962891, 524.762207031, 564.662841797, 522.200195312, 574.877929688, 554.340820312, 530.225097656, 566.348144531, 504.787841797, 485.631103516, 527.28515625, 527.982910156, 535.817871094, 555.178710938, 542.921142578, 492.98828125, 531.652832031, 566.617919922, 552.533935547, 511.49609375, 518.638183594, 490.04296875, 509.280029297, 515.218017578, 518.692871094, 594.205810547, 575.416015625, 503.762939453, 558.769042969, 489.937988281, 577.50390625, 516.805175781, 506.997314453, 535.868164062, 533.769775391, 670.040039062, 559.1328125, 568.770996094, 518.905761719, 548.074951172, 571.7890625, 586.624023438, 540.785888672, 525.778808594, 597.336181641, 483.651855469, 518.079833984, 581.009765625, 539.922851562]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2326.13110352
ms_run = [940.142822266, 929.923095703, 831.612060547, 917.879150391, 834.500976562, 877.426025391, 908.273925781, 852.577148438, 847.425048828, 881.458984375, 892.300048828, 927.032958984, 909.636962891, 869.814941406, 852.149169922, 917.391113281, 846.166015625, 834.916992188, 861.895019531, 851.946777344, 898.123046875, 878.703857422, 930.441162109, 868.100097656, 885.143066406, 869.780029297, 870.963134766, 857.333740234, 890.943847656, 866.401855469, 902.512939453, 870.276855469, 950.015136719, 877.188964844, 897.7578125, 874.311035156, 835.541992188, 844.578125, 861.012939453, 871.728027344, 952.771728516, 820.785888672, 840.271972656, 891.765136719, 892.478027344, 852.970703125, 883.704833984, 883.683837891, 933.794921875, 789.7109375, 856.356689453, 856.023193359, 881.283935547, 870.154296875, 900.468017578, 862.344970703, 860.979003906, 891.252929688, 864.238037109, 873.500732422, 878.423095703, 908.894042969, 842.708984375, 842.313232422, 817.170166016, 906.356933594, 834.006103516, 915.289794922, 878.419189453, 876.718994141, 923.380859375, 916.685058594, 862.7890625, 901.421142578, 843.848876953, 888.239013672, 918.932861328, 895.510009766, 869.765136719, 845.45703125, 901.281005859, 851.601074219, 901.125, 921.4140625, 890.458007812, 930.745849609, 885.08984375, 838.260986328, 896.846191406, 858.375, 947.355957031, 890.907958984, 858.127929688, 883.915039062, 884.114013672, 885.737304688, 834.471923828, 841.808105469, 968.095947266, 869.865722656, 886.256103516, 894.262939453, 861.165039062, 851.421875, 825.682861328, 885.514892578, 867.088867188, 854.667724609, 879.589111328, 905.764892578, 857.886962891, 835.137939453, 826.274658203, 929.259277344, 846.365966797, 882.554931641, 863.855712891, 917.467285156, 862.062988281, 872.915039062, 848.076904297, 854.568115234, 940.364257812, 857.233154297, 870.08203125, 863.538085938, 911.959960938, 894.562988281, 866.133789062, 900.832763672, 847.744140625, 851.528076172, 831.788818359, 859.564941406, 835.281005859, 893.600830078, 910.436035156, 886.281005859, 848.538818359, 900.828125, 867.264892578, 926.142089844, 868.761962891, 841.762207031, 813.559082031, 873.524169922, 879.346679688, 924.048095703, 900.50390625, 832.015869141]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2249.17285156
ms_run = [5567.41894531, 5361.02905273, 5768.36303711, 6876.26489258, 5349.55908203, 5464.5090332, 5460.91699219, 7091.69580078, 5432.171875, 5539.56884766, 5362.62207031, 7155.12695312, 7132.09301758, 7020.86791992, 5448.0949707, 6225.77416992, 5476.5, 7265.26806641, 5368.23706055, 5827.5480957, 5849.44604492, 5470.0300293, 5894.99804688, 6255.15405273, 5717.53393555, 5540.89599609, 5384.63989258, 6716.60498047, 5447.73803711, 5960.34106445, 5844.04296875, 5497.25, 5319.25390625, 5413.44799805, 5515.65014648, 5285.73217773, 5691.81884766, 5515.28979492, 5485.14794922, 5390.39697266, 5450.67895508, 6218.84106445, 6289.67016602, 5558.29907227, 5953.81787109, 7009.77294922, 6195.90209961, 6731.32495117, 5566.50610352, 7120.51123047, 5598.05297852, 5228.02392578, 6910.46777344, 5946.88476562, 7016.48608398, 5434.37915039, 5895.1730957, 5948.85595703, 5754.96484375, 6611.1027832, 7233.21118164, 5472.66430664, 6331.45996094, 5378.77294922, 5225.67822266, 5664.29272461, 7112.99609375, 6730.35400391, 6649.02294922, 6599.01611328, 5436.60766602, 5480.58203125, 5347.0, 5311.85107422, 5380.83007812, 5313.11401367, 6816.39697266, 5430.19287109, 6172.13891602, 6506.60302734, 6819.33813477, 5438.40966797, 5341.41186523, 5594.64697266, 6524.39208984, 6819.1550293, 6910.29003906, 5650.38012695, 6745.65795898, 7138.27294922, 6913.77783203, 5456.10107422, 6415.29882812, 5756.48706055, 6341.35791016, 5413.55810547, 5434.71972656, 6340.97216797, 5199.796875, 5301.86889648, 5735.21508789, 6695.09985352, 5735.31396484, 5301.93603516, 5553.07788086, 5806.19091797, 5415.57470703, 5361.2890625, 5428.23608398, 5830.57519531, 5788.74389648, 6139.48999023, 5289.04296875, 5441.75195312, 7158.36987305, 6821.07397461, 5558.6418457, 5234.31103516, 5536.60473633, 5348.32885742, 5290.97192383, 5807.06787109, 5665.79199219, 5335.08691406, 6807.93408203, 5455.58105469, 6595.12670898, 5840.15893555, 5808.27905273, 5401.35205078, 5228.35717773, 7145.71508789, 7180.46118164, 6842.0703125, 5375.43017578, 5583.02807617, 5496.26416016, 5632.20288086, 6244.22216797, 5305.75097656, 6463.89208984, 6499.23193359, 5438.89990234, 6693.19506836, 5451.55493164, 6648.73510742, 5290.67504883, 6613.34814453, 6372.26977539, 6258.9909668]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2646.87109375
ms_run = [9458.91210938, 9195.93994141, 9301.75976562, 9186.50878906, 9191.1159668, 9291.48022461, 9780.08081055, 10158.8210449, 8954.58105469, 9107.90893555, 9260.12915039, 9750.50488281, 9190.54589844, 10223.0957031, 10143.1508789, 9402.8762207, 9535.01904297, 10434.0598145, 9760.68920898, 9144.15673828, 10082.8161621, 9018.91992188, 9072.93994141, 10108.8588867, 8896.47998047, 9069.32299805, 9075.88330078, 9007.48999023, 9554.76586914, 9241.72802734, 9245.59619141, 9396.27783203, 9211.18920898, 10366.5732422, 9196.95581055, 10513.565918, 9991.07226562, 9541.43286133, 9047.29492188, 10576.9069824, 9714.3449707, 9069.06079102, 9270.71801758, 9068.73876953, 9576.55908203, 9529.5222168, 10185.921875, 9340.31884766, 10319.9519043, 9267.14306641, 9679.02783203, 9169.31982422, 9069.99267578, 9644.14892578, 9135.92016602, 10307.4030762, 10253.927002, 9078.73388672, 8933.17285156, 9522.12695312, 9126.39306641, 9222.91186523, 9178.18701172, 9725.63598633, 9412.53491211, 9218.08203125, 10168.3786621, 8900.86425781, 10141.0578613, 10252.6088867, 9605.35595703, 9051.44482422, 9103.61108398, 9602.99804688, 9394.21606445, 10448.5959473, 9024.80004883, 9323.57006836, 8945.68212891, 8979.9440918, 10106.5991211, 9504.37280273, 9799.91894531, 9973.82177734, 8894.64477539, 8856.64794922, 9528.05102539, 9358.25585938, 10014.6159668, 9458.94018555, 9579.15307617, 9476.03979492, 9109.4909668, 9184.02001953, 9186.703125, 9243.29980469, 9127.81005859, 8970.83862305, 9902.60473633, 9002.33007812, 10106.9189453, 9700.2409668, 8951.36865234, 9012.37573242, 9975.92675781, 9269.31884766, 10072.2358398, 10312.9819336, 9296.05322266, 9121.14086914, 10068.5900879, 8894.69384766, 10077.7519531, 8984.34692383, 10039.7661133, 9747.93603516, 10194.9899902, 8952.95996094, 9564.86010742, 10066.0332031, 8933.71899414, 8874.66308594, 8981.0, 8921.10693359, 9065.47509766, 8974.13110352, 8815.98095703, 8994.79614258, 8902.27905273, 9136.74584961, 9401.11010742, 8970.9621582, 9551.69702148, 9603.52490234, 9948.75195312, 9786.60327148, 9038.55004883, 8910.12207031, 9075.49121094, 8912.09228516, 10124.7941895, 10325.7438965, 8987.11303711, 8733.70410156, 9033.8828125, 10230.1557617, 8925.64477539, 9324.04711914, 10256.269043, 9514.13696289]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2693.58300781
ms_run = [561.041992188, 567.559082031, 593.442871094, 626.534912109, 557.967041016, 502.788085938, 578.842041016, 654.4140625, 523.187988281, 520.12890625, 592.633056641, 478.065917969, 606.060058594, 574.104980469, 571.502929688, 611.130126953, 558.594970703, 648.591064453, 552.395019531, 592.510986328, 575.919189453, 402.926025391, 695.122070312, 570.064697266, 637.705078125, 495.995117188, 715.911132812, 515.833984375, 568.828125, 498.724853516, 495.486816406, 563.252929688, 540.280029297, 520.097167969, 645.166259766, 501.210205078, 473.703857422, 583.676757812, 571.687011719, 592.83984375, 607.41796875, 578.062011719, 573.396972656, 597.572021484, 313.354980469, 542.16796875, 512.651855469, 450.543945312, 445.807128906, 540.447021484, 462.873291016, 660.532958984, 488.00390625, 595.729248047, 554.233154297, 580.402832031, 468.604003906, 554.735351562, 570.364990234, 510.269042969, 530.093017578, 581.608886719, 470.531005859, 601.536132812, 562.893066406, 480.118896484, 596.083984375, 443.656005859, 633.056152344, 597.792236328, 687.564941406, 504.46875, 606.971191406, 490.766113281, 491.436035156, 565.324951172, 492.531005859, 390.671875, 684.813232422, 552.052001953, 622.969238281, 558.791992188, 467.541992188, 682.384033203, 524.723144531, 573.767333984, 611.556152344, 582.495849609, 439.833251953, 431.00390625, 623.499023438, 471.385009766, 523.541015625, 591.928955078, 490.385986328, 642.552734375, 551.497070312, 539.04296875, 622.018066406, 569.142822266, 590.854248047, 525.956298828, 529.197021484, 640.065185547, 439.441894531, 556.118896484, 551.794921875, 538.587158203, 465.391113281, 505.401123047, 455.947021484, 514.932861328, 540.23828125, 522.219970703, 691.068115234, 557.587890625, 509.087890625, 601.583007812, 512.772949219, 532.145019531, 550.653076172, 483.699951172, 528.554931641, 618.382080078, 619.234863281, 757.688232422, 514.340087891, 565.845947266, 586.305175781, 463.381103516, 667.546142578, 527.466064453, 611.163818359, 576.276123047, 454.444824219, 527.908935547, 460.735839844, 485.037109375, 572.357910156, 411.203125, 554.625, 535.700195312, 548.385986328, 623.87890625, 705.186035156, 572.093994141, 490.970947266, 484.804199219, 484.028076172, 497.937011719]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2286.52099609
ms_run = [732.666748047, 697.413085938, 627.729980469, 647.260009766, 713.213378906, 786.519042969, 736.62109375, 614.732910156, 633.235107422, 868.034179688, 866.773925781, 750.606933594, 636.58984375, 557.455078125, 713.977050781, 674.052001953, 822.423828125, 637.384033203, 824.817138672, 717.242919922, 646.659179688, 663.028076172, 766.739746094, 679.001708984, 655.272949219, 551.107177734, 853.608154297, 837.415039062, 606.036865234, 619.240966797, 618.637939453, 682.687988281, 655.775878906, 648.160888672, 835.102294922, 774.070800781, 711.899169922, 594.051269531, 709.787109375, 684.918945312, 832.265136719, 687.906982422, 783.976074219, 851.87890625, 584.853271484, 703.030029297, 643.788085938, 593.287353516, 714.028320312, 657.234375, 846.967773438, 573.453857422, 724.598144531, 830.138916016, 700.083984375, 711.689941406, 703.458984375, 686.850097656, 685.631103516, 716.518310547, 562.532958984, 794.226074219, 903.166992188, 766.734130859, 780.531982422, 754.372802734, 800.313964844, 873.513916016, 734.750976562, 658.802246094, 823.973144531, 773.983886719, 576.79296875, 649.974121094, 668.060058594, 746.715087891, 728.675048828, 642.116943359, 671.610107422, 788.653076172, 779.353027344, 688.819824219, 760.154052734, 769.690917969, 771.357177734, 746.656005859, 634.294189453, 1067.42700195, 546.431884766, 655.234863281, 623.204101562, 698.437744141, 803.342041016, 555.483154297, 737.137939453, 702.894042969, 864.166015625, 832.671142578, 653.510009766, 720.173095703, 726.430908203, 696.905029297, 754.294189453, 524.424072266, 696.421875, 518.019775391, 745.002197266, 847.738037109, 669.408935547, 701.162109375, 739.66015625, 737.656005859, 819.125976562, 851.136962891, 759.177978516, 706.291015625, 481.601074219, 797.967041016, 864.778076172, 782.226074219, 709.781738281, 673.593994141, 726.992919922, 675.403076172, 525.657958984, 580.389160156, 657.883056641, 748.529052734, 744.0390625, 661.537109375, 703.506103516, 732.55078125, 757.527099609, 639.782958984, 806.264892578, 865.509033203, 840.389160156, 855.041015625, 670.645019531, 783.577148438, 859.314208984, 782.627197266, 718.740722656, 748.366210938, 772.825195312, 681.022216797, 730.708007812, 737.172851562, 747.065917969, 762.20703125]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2210.14868164
ms_run = [5334.01904297, 5033.27416992, 5059.9621582, 5080.24194336, 5241.73803711, 5583.15795898, 5159.00512695, 5216.13085938, 5456.7409668, 5396.79882812, 5306.10205078, 5306.87109375, 5499.2902832, 5566.60620117, 4935.99194336, 5273.62695312, 5026.92919922, 5286.94311523, 5184.90991211, 5348.64916992, 5267.74682617, 5157.0378418, 5290.1262207, 5417.84301758, 4921.39526367, 4921.13012695, 5327.47705078, 5031.50390625, 5077.54711914, 5042.38110352, 5313.68603516, 5121.58398438, 5169.50195312, 4864.0949707, 5297.87402344, 5564.40209961, 5191.13720703, 4858.56201172, 5151.5559082, 5148.58813477, 5099.40795898, 5527.40893555, 5157.28588867, 5360.97680664, 5051.34594727, 5208.31591797, 5388.69702148, 5239.72875977, 5204.91015625, 5364.50610352, 5196.48706055, 5563.41577148, 5099.74584961, 4876.66479492, 5482.52514648, 5156.29785156, 5572.71875, 5336.11694336, 5533.83911133, 5441.50219727, 5189.71313477, 5200.26391602, 5479.40161133, 4846.6940918, 5284.04077148, 4987.55126953, 5511.40625, 4977.13037109, 5172.70898438, 4691.54101562, 5346.97290039, 4847.28881836, 5069.70092773, 4963.60986328, 5346.2590332, 5363.99194336, 5340.82104492, 5150.2421875, 5240.03808594, 5390.17895508, 5276.45092773, 5603.23413086, 4856.58496094, 5200.50585938, 5057.98413086, 5275.34204102, 5301.86328125, 5020.2722168, 5209.82104492, 5023.03979492, 5121.76708984, 4974.19506836, 5472.828125, 5760.43383789, 4757.25024414, 5596.05883789, 5329.81591797, 5334.25488281, 5168.11401367, 5018.58203125, 4973.50415039, 5565.58666992, 5342.12011719, 5221.59008789, 4889.88500977, 4898.19018555, 5150.41503906, 5243.27783203, 5229.4362793, 5492.82202148, 5132.29394531, 5411.32592773, 5724.24316406, 5278.49902344, 5001.33569336, 5584.22509766, 5104.95605469, 5276.62695312, 5206.30517578, 4776.17016602, 5004.78198242, 5168.20092773, 4907.12695312, 5281.578125, 5271.33691406, 5235.23803711, 5218.99487305, 5093.56616211, 5198.60693359, 5083.10180664, 5336.94116211, 5269.46801758, 5339.60620117, 4892.7668457, 5034.14892578, 5416.43920898, 5195.39111328, 5321.7019043, 4847.39599609, 5467.23681641, 5225.43579102, 4931.5300293, 5172.80395508, 4791.61279297, 5210.13916016, 5563.37719727, 5358.71191406, 5189.36914062, 5534.61694336, 5351.08398438]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2272.83105469
ms_run = [6932.56591797, 6487.19091797, 6776.64404297, 6900.08398438, 6791.52197266, 6733.80688477, 6699.11987305, 6851.67895508, 6815.89697266, 6964.45800781, 7055.34887695, 7301.31982422, 6619.48486328, 6913.78393555, 6780.37109375, 7191.60205078, 6665.74902344, 7253.34790039, 6885.17993164, 6826.98608398, 7012.65698242, 7116.04418945, 7233.10107422, 6979.0612793, 6601.12695312, 6913.81494141, 6963.47924805, 7057.2578125, 6996.11889648, 7553.54296875, 7007.96289062, 6632.81616211, 6944.1159668, 6892.97509766, 6975.10302734, 6906.8918457, 6832.16381836, 6992.41210938, 6917.06518555, 6906.75219727, 6713.91796875, 6693.41699219, 6928.57885742, 6753.12890625, 7038.48608398, 6893.90991211, 6782.0949707, 7393.58300781, 6925.5612793, 7073.85717773, 7003.21484375, 7173.59277344, 6246.40283203, 7366.04492188, 7419.83911133, 6891.33007812, 7183.16918945, 7038.65795898, 6907.45092773, 7084.60913086, 6433.7487793, 7184.69311523, 6311.28222656, 6778.81103516, 7270.72314453, 7268.8449707, 7216.5690918, 7343.83203125, 6696.23388672, 6722.98925781, 7104.20092773, 6639.16308594, 6638.44897461, 7225.57397461, 7256.57592773, 7239.30712891, 7003.92480469, 7298.95385742, 7155.02197266, 6543.74414062, 6860.58886719, 7369.29980469, 7475.44897461, 6647.56982422, 6631.88012695, 7144.82177734, 6768.93701172, 6931.76098633, 6948.46704102, 7168.73193359, 7342.30200195, 7252.3059082, 6915.70263672, 7022.48193359, 6881.31591797, 6928.6340332, 7101.25097656, 6804.0769043, 7421.99389648, 6590.62011719, 7195.47485352, 6777.66699219, 6882.94897461, 6556.81591797, 6814.63427734, 6845.45605469, 6709.0690918, 7193.17602539, 7382.02490234, 6677.54101562, 6967.07397461, 7039.20898438, 6794.02294922, 7197.68994141, 6963.31225586, 6938.00488281, 6788.91992188, 6464.19091797, 6578.53710938, 6717.74707031, 7398.31787109, 7132.84277344, 6764.45800781, 7241.68798828, 6665.63208008, 6716.76196289, 6714.55200195, 7194.93774414, 7274.25415039, 7051.81103516, 7263.94970703, 7117.18798828, 6755.15014648, 7007.93994141, 7298.51416016, 6772.53393555, 6723.3762207, 6955.93383789, 6591.78491211, 6884.43994141, 7469.25683594, 6940.96606445, 6681.91772461, 7048.60083008, 7186.3269043, 7519.91308594, 7158.38085938, 6948.03588867, 6770.06689453, 6955.0]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2689.21484375
ms_run = [662.308105469, 646.831054688, 647.936035156, 652.820068359, 646.895019531, 649.168945312, 658.025146484, 649.303710938, 645.998046875, 653.858886719, 653.388916016, 650.798583984, 651.437988281, 649.744873047, 633.467041016, 652.21484375, 651.135009766, 639.643798828, 654.604980469, 649.937744141, 656.116943359, 645.550048828, 647.353759766, 653.333007812, 648.297851562, 647.450195312, 652.251953125, 645.988769531, 645.374023438, 649.132080078, 647.267822266, 633.177001953, 653.880126953, 650.699707031, 649.750732422, 636.37109375, 635.540039062, 650.662841797, 640.282958984, 653.3359375, 650.665039062, 651.207763672, 654.368896484, 650.229003906, 637.417236328, 646.888183594, 637.728027344, 650.951171875, 654.599121094, 647.7578125, 644.388916016, 651.456298828, 646.254150391, 648.696044922, 640.062255859, 647.561035156, 650.657958984, 648.941894531, 643.224121094, 657.752929688, 643.387207031, 661.081054688, 649.700927734, 646.875244141, 646.842041016, 635.206054688, 652.368896484, 649.83203125, 659.997802734, 644.515136719, 644.392089844, 654.557128906, 652.022949219, 651.530029297, 651.031982422, 655.035888672, 649.411865234, 650.037841797, 643.784912109, 644.968994141, 651.732910156, 651.117919922, 642.398925781, 655.427246094, 641.075927734, 642.761962891, 645.008056641, 646.453125, 645.420898438, 651.243896484, 633.174072266, 642.427978516, 652.342773438, 655.806152344, 646.40625, 649.489746094, 648.467285156, 646.407714844, 647.150146484, 638.937011719, 645.892089844, 646.183837891, 646.350097656, 646.790039062, 651.434814453, 634.243164062, 645.675048828, 645.280761719, 646.343017578, 646.23828125, 653.501953125, 648.548828125, 647.793945312, 652.405029297, 652.322998047, 637.838867188, 639.810058594, 639.297119141, 639.507080078, 639.972167969, 648.016845703, 649.593994141, 653.326171875, 649.763916016, 650.373046875, 653.597900391, 648.515136719, 646.126953125, 647.395751953, 652.086914062, 648.965820312, 648.124023438, 644.591064453, 650.294189453, 645.685058594, 635.83203125, 657.384033203, 651.084960938, 637.076171875, 646.328857422, 646.605957031, 644.28125, 643.945068359, 644.081054688, 642.020019531, 648.916992188, 646.163085938, 644.396240234, 652.576904297, 647.200195312]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2482.80098142
""", """-2494.45214841
""", """-2480.91453911
""", """-2490.09268588
""", """-2501.11349822
""", """-2496.10971465
""", """-2495.06501574
""", """-2485.27598909
""", """-2499.26940394
""", """-2480.8870116
""", """-2488.06971371
""", """-2496.25597867
""", """-2495.15478654
""", """-2488.31566437
""", """-2491.02040744
""", """-2494.16667518
""", """-2497.19816766
""", """-2494.70839775
""", """-2486.43593832
""", """-2509.5052638
""", """-2477.29347396
""", """-2479.58178268
""", """-2500.42066684
""", """-2505.22723861
""", """-2499.42647577
""", """-2484.36218592
""", """-2464.04791322
""", """-2463.9182385
""", """-2496.51959124
""", """-2490.9188703
""", """-2487.95338992
""", """-2500.60908502
""", """-2504.76146713
""", """-2483.38490062
""", """-2490.72877206
""", """-2492.22996093
""", """-2506.12489958
""", """-2510.24343668
""", """-2501.09062624
""", """-2479.45181805
""", """-2485.94861922
""", """-2507.35420583
""", """-2499.09032468
""", """-2496.62615014
""", """-2485.25039158
""", """-2453.13242436
""", """-2490.39192292
""", """-2473.9460776
""", """-2498.83046669
""", """-2485.3471859
""", """-2498.3514193
""", """-2482.14442614
""", """-2501.36907303
""", """-2490.44355275
""", """-2465.03252036
""", """-2481.68558663
""", """-2479.33875367
""", """-2499.21850189
""", """-2493.22918966
""", """-2480.79978895
""", """-2500.23591503
""", """-2501.72330564
""", """-2503.50767714
""", """-2490.83934514
""", """-2491.30612667
""", """-2501.61769032
""", """-2491.84600446
""", """-2475.37454407
""", """-2499.76029398
""", """-2498.84515539
""", """-2492.27386224
""", """-2496.24794487
""", """-2470.40291717
""", """-2489.37135648
""", """-2498.99136627
""", """-2498.25204624
""", """-2492.66899276
""", """-2484.99346356
""", """-2478.80818577
""", """-2490.15001628
""", """-2451.82749901
""", """-2493.99690559
""", """-2489.05770999
""", """-2495.58290537
""", """-2500.90075023
""", """-2506.87206705
""", """-2487.1425261
""", """-2481.98173731
""", """-2497.29093908
""", """-2467.35303657
""", """-2504.6659551
""", """-2486.33757202
""", """-2482.09466809
""", """-2513.74744343
""", """-2486.89180464
""", """-2495.37499329
""", """-2497.078285
""", """-2495.64953093
""", """-2478.16727864
""", """-2500.66059308
""", """-2505.37267245
""", """-2505.26909691
""", """-2474.43018764
""", """-2486.47726586
""", """-2485.92906664
""", """-2505.34519446
""", """-2476.92388253
""", """-2484.49248294
""", """-2491.24183195
""", """-2490.63867052
""", """-2490.813335
""", """-2496.23500068
""", """-2488.42448222
""", """-2497.63229298
""", """-2482.22293623
""", """-2488.53052456
""", """-2502.97381695
""", """-2503.33381819
""", """-2486.0655644
""", """-2488.07780544
""", """-2482.196133
""", """-2498.04312592
""", """-2480.26460353
""", """-2480.51844625
""", """-2483.19796599
""", """-2501.76664498
""", """-2499.39697017
""", """-2477.90441404
""", """-2501.18724684
""", """-2483.98937567
""", """-2503.75647653
""", """-2504.1130582
""", """-2475.26524989
""", """-2506.06761358
""", """-2493.35839998
""", """-2494.00478582
""", """-2494.14735578
""", """-2489.11212565
""", """-2493.22854386
""", """-2492.24323204
""", """-2485.33318495
""", """-2498.53095871
""", """-2490.07463799
""", """-2495.06786052
""", """-2500.23629888
""", """-2494.26709234
""", """-2475.16589589
""", """-2484.45801019
""", """-2501.02995137
""", """-2490.61049037
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2277.17163086
ms_run = [1179.39599609, 1166.86987305, 1175.43408203, 1207.94897461, 1185.16308594, 1180.97583008, 1188.27490234, 1186.74609375, 1177.74291992, 1190.40527344, 1177.86083984, 1170.90698242, 1177.15283203, 1164.86010742, 1192.22998047, 1178.72094727, 1179.09692383, 1168.69897461, 1176.05224609, 1206.66381836, 1191.14306641, 1175.7668457, 1183.83520508, 1176.92797852, 1163.98095703, 1173.69604492, 1184.65600586, 1169.28100586, 1178.0168457, 1169.64501953, 1180.41625977, 1179.25390625, 1185.78198242, 1164.55078125, 1169.18115234, 1175.81396484, 1181.22021484, 1172.01611328, 1182.7578125, 1173.73388672, 1186.40917969, 1181.78710938, 1157.63598633, 1188.57983398, 1178.6706543, 1178.58496094, 1175.65209961, 1173.73388672, 1164.91333008, 1177.39794922, 1183.86816406, 1184.02807617, 1172.57373047, 1178.32202148, 1169.15966797, 1171.57592773, 1186.26000977, 1180.51318359, 1190.52905273, 1174.84814453, 1171.08203125, 1162.30102539, 1178.82617188, 1194.06396484, 1184.5168457, 1176.29711914, 1167.58105469, 1155.15405273, 1185.00317383, 1183.45874023, 1180.24291992, 1173.74804688, 1179.32421875, 1174.80419922, 1182.66821289, 1170.3359375, 1158.54589844, 1173.74389648, 1176.06176758, 1182.94482422, 1175.95117188, 1175.08081055, 1178.22314453, 1175.32519531, 1182.1809082, 1170.3840332, 1171.39916992, 1174.17480469, 1182.01782227, 1198.25512695, 1181.29785156, 1174.95410156, 1185.84985352, 1179.95605469, 1179.24682617, 1165.53710938, 1192.3918457, 1172.74414062, 1176.39892578, 1176.61083984, 1176.91796875, 1158.93896484, 1177.01025391, 1171.0222168, 1173.68701172, 1174.99291992, 1157.88916016, 1182.31420898, 1177.81591797, 1194.63085938, 1179.20800781, 1183.53808594, 1175.17797852, 1174.34594727, 1179.52392578, 1180.04589844, 1165.86499023, 1169.26611328, 1173.04516602, 1172.72802734, 1177.04199219, 1179.29589844, 1199.65698242, 1179.22900391, 1180.73510742, 1170.82202148, 1172.84887695, 1183.06103516, 1163.94213867, 1185.86401367, 1180.97631836, 1159.64111328, 1171.36816406, 1176.74023438, 1199.75390625, 1175.18505859, 1176.63134766, 1175.85717773, 1161.63989258, 1160.33984375, 1175.74584961, 1167.75292969, 1192.32421875, 1159.39306641, 1177.39208984, 1179.42993164, 1161.48901367, 1160.29980469, 1176.69018555, 1171.36181641]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2492.55429432
""", """-2492.38338638
""", """-2503.95015308
""", """-2499.43096678
""", """-2479.08270244
""", """-2501.29060902
""", """-2486.48322579
""", """-2487.55695462
""", """-2484.3382679
""", """-2496.26895139
""", """-2484.39444624
""", """-2479.45434946
""", """-2494.57350837
""", """-2466.17925938
""", """-2492.59126738
""", """-2488.29694789
""", """-2472.01045169
""", """-2507.6434687
""", """-2507.6151977
""", """-2493.50675181
""", """-2493.63003824
""", """-2463.01403724
""", """-2478.17911248
""", """-2496.73082199
""", """-2491.13159692
""", """-2484.18208303
""", """-2496.58321438
""", """-2471.20912085
""", """-2498.98611197
""", """-2489.16108066
""", """-2493.10117245
""", """-2504.20239693
""", """-2492.00860474
""", """-2489.55521002
""", """-2474.54503102
""", """-2492.25665626
""", """-2471.03327316
""", """-2501.41354258
""", """-2483.65973194
""", """-2502.93639569
""", """-2492.3378572
""", """-2480.92900422
""", """-2470.6299877
""", """-2483.48373407
""", """-2505.59282583
""", """-2488.69472492
""", """-2498.95695718
""", """-2497.32916181
""", """-2492.60022698
""", """-2503.21412399
""", """-2492.95481235
""", """-2499.52943541
""", """-2465.1626138
""", """-2500.87566402
""", """-2501.87165528
""", """-2502.28317672
""", """-2489.25073685
""", """-2494.78815605
""", """-2480.22180214
""", """-2488.22951033
""", """-2495.65658532
""", """-2475.06904164
""", """-2497.26044297
""", """-2479.18338842
""", """-2492.18672355
""", """-2493.23722222
""", """-2494.27057314
""", """-2475.91308197
""", """-2500.49896973
""", """-2485.80621801
""", """-2486.96012036
""", """-2475.08530377
""", """-2489.68446202
""", """-2492.73820847
""", """-2466.96071828
""", """-2505.15591778
""", """-2477.75862761
""", """-2494.12456295
""", """-2497.54493181
""", """-2492.17260038
""", """-2496.30629497
""", """-2490.50074551
""", """-2481.1601953
""", """-2471.21651226
""", """-2509.47043871
""", """-2496.72782632
""", """-2496.64531027
""", """-2497.22457616
""", """-2507.87590166
""", """-2482.85634676
""", """-2504.33458175
""", """-2501.6103592
""", """-2491.66181262
""", """-2485.66444981
""", """-2508.72150256
""", """-2504.54729804
""", """-2492.10516452
""", """-2462.56272038
""", """-2497.85958017
""", """-2502.21983968
""", """-2481.60112927
""", """-2508.59550706
""", """-2495.31497198
""", """-2483.54371024
""", """-2496.68389903
""", """-2456.2207003
""", """-2493.07143803
""", """-2496.70374273
""", """-2481.65274244
""", """-2498.09789234
""", """-2497.08114963
""", """-2496.54021133
""", """-2492.10426003
""", """-2506.91063014
""", """-2482.68706034
""", """-2491.21931035
""", """-2474.7815417
""", """-2494.71887194
""", """-2480.07960163
""", """-2485.85697828
""", """-2494.78720728
""", """-2466.6795196
""", """-2486.96136805
""", """-2499.98613606
""", """-2491.06217193
""", """-2505.21761462
""", """-2476.88738734
""", """-2489.92858632
""", """-2494.46432579
""", """-2496.43059968
""", """-2478.84404754
""", """-2470.98913321
""", """-2495.53981167
""", """-2490.58164522
""", """-2491.88148042
""", """-2486.50428017
""", """-2497.36932607
""", """-2488.50739695
""", """-2495.86720848
""", """-2492.63818486
""", """-2493.67998494
""", """-2493.51488061
""", """-2490.38837314
""", """-2495.2048035
""", """-2495.84617924
""", """-2490.99461389
""", """-2485.21166257
""", """-2491.85090425
""", """-2499.50815747
""", """-2495.86447349
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2318.36328125
ms_run = [1398.2890625, 1405.51806641, 1415.89306641, 1406.61108398, 1414.1418457, 1409.45483398, 1415.45996094, 1394.046875, 1398.22192383, 1397.81079102, 1394.75415039, 1389.32080078, 1422.32788086, 1403.79492188, 1396.70800781, 1412.39208984, 1388.84716797, 1415.8269043, 1403.25, 1399.59399414, 1400.25585938, 1406.70385742, 1398.1003418, 1387.19702148, 1413.85693359, 1410.99194336, 1409.7121582, 1395.33911133, 1403.44287109, 1442.40185547, 1404.01025391, 1387.77905273, 1397.49316406, 1410.15209961, 1391.32275391, 1428.60400391, 1426.046875, 1404.4309082, 1400.95483398, 1397.27319336, 1408.38793945, 1430.52807617, 1391.78491211, 1400.94897461, 1410.7121582, 1393.38671875, 1417.95874023, 1406.18798828, 1393.89892578, 1399.39697266, 1420.60205078, 1388.48486328, 1398.01000977, 1399.16113281, 1382.32495117, 1394.54711914, 1401.58276367, 1397.54296875, 1410.625, 1393.1171875, 1392.32983398, 1395.4519043, 1389.65380859, 1398.63378906, 1395.63793945, 1398.16772461, 1383.16992188, 1393.43920898, 1392.54125977, 1398.91113281, 1384.45288086, 1403.71972656, 1415.69897461, 1410.18383789, 1388.97192383, 1403.98095703, 1387.3190918, 1391.66625977, 1379.75, 1387.37573242, 1386.60864258, 1388.61499023, 1380.9921875, 1392.74194336, 1392.96191406, 1396.71630859, 1396.79101562, 1378.47412109, 1400.89526367, 1388.13818359, 1394.98193359, 1385.72485352, 1426.23388672, 1399.50488281, 1396.87817383, 1401.90014648, 1394.06103516, 1391.43603516, 1402.72314453, 1395.94189453, 1386.92578125, 1413.75219727, 1393.12915039, 1403.43579102, 1382.99389648, 1400.90405273, 1384.02001953, 1376.37304688, 1413.66088867, 1397.28222656, 1383.59179688, 1423.84399414, 1392.17700195, 1413.70483398, 1410.68701172, 1387.41479492, 1393.42993164, 1375.84887695, 1404.74389648, 1405.74511719, 1397.44726562, 1391.28173828, 1410.55297852, 1396.98608398, 1383.36669922, 1398.17016602, 1395.12719727, 1412.05493164, 1407.45898438, 1405.91918945, 1388.60205078, 1399.44775391, 1393.35205078, 1436.56518555, 1404.82006836, 1407.00805664, 1428.97119141, 1388.18408203, 1410.125, 1392.89306641, 1396.79882812, 1402.74829102, 1383.66821289, 1387.20532227, 1410.81787109, 1401.1418457, 1396.45898438, 1400.11694336, 1395.34594727, 1406.33178711]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2494.61124582
""", """-2496.18239671
""", """-2493.25533805
""", """-2495.31055021
""", """-2487.22508545
""", """-2496.21926273
""", """-2509.32522896
""", """-2493.24863527
""", """-2462.7397608
""", """-2478.21695292
""", """-2495.58508544
""", """-2487.76965311
""", """-2476.13528232
""", """-2485.45591725
""", """-2500.02042902
""", """-2495.76117375
""", """-2499.16830634
""", """-2496.81177164
""", """-2480.01509974
""", """-2481.41887787
""", """-2490.70664694
""", """-2491.58399627
""", """-2504.08323281
""", """-2478.02561908
""", """-2504.39431794
""", """-2478.23390995
""", """-2500.59636006
""", """-2483.22127546
""", """-2489.77381959
""", """-2492.87087978
""", """-2496.93041667
""", """-2463.76317694
""", """-2495.90122666
""", """-2503.00456916
""", """-2486.70231522
""", """-2472.56035065
""", """-2487.11818059
""", """-2497.19499967
""", """-2488.19864338
""", """-2498.55168506
""", """-2489.4926066
""", """-2512.56923698
""", """-2497.97558292
""", """-2478.14759256
""", """-2488.17927875
""", """-2475.8042805
""", """-2502.65958719
""", """-2482.75736983
""", """-2493.59376828
""", """-2485.00188281
""", """-2494.92377531
""", """-2493.21986847
""", """-2505.42541742
""", """-2489.97729887
""", """-2460.66147554
""", """-2501.69683672
""", """-2484.05970665
""", """-2490.96609167
""", """-2470.71764545
""", """-2503.72021907
""", """-2499.10171626
""", """-2473.96402634
""", """-2495.50074642
""", """-2492.24261945
""", """-2491.37048896
""", """-2500.44443826
""", """-2492.23751664
""", """-2492.22286189
""", """-2487.1097746
""", """-2487.42355663
""", """-2503.06831695
""", """-2486.72461394
""", """-2492.23751664
""", """-2474.10274427
""", """-2490.56964985
""", """-2499.18794702
""", """-2486.09368803
""", """-2489.00385911
""", """-2492.14242761
""", """-2491.37406765
""", """-2490.98710582
""", """-2496.26447814
""", """-2475.67571217
""", """-2495.74944701
""", """-2500.23310848
""", """-2497.89059964
""", """-2512.38309065
""", """-2490.99994355
""", """-2498.60643296
""", """-2497.84122078
""", """-2491.65174612
""", """-2495.20085297
""", """-2490.47966712
""", """-2498.46297385
""", """-2502.91967612
""", """-2487.54423171
""", """-2467.68948931
""", """-2464.050381
""", """-2498.93088034
""", """-2503.81394405
""", """-2472.38303358
""", """-2484.25671273
""", """-2507.2759499
""", """-2496.38352132
""", """-2493.55623295
""", """-2487.99318327
""", """-2499.34535703
""", """-2485.50336326
""", """-2491.59047856
""", """-2504.39033614
""", """-2502.02846791
""", """-2481.52403591
""", """-2477.02537185
""", """-2497.78603936
""", """-2479.73555366
""", """-2495.11515791
""", """-2499.96225311
""", """-2482.9126991
""", """-2486.55845989
""", """-2490.09160948
""", """-2505.87300963
""", """-2473.20463757
""", """-2480.2264636
""", """-2505.0649811
""", """-2480.02589613
""", """-2485.6878902
""", """-2511.80390998
""", """-2494.83916729
""", """-2483.47748146
""", """-2509.0348116
""", """-2502.02846791
""", """-2479.91567111
""", """-2476.84463028
""", """-2470.22811728
""", """-2463.45586558
""", """-2488.26926706
""", """-2491.3008096
""", """-2476.54199488
""", """-2494.47539451
""", """-2493.39892248
""", """-2491.86917311
""", """-2502.14820206
""", """-2488.6447958
""", """-2484.7881317
""", """-2485.24368803
""", """-2494.60191941
""", """-2495.05280078
""", """-2497.06042856
""", """-2501.60734744
""", """-2500.73353034
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2537.47387695
ms_run = [6461.94995117, 6481.9909668, 6476.30908203, 6474.70825195, 6491.71508789, 6534.07202148, 6474.83886719, 6513.60791016, 6487.83203125, 6478.46386719, 6462.19433594, 6454.67211914, 6521.66113281, 6541.72314453, 6500.20922852, 6476.78588867, 6455.40307617, 6487.16577148, 6446.2800293, 6448.31298828, 6431.35693359, 6435.56982422, 6438.38183594, 6484.5559082, 6483.05200195, 6437.36303711, 6447.23803711, 6472.99804688, 6430.49804688, 6472.7097168, 6465.04785156, 6436.82983398, 6406.27197266, 6463.75585938, 6460.79711914, 6417.10791016, 6480.02099609, 6442.16479492, 6436.13598633, 6493.76586914, 6433.70092773, 6456.86816406, 6478.18286133, 6465.2512207, 6464.11523438, 6459.58520508, 6479.78125, 6486.43701172, 6475.40112305, 6427.61425781, 6448.08886719, 6426.87792969, 6415.97583008, 6407.94213867, 6463.11499023, 6434.22216797, 6411.43798828, 6445.68286133, 6466.125, 6431.85913086, 6433.97998047, 6417.95117188, 6437.15087891, 6513.88793945, 6434.54321289, 6450.52587891, 6425.57006836, 6501.84008789, 6437.1940918, 6425.22216797, 6409.76513672, 6430.15893555, 6435.80883789, 6476.3347168, 6469.24487305, 6509.41577148, 6430.00097656, 6431.80200195, 6412.80615234, 6410.24121094, 6433.03881836, 6419.39404297, 6401.8659668, 6447.4921875, 6462.34887695, 6424.10498047, 6417.49780273, 6457.62524414, 6441.15209961, 6418.55810547, 6492.95092773, 6420.78686523, 6460.24804688, 6456.74291992, 6415.93798828, 6589.38012695, 6454.47387695, 6441.44604492, 6443.72021484, 6442.65209961, 6466.72485352, 6493.35717773, 6462.53808594, 6459.39697266, 6460.36694336, 6427.30004883, 6441.5168457, 6400.9909668, 6435.52783203, 6456.59301758, 6440.12084961, 6428.28613281, 6452.76489258, 6401.01196289, 6411.31005859, 6414.49804688, 6474.49072266, 6424.25512695, 6397.10693359, 6411.7512207, 6403.69604492, 6418.87573242, 6420.30297852, 6420.83422852, 6426.01611328, 6546.34008789, 6432.23095703, 6461.01220703, 6457.66088867, 6416.6171875, 6432.91894531, 6411.97998047, 6385.2487793, 6454.89916992, 6428.22680664, 6423.77197266, 6407.07006836, 6395.57202148, 6432.74707031, 6416.27880859, 6529.44116211, 6465.74487305, 6436.25390625, 6445.04101562, 6420.11914062, 6403.23706055, 6391.91601562, 6403.87084961, 6423.66918945, 6391.4128418]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2465.28766018
""", """-2482.17556836
""", """-2465.88366436
""", """-2477.65466884
""", """-2455.72161692
""", """-2476.88436623
""", """-2460.54930543
""", """-2468.07240696
""", """-2456.23994087
""", """-2477.84086699
""", """-2471.94477861
""", """-2474.82297938
""", """-2457.9065511
""", """-2472.00543359
""", """-2468.07426449
""", """-2482.80058223
""", """-2469.72819217
""", """-2478.15048616
""", """-2452.91274862
""", """-2477.14924676
""", """-2470.29955519
""", """-2470.6276697
""", """-2475.98252665
""", """-2476.40551275
""", """-2464.1892332
""", """-2471.04943859
""", """-2482.71091365
""", """-2464.17211177
""", """-2478.48916033
""", """-2484.72596139
""", """-2479.46250651
""", """-2471.31449971
""", """-2465.85215087
""", """-2450.43929812
""", """-2480.6983695
""", """-2463.31731412
""", """-2466.81761086
""", """-2479.68248305
""", """-2482.05364082
""", """-2478.26713437
""", """-2478.43149118
""", """-2470.94706435
""", """-2483.21494307
""", """-2492.532252
""", """-2463.45031737
""", """-2481.99740296
""", """-2465.11357513
""", """-2470.06226146
""", """-2472.22490829
""", """-2487.45387796
""", """-2464.15328369
""", """-2480.1844977
""", """-2466.26787749
""", """-2481.81984554
""", """-2469.84564765
""", """-2467.69132382
""", """-2477.89886572
""", """-nan
""", """-2475.19887875
""", """-2479.69574586
""", """-2483.33048787
""", """-2469.06480958
""", """-2492.07994309
""", """-2479.16068608
""", """-2463.30343356
""", """-2469.74440895
""", """-2479.45013859
""", """-2475.10939239
""", """-2465.45012543
""", """-2467.2939734
""", """-2475.26819138
""", """-2475.85158046
""", """-2481.74245449
""", """-2485.53433629
""", """-2473.61452782
""", """-2475.56962214
""", """-2464.23020533
""", """-2480.68624488
""", """-2470.81847279
""", """-2470.63238336
""", """-2465.96789034
""", """-2484.82129164
""", """-2474.08879104
""", """-2446.80258753
""", """-2482.73821473
""", """-2474.78531064
""", """-2471.81767782
""", """-2469.52333525
""", """-2461.07058138
""", """-2483.66960172
""", """-2464.75451517
""", """-2483.79693846
""", """-2473.23533599
""", """-2477.68795844
""", """-2470.23290135
""", """-2478.08673876
""", """-2456.10233489
""", """-2465.48894143
""", """-2450.29254839
""", """-2461.02340929
""", """-2474.92064533
""", """-2460.6717256
""", """-2471.94904254
""", """-2487.72773986
""", """-2469.17847778
""", """-2479.24081095
""", """-2463.32804994
""", """-2468.79076435
""", """-2468.01786078
""", """-2475.83874653
""", """-2464.25012348
""", """-2470.5041511
""", """-2464.96236988
""", """-2449.10169475
""", """-2475.37365614
""", """-2486.72948374
""", """-2481.72256185
""", """-2476.88311682
""", """-2468.33030279
""", """-2481.27088119
""", """-2476.85158715
""", """-2471.11763426
""", """-2455.829008
""", """-2481.95356928
""", """-2476.4948523
""", """-2472.05095821
""", """-2492.63606574
""", """-2453.59372628
""", """-2483.30901532
""", """-2477.04634637
""", """-2477.97791705
""", """-2470.60776588
""", """-2474.49344699
""", """-2472.54932012
""", """-2481.24509202
""", """-2476.63776773
""", """-2459.74180773
""", """-2468.15853703
""", """-2480.56774888
""", """-2475.79631571
""", """-2476.90296581
""", """-2476.65287104
""", """-2478.44341997
""", """-2463.22068451
""", """-2466.9113142
""", """-2477.41280337
""", """-2473.33332766
""", """-2473.68843683
""", """-2471.25247053
""", """-2490.94784167
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2299.1418457
ms_run = [11982.1459961, 11847.815918, 11992.1520996, 11922.7578125, 11880.7192383, 11902.9123535, 11752.6298828, 11881.137207, 11794.598877, 11835.5791016, 11852.0568848, 12125.4260254, 11821.2841797, 11860.1347656, 11826.8430176, 12057.2861328, 11707.6738281, 11814.7980957, 11763.4030762, 11791.4609375, 11787.5681152, 11764.8740234, 11893.6970215, 11785.6660156, 11899.3740234, 11852.4453125, 11811.9099121, 11762.0048828, 11893.7351074, 11781.9599609, 11659.0458984, 11725.4492188, 11737.145752, 11760.3000488, 11759.5439453, 11710.2629395, 11752.064209, 11729.671875, 11841.0991211, 11735.8227539, 11723.7380371, 11800.7810059, 11754.59375, 11701.5788574, 11845.6408691, 11731.3601074, 11931.8439941, 11725.532959, 11717.2719727, 11717.7519531, 11703.513916, 11711.2731934, 11759.8959961, 11692.1831055, 11828.7612305, 11725.092041, 11888.0761719, 11712.6987305, 11700.7299805, 11731.5839844, 11706.1328125, 11812.427002, 11695.7180176, 11666.125, 11726.3930664, 11731.3010254, 11652.7148438, 11822.9450684, 11619.3010254, 11675.782959, 11651.9538574, 11702.2412109, 11736.8549805, 11684.763916, 11688.744873, 11678.1237793, 11701.8068848, 11655.3208008, 11660.380127, 11835.4130859, 11671.2871094, 11785.7678223, 11643.2011719, 11630.3259277, 11637.6879883, 11627.4260254, 11648.3059082, 11805.8291016, 11665.7399902, 11615.7790527, 11642.1599121, 11617.6381836, 11639.1940918, 11637.1723633, 11617.5, 11655.1850586, 11614.9399414, 11652.5390625, 11602.0407715, 11633.5349121, 11755.1779785, 11597.3200684, 11621.5539551, 11742.8049316, 11592.2219238, 11653.6459961, 11662.1430664, 11650.3110352, 11620.3068848, 11547.0698242, 11599.8178711, 11688.1569824, 11665.166748, 11615.8981934, 11638.7441406, 11520.1252441, 11845.3508301, 11639.9228516, 11753.2878418, 11663.8649902, 11615.8129883, 11534.9580078, 11634.7192383, 11636.8081055, 11633.8620605, 11690.2138672, 11505.2600098, 11668.6362305, 11679.4960938, 11552.5288086, 11587.6691895, 11624.251709, 11625.2167969, 12074.5170898, 11628.887207, 11583.8288574, 11514.5727539, 11597.4941406, 11602.637207, 11663.6118164, 11515.4272461, 11571.1101074, 11582.0290527, 11602.8791504, 11731.5751953, 11600.8989258, 11634.7700195, 11540.4050293, 11555.0571289, 11751.9509277]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2473.73330514
""", """-2467.49289549
""", """-2477.010966
""", """-2469.52109803
""", """-2462.23698397
""", """-2411.19986
""", """-2458.48825078
""", """-2470.87142659
""", """-2480.76279608
""", """-2472.67243684
""", """-2481.77543478
""", """-2462.9822405
""", """-2477.90200908
""", """-2458.1165522
""", """-2478.87000385
""", """-2470.12029178
""", """-2459.15480433
""", """-2478.72569712
""", """-2477.75097885
""", """-2474.4252194
""", """-2478.4000821
""", """-2476.69060898
""", """-2480.32265882
""", """-2481.50697934
""", """-2466.55708216
""", """-2476.40978659
""", """-2482.71836197
""", """-2481.26477464
""", """-2472.07234403
""", """-2480.61979699
""", """-2471.84003143
""", """-2470.93433539
""", """-2477.57338123
""", """-2473.8111699
""", """-2483.70600221
""", """-2474.88572481
""", """-2478.25683492
""", """-2459.23923765
""", """-2470.36267082
""", """-2462.99873677
""", """-2473.56826884
""", """-2475.51488828
""", """-2479.0387821
""", """-2472.88291301
""", """-2460.83119044
""", """-2462.02687214
""", """-2483.1783296
""", """-2488.41380363
""", """-2456.7732861
""", """-2475.6643777
""", """-2467.05848606
""", """-2466.1698003
""", """-2477.49681202
""", """-2483.58802771
""", """-2465.40055008
""", """-2480.682058
""", """-2483.33166744
""", """-2486.54957507
""", """-2475.0738648
""", """-2476.70885779
""", """-2474.7461464
""", """-2474.42782205
""", """-2462.30684644
""", """-2484.60012154
""", """-2474.74437984
""", """-2447.07667275
""", """-2479.68970666
""", """-2470.93001725
""", """-2482.07796778
""", """-2473.34025094
""", """-2482.58524638
""", """-2479.18833457
""", """-2477.63488849
""", """-2476.06074945
""", """-2474.59478241
""", """-2482.27855409
""", """-2469.95524388
""", """-2472.61552848
""", """-2466.99042557
""", """-2471.52549286
""", """-2453.07491138
""", """-2468.59019235
""", """-2476.49936505
""", """-2488.63658196
""", """-2467.47179415
""", """-2471.19176251
""", """-2479.32506866
""", """-2457.59736926
""", """-2440.74766435
""", """-2478.98473977
""", """-2479.61067152
""", """-2464.58770762
""", """-2478.92791899
""", """-2476.27970314
""", """-2469.95694328
""", """-2472.74703241
""", """-2482.94604987
""", """-2474.66730357
""", """-2475.6638907
""", """-2474.65612353
""", """-2479.79850826
""", """-2478.65302781
""", """-2477.11722263
""", """-2468.37349599
""", """-2485.14067091
""", """-2478.76714836
""", """-2459.96745276
""", """-2475.67916802
""", """-2484.56821493
""", """-2479.45991936
""", """-2470.9731034
""", """-2475.38308564
""", """-2463.68090169
""", """-2480.36212868
""", """-2479.77067197
""", """-2477.02409473
""", """-2475.87845407
""", """-2464.84307762
""", """-2464.48680463
""", """-2486.9526556
""", """-2464.53954243
""", """-2479.32224181
""", """-2465.88002596
""", """-2481.20971044
""", """-2478.17311406
""", """-2475.22788099
""", """-2480.87167637
""", """-2467.73614195
""", """-2487.75214108
""", """-2457.82656682
""", """-2485.40931646
""", """-2461.54867211
""", """-2474.71606377
""", """-2449.7146725
""", """-2477.51029067
""", """-2481.20106264
""", """-2473.36045002
""", """-2469.48866421
""", """-2470.18935047
""", """-2491.47857587
""", """-2464.82346169
""", """-2458.49633211
""", """-2469.375128
""", """-2474.94597483
""", """-2474.20795378
""", """-2476.23629663
""", """-2458.78763292
""", """-2480.11651237
""", """-2471.10190607
""", """-2478.05660381
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2311.48095703
ms_run = [13977.0048828, 14051.901123, 14036.744873, 14048.5302734, 14083.3918457, 13948.3049316, 14020.0769043, 14151.7209473, 13930.9558105, 14284.2080078, 14006.5869141, 14004.2316895, 14017.6228027, 14221.3730469, 14011.8388672, 13988.7102051, 14082.3591309, 14013.3151855, 13988.0869141, 13974.6337891, 13796.2670898, 13988.3068848, 14106.5419922, 14039.1020508, 13965.8879395, 13969.9221191, 13926.2878418, 13836.1777344, 13834.958252, 14065.4851074, 14133.8779297, 14106.2458496, 13897.5571289, 14197.1020508, 13917.949707, 13895.1682129, 13845.4831543, 13808.7331543, 13742.8730469, 14435.2209473, 13761.4289551, 13852.3986816, 13840.1171875, 13855.842041, 13811.5239258, 13677.0610352, 13768.4089355, 13924.6481934, 13851.9538574, 13682.8708496, 13787.9870605, 13709.895752, 13765.3859863, 13775.8730469, 13885.0981445, 13878.9899902, 13733.0361328, 13941.4033203, 13790.6318359, 13706.3588867, 13751.0561523, 13882.1789551, 13769.0400391, 13778.4521484, 13682.6401367, 13876.9211426, 13667.901123, 13676.8491211, 13740.6911621, 13673.5219727, 13651.112793, 13920.5756836, 13722.3859863, 13760.6098633, 13771.4431152, 14041.1982422, 13753.6569824, 14281.1611328, 14054.3110352, 13707.7319336, 13820.1228027, 13685.2241211, 13641.1608887, 13662.1611328, 13913.0969238, 13872.7231445, 13869.2851562, 13666.3469238, 13998.8601074, 13690.2001953, 13715.2148438, 13723.302002, 13855.5026855, 13839.7661133, 13679.9082031, 13704.1259766, 13750.1762695, 13839.5263672, 13720.0820312, 13722.8928223, 13637.8410645, 13749.815918, 13658.4360352, 13869.0080566, 13736.1450195, 13753.519043, 13656.2490234, 13868.847168, 13895.3691406, 13718.8701172, 13656.1379395, 13820.3759766, 13762.7402344, 13773.4147949, 14072.1831055, 13724.3562012, 13711.630127, 13781.125, 13747.0441895, 13777.5070801, 13702.5559082, 13731.980957, 13760.5891113, 13853.3959961, 13963.8200684, 13755.6176758, 13978.1860352, 13678.1479492, 13846.9880371, 13619.0690918, 13996.6142578, 13678.6391602, 13733.1650391, 13740.652832, 13721.6682129, 13801.0449219, 13659.3530273, 13646.1328125, 13722.8681641, 13599.8210449, 13661.5073242, 13691.5058594, 13622.7600098, 13696.6948242, 13907.4038086, 13809.7519531, 13984.6630859, 13871.3779297, 13680.0969238, 13743.9348145]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2462.5194732
""", """-2475.36608727
""", """-2472.6561882
""", """-2480.31783352
""", """-2461.29668664
""", """-2472.73551931
""", """-2483.82211769
""", """-2472.07234403
""", """-2459.7093161
""", """-2468.64166223
""", """-2474.76178273
""", """-2473.09965763
""", """-2476.12265089
""", """-2472.69705454
""", """-2469.38274584
""", """-2472.50355867
""", """-2481.38383675
""", """-2467.33582078
""", """-2474.59147022
""", """-2486.07375825
""", """-2453.12319748
""", """-2476.43785847
""", """-2473.92593629
""", """-2473.4861414
""", """-2472.59836297
""", """-2466.18262381
""", """-2484.37307012
""", """-2486.03383917
""", """-2451.74748092
""", """-2474.52380697
""", """-2474.28089002
""", """-2478.12553515
""", """-2477.89425589
""", """-2470.20610616
""", """-2475.67746659
""", """-2474.10109318
""", """-2474.78536449
""", """-2477.53653197
""", """-2476.40636817
""", """-2478.34032811
""", """-2456.51152301
""", """-2486.02520806
""", """-2473.83322558
""", """-2463.83834317
""", """-2447.9550818
""", """-2472.43280927
""", """-2470.02325012
""", """-2479.19414308
""", """-2482.76798777
""", """-2477.59813019
""", """-2477.34431886
""", """-2480.68168813
""", """-2459.93643717
""", """-2473.83286179
""", """-2484.73378445
""", """-2472.59329683
""", """-2478.70918034
""", """-2470.73313836
""", """-2480.6014683
""", """-2475.6021576
""", """-2448.30649169
""", """-2473.33694379
""", """-2474.17034209
""", """-2489.02180984
""", """-2472.77384318
""", """-2474.16626022
""", """-2474.27678084
""", """-2477.95421512
""", """-2477.5135489
""", """-2476.43743187
""", """-2480.70283112
""", """-2483.04039756
""", """-2461.0514258
""", """-2462.80853951
""", """-2480.6223903
""", """-2483.00469601
""", """-2481.54796256
""", """-2466.72602985
""", """-2483.1910009
""", """-2468.17130623
""", """-2447.95465077
""", """-2489.22772046
""", """-2473.08289495
""", """-2479.45435765
""", """-2486.29669263
""", """-2488.83854668
""", """-2478.03420434
""", """-2463.70824557
""", """-2475.98573701
""", """-2468.17709861
""", """-2453.97854186
""", """-2466.70839007
""", """-2473.71221792
""", """-2439.15892893
""", """-2478.24009056
""", """-2482.13829417
""", """-2483.09990112
""", """-2478.41526863
""", """-2461.87757409
""", """-2476.60992275
""", """-2456.75585221
""", """-2489.00764566
""", """-2466.58667195
""", """-2484.17069405
""", """-2469.17127656
""", """-2483.97833377
""", """-2485.79037776
""", """-2471.00871711
""", """-2483.52558556
""", """-2478.10212677
""", """-2468.01764778
""", """-2469.02948822
""", """-2466.96808776
""", """-2478.64829997
""", """-2485.30627397
""", """-2486.96970805
""", """-2473.53427652
""", """-2481.57766961
""", """-2482.97587949
""", """-2470.91849533
""", """-2484.85843451
""", """-2469.96965197
""", """-2477.17819982
""", """-2479.56842893
""", """-2470.44819906
""", """-2466.08145411
""", """-2480.0095664
""", """-2450.36407234
""", """-2448.59058908
""", """-2453.31785687
""", """-2480.85395842
""", """-2470.62867751
""", """-2469.36265532
""", """-2476.23386329
""", """-2472.07679694
""", """-2472.65829355
""", """-2473.86604928
""", """-2477.34768636
""", """-2465.77564347
""", """-2479.22282049
""", """-2451.14187441
""", """-2468.85417267
""", """-2481.74036367
""", """-2476.4972536
""", """-2467.99744012
""", """-2469.93596975
""", """-2481.09934498
""", """-2479.7652483
""", """-2485.22444748
""", """-2485.75360668
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2272.43383789
ms_run = [1156.52685547, 1123.58911133, 1119.39794922, 1123.96875, 1113.51220703, 1125.07910156, 1111.5559082, 1106.85620117, 1139.40991211, 1116.92089844, 1141.56030273, 1122.14306641, 1110.5078125, 1124.02490234, 1139.21191406, 1121.22412109, 1123.25195312, 1111.91308594, 1112.27880859, 1121.20703125, 1113.47998047, 1114.80517578, 1125.80810547, 1112.6159668, 1119.65795898, 1124.62597656, 1154.73388672, 1124.95703125, 1104.81494141, 1113.26196289, 1119.87792969, 1116.09204102, 1112.93115234, 1109.04882812, 1119.23608398, 1124.80517578, 1114.68383789, 1121.72314453, 1112.2890625, 1114.57788086, 1106.14111328, 1122.08984375, 1106.43188477, 1116.08496094, 1107.7800293, 1123.6730957, 1104.15087891, 1104.46704102, 1105.36206055, 1121.8269043, 1110.67895508, 1118.3840332, 1112.6940918, 1114.26489258, 1115.91186523, 1099.55688477, 1119.39794922, 1116.45483398, 1106.36987305, 1105.32397461, 1134.56396484, 1110.67700195, 1128.32202148, 1115.48291016, 1137.21923828, 1104.89086914, 1108.76708984, 1126.4309082, 1114.77026367, 1121.69189453, 1125.19091797, 1110.29516602, 1115.89916992, 1119.04589844, 1116.36303711, 1125.15698242, 1104.27685547, 1111.91821289, 1099.13793945, 1108.03198242, 1114.86987305, 1101.43188477, 1112.10205078, 1111.36499023, 1108.21386719, 1108.23510742, 1107.58081055, 1110.2199707, 1119.87304688, 1112.51000977, 1117.7878418, 1111.84106445, 1134.46899414, 1110.62426758, 1106.43188477, 1118.83227539, 1101.80712891, 1134.03295898, 1118.37792969, 1109.02490234, 1111.75317383, 1114.90185547, 1112.67504883, 1105.40478516, 1102.43481445, 1110.35107422, 1106.33496094, 1098.45800781, 1115.72021484, 1106.14501953, 1131.28881836, 1093.83374023, 1113.74414062, 1108.56884766, 1105.10498047, 1098.83325195, 1114.06591797, 1099.72094727, 1113.75732422, 1105.28710938, 1123.94799805, 1107.6796875, 1098.18383789, 1102.38793945, 1100.33300781, 1095.61499023, 1102.83886719, 1121.50390625, 1098.71411133, 1118.25585938, 1111.31787109, 1115.5559082, 1100.89794922, 1085.61303711, 1096.82202148, 1109.9230957, 1084.69116211, 1104.66503906, 1090.73364258, 1091.18481445, 1105.52197266, 1111.22705078, 1097.35302734, 1099.66210938, 1122.20703125, 1102.87207031, 1095.44799805, 1100.47827148, 1095.21777344, 1112.44799805]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2329.48685027
""", """-2315.94040968
""", """-2339.63693931
""", """-2337.45319332
""", """-2314.69842911
""", """-2336.45960839
""", """-2346.33845563
""", """-2323.82460623
""", """-2325.33067058
""", """-2302.29870003
""", """-2352.16934074
""", """-2326.08574325
""", """-2336.23332365
""", """-2326.40582473
""", """-2330.28755349
""", """-2327.69814948
""", """-2310.64283731
""", """-2324.3358658
""", """-2318.36191238
""", """-2328.541535
""", """-2310.63516582
""", """-2334.7322878
""", """-2322.51498556
""", """-2316.0549657
""", """-2330.72607694
""", """-2351.31251736
""", """-2316.06287066
""", """-2312.71209069
""", """-2323.22475394
""", """-2321.7547415
""", """-2333.02307587
""", """-2323.93462166
""", """-2337.12379587
""", """-2341.50793624
""", """-2336.89315962
""", """-2333.47052202
""", """-2333.97898372
""", """-2312.26332643
""", """-2319.40906915
""", """-2312.35085508
""", """-2323.24137016
""", """-2329.4526709
""", """-2340.41007561
""", """-2324.45523613
""", """-2337.62408311
""", """-2317.14591372
""", """-2323.97031237
""", """-2330.73415419
""", """-2357.53067786
""", """-2340.69371131
""", """-2331.06011121
""", """-2342.43305255
""", """-2339.31786693
""", """-2334.35776776
""", """-2328.83064757
""", """-2311.24881621
""", """-2341.98791181
""", """-2337.73628703
""", """-2327.00422774
""", """-2341.26068281
""", """-2343.81995347
""", """-2333.14548236
""", """-2305.03485099
""", """-2330.91265117
""", """-2329.02745943
""", """-2351.82346019
""", """-2349.68317045
""", """-2341.14955969
""", """-2335.38134855
""", """-2326.31391754
""", """-2333.59984057
""", """-2312.09236235
""", """-2328.05809979
""", """-2323.85113122
""", """-2335.2165011
""", """-2325.46250907
""", """-2351.28353673
""", """-2314.82363348
""", """-2311.69058005
""", """-2311.09537122
""", """-2345.58602857
""", """-2328.71984572
""", """-2329.43051866
""", """-2350.49877682
""", """-2346.11752035
""", """-2308.91008219
""", """-2334.64010229
""", """-2309.32409358
""", """-2336.26999392
""", """-2329.2056067
""", """-2327.76528591
""", """-2319.4139549
""", """-2320.49797365
""", """-2336.37265669
""", """-2336.50718165
""", """-2327.85589456
""", """-2347.84279816
""", """-2316.2957546
""", """-2345.60132448
""", """-2319.82611392
""", """-2324.76761334
""", """-2331.49165082
""", """-2313.06972557
""", """-2312.47556719
""", """-2330.87682971
""", """-2337.02387875
""", """-2329.53971498
""", """-2319.84264311
""", """-2346.07157034
""", """-2319.40838089
""", """-2315.66472432
""", """-2345.55872628
""", """-2304.35169619
""", """-2327.06960104
""", """-2326.96276469
""", """-2331.3503063
""", """-2331.19607266
""", """-2325.965174
""", """-2321.67331105
""", """-2352.40888535
""", """-2336.75676572
""", """-2319.76018338
""", """-2321.45980509
""", """-2329.37358207
""", """-2317.57947082
""", """-2329.95138586
""", """-2314.33430961
""", """-2320.70285805
""", """-2314.39033169
""", """-2334.70992515
""", """-2323.54126872
""", """-2336.94812107
""", """-2337.04379877
""", """-2330.56848332
""", """-2316.68007133
""", """-2333.97898372
""", """-2326.54623864
""", """-2347.03014894
""", """-2339.0567623
""", """-2327.13704726
""", """-2313.48519388
""", """-2330.78524917
""", """-2330.43375765
""", """-2323.50228002
""", """-2342.28515538
""", """-2331.79255894
""", """-2327.2457792
""", """-2349.22931707
""", """-2311.85633803
""", """-2333.32224687
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2331.15112305
ms_run = [1475.32885742, 1483.86083984, 1486.71606445, 1483.86206055, 1459.55810547, 1476.0078125, 1470.60888672, 1456.3359375, 1462.13964844, 1477.43017578, 1466.33081055, 1496.58105469, 1480.6550293, 1473.7409668, 1477.35107422, 1473.17822266, 1479.33203125, 1476.36401367, 1458.73535156, 1449.48706055, 1460.99975586, 1466.27685547, 1475.7199707, 1473.05078125, 1478.77685547, 1472.05810547, 1470.86108398, 1512.71777344, 1458.62597656, 1473.47119141, 1504.57592773, 1464.01098633, 1469.09204102, 1456.28173828, 1474.98876953, 1472.17407227, 1464.56518555, 1464.05517578, 1466.56518555, 1483.27197266, 1479.92602539, 1440.93798828, 1455.31982422, 1475.97998047, 1467.46704102, 1474.48388672, 1472.23779297, 1475.78808594, 1468.47314453, 1465.83813477, 1484.63208008, 1487.10693359, 1471.20996094, 1454.52514648, 1482.29003906, 1486.27172852, 1450.27612305, 1465.3918457, 1477.40283203, 1472.8815918, 1467.87597656, 1468.02099609, 1459.10913086, 1474.27001953, 1467.77294922, 1475.52490234, 1460.39379883, 1468.51489258, 1466.21313477, 1443.77880859, 1451.20410156, 1460.58789062, 1467.96118164, 1480.67993164, 1457.05493164, 1467.29394531, 1475.17993164, 1472.13208008, 1463.53515625, 1486.38305664, 1478.64086914, 1487.6081543, 1440.1809082, 1461.2277832, 1476.125, 1464.3190918, 1483.45581055, 1463.69287109, 1467.07006836, 1468.55981445, 1470.30004883, 1463.74511719, 1456.06494141, 1457.44604492, 1439.22900391, 1516.09692383, 1483.67480469, 1476.24804688, 1471.74487305, 1467.22802734, 1450.71557617, 1468.77197266, 1459.48706055, 1460.99902344, 1458.0847168, 1456.17285156, 1456.51293945, 1438.14624023, 1463.47924805, 1490.02587891, 1455.08691406, 1441.28979492, 1452.0690918, 1442.52099609, 1448.24926758, 1469.26806641, 1475.56689453, 1459.0703125, 1454.09985352, 1447.69604492, 1473.72290039, 1475.28613281, 1468.47094727, 1454.54296875, 1463.42407227, 1457.00512695, 1463.453125, 1449.87792969, 1478.95092773, 1457.30297852, 1448.15087891, 1447.55712891, 1441.86499023, 1454.49707031, 1471.53686523, 1469.40087891, 1481.16894531, 1460.36694336, 1456.72290039, 1463.52587891, 1472.1159668, 1455.99121094, 1464.99609375, 1457.20605469, 1445.00097656, 1478.33984375, 1465.34399414, 1484.5769043, 1470.72998047, 1459.67382812]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2332.59835476
""", """-2321.6675317
""", """-2316.0784357
""", """-2332.64018078
""", """-2322.97892632
""", """-2333.74064515
""", """-2330.66619464
""", """-2343.12921195
""", """-2314.05708247
""", """-2298.75850251
""", """-2306.51395807
""", """-2334.9317305
""", """-2356.82587573
""", """-2330.33483841
""", """-2321.70070346
""", """-2321.65722975
""", """-2323.63468631
""", """-2339.43843195
""", """-2345.07049277
""", """-2309.86406294
""", """-2332.27863814
""", """-2329.50170982
""", """-2298.50510339
""", """-2321.63102436
""", """-2350.8731137
""", """-2344.90576663
""", """-2334.4770112
""", """-2325.50285356
""", """-2289.38881769
""", """-2311.57661619
""", """-2320.29468543
""", """-2345.2335462
""", """-2324.85609592
""", """-2329.4302721
""", """-2334.35776776
""", """-2311.97104628
""", """-2323.13036164
""", """-2339.92578357
""", """-2342.07297684
""", """-2344.88323754
""", """-2319.18005055
""", """-2318.59471553
""", """-2310.87388922
""", """-2323.03379497
""", """-2346.83482409
""", """-2325.25297632
""", """-2329.76996466
""", """-2334.19867369
""", """-2336.21812989
""", """-2336.01141373
""", """-2330.42484977
""", """-2307.50759016
""", """-2328.48008309
""", """-2354.57248716
""", """-2329.57251695
""", """-2333.75113306
""", """-2326.76999619
""", """-2342.13711718
""", """-2333.4945093
""", """-2329.80752685
""", """-2339.79831151
""", """-2373.4130312
""", """-2329.87196319
""", """-2339.92424191
""", """-2310.1623945
""", """-2325.74737905
""", """-2325.54236877
""", """-2347.70824641
""", """-2350.62825877
""", """-2349.89356066
""", """-2316.38213157
""", """-2340.13819129
""", """-2353.31933586
""", """-2311.8539728
""", """-2323.80088224
""", """-2334.65177074
""", """-2321.77898985
""", """-2332.80037461
""", """-2336.58982705
""", """-2325.22976525
""", """-2325.9873126
""", """-2334.84337293
""", """-2340.10701464
""", """-2341.5213766
""", """-2339.19886442
""", """-2323.48952713
""", """-2335.58917638
""", """-2326.81191347
""", """-2327.31705682
""", """-2359.71740586
""", """-2333.35717975
""", """-2328.40672907
""", """-2333.53554003
""", """-2330.80621141
""", """-2305.7340215
""", """-2341.47061474
""", """-2343.50516233
""", """-2331.21583989
""", """-2347.87337651
""", """-2337.91645038
""", """-2341.47419239
""", """-2319.70843711
""", """-2312.89367797
""", """-2319.36798175
""", """-2340.38058802
""", """-2339.73443081
""", """-2342.96452504
""", """-2326.58179294
""", """-2351.24578245
""", """-2329.79070825
""", """-2320.29016056
""", """-2335.90553396
""", """-2322.5321069
""", """-2328.02190687
""", """-2338.52884075
""", """-2358.35227742
""", """-2334.21391576
""", """-2323.2912019
""", """-2343.80666553
""", """-2354.65417081
""", """-2320.14551668
""", """-2324.89090279
""", """-2328.73893332
""", """-2301.63879673
""", """-2353.81186943
""", """-2345.26978511
""", """-2352.05524324
""", """-2330.59695394
""", """-2325.44426636
""", """-2346.82191047
""", """-2301.91164362
""", """-2330.40929617
""", """-2345.80085875
""", """-2326.48188776
""", """-2313.2870348
""", """-2364.51513624
""", """-2333.224366
""", """-2336.28811069
""", """-2335.32842123
""", """-2320.48044866
""", """-2329.91800851
""", """-2355.0030294
""", """-2317.15039415
""", """-2341.92483221
""", """-2310.77753271
""", """-2349.56523446
""", """-2328.83229004
""", """-2334.01638583
""", """-2326.03071834
""", """-2317.58235443
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2792.16992188
ms_run = [11559.1970215, 11511.4909668, 11566.7692871, 11525.8588867, 11517.9458008, 11448.6506348, 11526.4238281, 11494.0952148, 11631.6811523, 11489.2028809, 11493.0830078, 11463.440918, 11446.5078125, 11631.9631348, 11571.7019043, 11508.1379395, 11453.1540527, 11512.4248047, 11587.4440918, 11467.8798828, 11334.9919434, 11383.8410645, 11503.5419922, 11513.9318848, 11403.644043, 11562.0100098, 11700.7919922, 11501.3837891, 11506.4580078, 11591.7121582, 11783.3601074, 11390.6948242, 11489.1101074, 11470.0068359, 11410.8820801, 11486.0849609, 11564.0881348, 11445.4250488, 11423.7558594, 11780.9040527, 11676.9489746, 11589.8820801, 11614.6599121, 11433.7768555, 11571.6708984, 11337.6237793, 11465.2321777, 11559.1149902, 11326.8259277, 11318.1650391, 11316.6159668, 11362.3381348, 11388.1289062, 11400.7351074, 11392.2980957, 11347.498291, 11401.9980469, 11446.5480957, 11349.0458984, 11361.7792969, 11599.829834, 11440.6970215, 11544.9870605, 11330.1611328, 11346.0249023, 11369.2331543, 11372.6569824, 11362.4470215, 11415.1098633, 11329.2141113, 11538.5769043, 11618.3779297, 11373.3708496, 11272.0090332, 11586.7167969, 11391.2470703, 11494.2998047, 11608.4829102, 11358.3950195, 11539.7832031, 11373.5219727, 11395.1489258, 11543.7780762, 11413.5939941, 11419.1230469, 11358.5861816, 11338.1181641, 11293.7180176, 11484.8569336, 11457.9667969, 11354.7900391, 11404.3979492, 11402.9812012, 11507.2661133, 11502.5751953, 11471.8259277, 11379.1850586, 11378.7490234, 11283.7512207, 11485.7089844, 11434.2280273, 11442.6640625, 11432.9777832, 11331.3857422, 11362.1860352, 11341.6450195, 11433.7119141, 11467.2861328, 11483.1970215, 11419.4921875, 11471.6491699, 11527.222168, 11341.2380371, 11366.6960449, 11322.1950684, 11625.5458984, 11493.9318848, 11498.4470215, 11368.1328125, 11325.5200195, 11446.5002441, 11537.7570801, 11422.5290527, 11500.6550293, 11446.0681152, 11465.6340332, 11451.519043, 11320.1311035, 11484.3452148, 11522.6098633, 11317.0910645, 11357.1269531, 11287.7341309, 11576.7800293, 11334.4360352, 11621.8830566, 11575.7900391, 11359.3520508, 11286.6098633, 11596.7619629, 11290.6237793, 11328.8041992, 11399.0742188, 11410.427002, 11439.8647461, 11347.0058594, 11390.1330566, 11362.9238281, 11418.2919922, 11417.4360352]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2320.74667301
""", """-2306.68649681
""", """-2312.09237919
""", """-2329.8358027
""", """-2324.62524273
""", """-2319.78635282
""", """-2319.64479346
""", """-2312.20201829
""", """-2328.34822277
""", """-2313.0866604
""", """-2318.9038846
""", """-2308.21322368
""", """-2333.9496605
""", """-2325.77340876
""", """-2332.2891131
""", """-2329.20986932
""", """-2314.07792052
""", """-2308.29933776
""", """-2313.49118113
""", """-2318.41296342
""", """-2324.86334923
""", """-2312.46061306
""", """-2308.09121143
""", """-2311.68033353
""", """-2300.56625848
""", """-2322.67330511
""", """-2325.6137096
""", """-2328.98276709
""", """-2321.28065966
""", """-2325.01652755
""", """-2330.61799359
""", """-2298.18352516
""", """-2309.3787454
""", """-2336.53095551
""", """-2315.45827531
""", """-2321.83261946
""", """-2344.65300825
""", """-2345.80458085
""", """-2323.18819379
""", """-2321.13471621
""", """-2318.70235739
""", """-2311.41489342
""", """-2312.72613924
""", """-2328.68872761
""", """-2315.62481053
""", """-2331.90985817
""", """-2319.18022373
""", """-2330.19821748
""", """-2337.03695079
""", """-2310.91881788
""", """-2331.65925984
""", """-2341.75788244
""", """-2308.66379931
""", """-2327.21836222
""", """-2311.73069223
""", """-2325.25338844
""", """-2310.25201054
""", """-2315.20014554
""", """-2297.49569523
""", """-2314.57941088
""", """-2326.17490231
""", """-2313.7799897
""", """-2323.46812793
""", """-2330.76307856
""", """-2319.97508498
""", """-2320.23885957
""", """-2312.79743701
""", """-2326.39508535
""", """-2330.97943658
""", """-2305.86312643
""", """-2326.79925906
""", """-2297.96092901
""", """-2324.51259884
""", """-2314.35377526
""", """-2321.11153286
""", """-2338.19551109
""", """-2322.23859771
""", """-2321.25948712
""", """-2322.6425964
""", """-2311.21677943
""", """-2314.75619418
""", """-2335.12604123
""", """-2320.0236251
""", """-2335.70174888
""", """-2316.25051645
""", """-2321.83693841
""", """-2317.90490777
""", """-2322.50780302
""", """-2302.72721704
""", """-2310.21367771
""", """-2319.26422216
""", """-2344.36753553
""", """-2334.37505304
""", """-2312.87443834
""", """-2322.43880899
""", """-2310.18326899
""", """-2323.83003844
""", """-2320.37931369
""", """-2304.67258621
""", """-2316.07315105
""", """-2312.8796042
""", """-2316.56190193
""", """-2331.36205807
""", """-2328.38522569
""", """-2324.52060286
""", """-2313.73972632
""", """-2316.45597802
""", """-2317.29560525
""", """-2323.80892974
""", """-2323.55736294
""", """-2321.14604922
""", """-2297.66984612
""", """-2320.34487546
""", """-2315.83834945
""", """-2313.98038371
""", """-2319.56752222
""", """-2316.26457642
""", """-2325.09816815
""", """-2301.89775056
""", """-2305.24019094
""", """-2306.90291045
""", """-2318.29588211
""", """-2328.38940008
""", """-2324.61342083
""", """-2334.81456681
""", """-2308.02076912
""", """-2306.05721348
""", """-2326.32764278
""", """-2300.48514852
""", """-2320.4713395
""", """-2325.75461964
""", """-2326.361845
""", """-2333.19750541
""", """-2303.96942323
""", """-2330.58129343
""", """-2320.41302239
""", """-2322.78230748
""", """-2303.08344394
""", """-2331.59575014
""", """-2317.81738844
""", """-2312.39555028
""", """-2319.86743061
""", """-2308.70171119
""", """-2328.83339983
""", """-2321.33865425
""", """-2320.72522111
""", """-2333.30398145
""", """-2322.20099729
""", """-2323.87323399
""", """-2316.48302137
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2720.1340332
ms_run = [15610.4541016, 15581.6520996, 15372.3569336, 15484.0627441, 15493.5349121, 15359.7619629, 15302.638916, 15309.6430664, 15568.2570801, 15279.5959473, 15146.0461426, 15342.1640625, 15286.704834, 15279.2600098, 15272.6918945, 15277.690918, 15464.5498047, 15366.1259766, 15156.8352051, 15263.9558105, 15261.3449707, 15324.0771484, 15089.703125, 15298.7661133, 15372.7709961, 15261.9851074, 15389.4597168, 15128.2849121, 15321.5966797, 15341.7399902, 15117.651123, 15467.7700195, 15172.9177246, 15295.5490723, 15330.8417969, 15405.5961914, 15273.5429688, 15518.4228516, 15279.5249023, 15337.717041, 15319.6899414, 15348.1281738, 15175.0617676, 15534.2011719, 15420.0888672, 15374.0539551, 15278.9372559, 15259.8388672, 15493.2568359, 15346.1772461, 15290.5358887, 15284.1311035, 15298.4658203, 15645.9770508, 15431.2910156, 15222.4677734, 15288.7321777, 15293.6188965, 15191.5217285, 15255.394043, 15381.2001953, 15301.7502441, 15318.3039551, 15155.4301758, 15334.590332, 15391.0080566, 15453.4770508, 15379.3718262, 15148.1740723, 15234.6337891, 15231.8879395, 15322.6140137, 15382.4802246, 15663.3037109, 15244.986084, 15181.6572266, 15312.5400391, 15227.0510254, 15188.486084, 15615.8779297, 15380.045166, 15437.0810547, 15502.9829102, 15202.4160156, 15374.0258789, 15221.005127, 15484.6362305, 15244.6547852, 15405.1757812, 15198.6809082, 15182.4589844, 15282.9702148, 15244.0268555, 15204.5830078, 15228.5109863, 15529.7209473, 15242.4350586, 15219.78125, 15855.6411133, 15334.2749023, 15165.1711426, 15196.8327637, 15279.8308105, 15217.3061523, 15178.7199707, 15258.4250488, 15270.8869629, 15189.9938965, 15385.5009766, 15164.0541992, 15240.4572754, 15240.7409668, 15180.651123, 15271.4499512, 15372.3081055, 15233.3010254, 15228.53125, 15191.5571289, 15267.9448242, 15409.3171387, 15242.0722656, 15175.0148926, 15258.8061523, 15336.0026855, 15301.3798828, 15273.9291992, 15319.3881836, 15248.3171387, 15188.9221191, 15263.1818848, 15671.0720215, 15202.8972168, 15262.4777832, 15138.6218262, 15247.3078613, 15235.8977051, 15214.8051758, 15962.1237793, 15251.2209473, 15430.888916, 15268.541748, 15087.9951172, 15332.6711426, 15205.1728516, 15159.3139648, 15267.401123, 15291.0397949, 15300.4929199, 15609.4619141, 15117.9550781]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2336.98927963
""", """-2319.0667765
""", """-2315.3601986
""", """-2319.39625183
""", """-2312.34293574
""", """-2326.62264543
""", """-2320.94103839
""", """-2309.38279346
""", """-2305.11306712
""", """-2331.72280352
""", """-2327.7841272
""", """-2310.26939327
""", """-2303.06601679
""", """-2316.08498027
""", """-2332.70594861
""", """-2331.53237321
""", """-2327.56065785
""", """-2324.38558365
""", """-2320.66563103
""", """-2306.24427513
""", """-2320.33813805
""", """-2337.06737899
""", """-2313.85087427
""", """-2317.37748155
""", """-2312.51954244
""", """-2324.62531247
""", """-2309.73524559
""", """-2326.81471797
""", """-2315.58094928
""", """-2306.84761014
""", """-2318.7385023
""", """-2322.99493559
""", """-2305.76136263
""", """-2303.95758403
""", """-2323.59427634
""", """-2311.59466419
""", """-2306.82821372
""", """-2328.93973024
""", """-2324.41559185
""", """-2316.73742071
""", """-2329.95245146
""", """-2329.38699087
""", """-2311.1530837
""", """-2325.82422126
""", """-2293.75008619
""", """-2315.63784504
""", """-2315.5997166
""", """-2322.11375055
""", """-2308.51348892
""", """-2322.95443572
""", """-2326.72305345
""", """-2321.37491104
""", """-2328.39496765
""", """-2309.45967849
""", """-2320.57163072
""", """-2332.36330463
""", """-2337.30357335
""", """-2305.54119305
""", """-2332.28912558
""", """-2310.65559173
""", """-2317.34060009
""", """-2335.71853205
""", """-2322.08821534
""", """-2318.91325461
""", """-2317.72064687
""", """-2326.71297883
""", """-2324.44969107
""", """-2332.16369065
""", """-2326.19007
""", """-2329.5720669
""", """-2329.22572677
""", """-2317.06331904
""", """-2318.03027248
""", """-2313.53097431
""", """-2340.82744197
""", """-2321.83829644
""", """-2337.05911346
""", """-2328.91689525
""", """-2309.53331321
""", """-2321.89379343
""", """-2319.79998318
""", """-2317.47017953
""", """-2326.60785936
""", """-2306.13009893
""", """-2327.95519556
""", """-2319.08197849
""", """-2322.80338601
""", """-2338.93305448
""", """-2317.04552618
""", """-2319.38650939
""", """-2317.10643758
""", """-2309.87338919
""", """-2319.255304
""", """-2316.59204962
""", """-2311.55315555
""", """-2311.13387695
""", """-2341.28621805
""", """-2313.32067854
""", """-2318.30697718
""", """-2317.50893502
""", """-2305.23562685
""", """-2317.13216025
""", """-2332.92060618
""", """-2336.36081543
""", """-2324.16911556
""", """-2335.83807908
""", """-2327.57744493
""", """-2324.57734726
""", """-2323.93839072
""", """-2324.56564458
""", """-2314.16474586
""", """-2323.34628589
""", """-2313.65005908
""", """-2313.8408185
""", """-2306.7946531
""", """-2329.40268074
""", """-2326.15121957
""", """-2312.53822293
""", """-2335.25945122
""", """-2316.90311217
""", """-2323.71589934
""", """-2313.07130105
""", """-2328.36011789
""", """-2325.52510406
""", """-2317.66159448
""", """-2304.05993221
""", """-2310.04572533
""", """-2295.34662259
""", """-2310.20665159
""", """-2315.63265023
""", """-2326.7122338
""", """-2325.63281748
""", """-2339.82189644
""", """-2313.03157519
""", """-2330.70429404
""", """-2318.94640063
""", """-2314.59293087
""", """-2315.5881184
""", """-2316.79605416
""", """-2307.79918254
""", """-2316.23667035
""", """-2308.77061934
""", """-2297.85626225
""", """-2313.86852893
""", """-2307.0899345
""", """-2319.87929044
""", """-2324.07445607
""", """-2315.02529611
""", """-2317.58271916
""", """-2310.59528293
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2302.9909668
ms_run = [1154.72827148, 1152.56396484, 1146.25, 1161.06201172, 1145.64501953, 1138.29003906, 1159.07617188, 1149.0, 1144.85498047, 1143.24511719, 1140.95996094, 1137.1628418, 1157.30395508, 1156.99414062, 1144.79394531, 1139.9909668, 1148.95581055, 1136.89892578, 1154.00610352, 1133.09790039, 1153.24609375, 1146.36987305, 1150.60791016, 1150.95581055, 1157.41894531, 1144.453125, 1137.72021484, 1163.03979492, 1143.10913086, 1137.0949707, 1140.05395508, 1129.1887207, 1151.57519531, 1149.41308594, 1130.89794922, 1133.57128906, 1133.31103516, 1139.21411133, 1168.84594727, 1133.52294922, 1132.92407227, 1148.05786133, 1145.60595703, 1154.74511719, 1142.06713867, 1137.52294922, 1134.82592773, 1150.80273438, 1164.57373047, 1141.81396484, 1146.9362793, 1157.88012695, 1136.67602539, 1128.70385742, 1154.68017578, 1147.32885742, 1150.81982422, 1132.453125, 1149.02905273, 1134.06201172, 1138.99609375, 1139.45996094, 1170.38989258, 1148.00463867, 1148.29418945, 1140.60400391, 1139.32983398, 1176.34301758, 1148.20581055, 1134.17114258, 1139.89208984, 1126.80395508, 1156.08007812, 1148.25, 1129.55395508, 1139.61889648, 1125.48999023, 1136.22216797, 1139.7800293, 1143.13110352, 1166.64428711, 1153.50976562, 1140.17700195, 1145.63378906, 1138.1640625, 1142.27416992, 1144.70605469, 1135.37084961, 1135.875, 1118.87084961, 1129.04125977, 1135.63427734, 1132.38476562, 1124.64404297, 1120.84008789, 1134.26806641, 1139.59594727, 1137.49584961, 1147.02783203, 1150.79907227, 1136.47216797, 1137.72290039, 1140.16992188, 1144.77294922, 1142.52709961, 1128.45288086, 1144.18676758, 1123.55395508, 1132.65893555, 1163.93676758, 1247.61987305, 1132.46679688, 1142.23828125, 1136.11108398, 1135.34008789, 1122.1171875, 1134.8059082, 1138.50512695, 1150.36010742, 1144.48266602, 1136.85083008, 1149.11914062, 1135.56713867, 1140.6328125, 1130.9140625, 1145.37915039, 1140.02978516, 1132.68115234, 1134.65014648, 1138.85205078, 1143.13183594, 1136.71899414, 1138.35595703, 1152.76293945, 1150.67700195, 1131.83618164, 1155.40209961, 1152.98217773, 1129.00390625, 1134.74121094, 1143.21826172, 1129.47290039, 1125.75610352, 1132.25292969, 1148.17797852, 1124.88818359, 1138.21923828, 1134.13500977, 1129.62182617, 1129.02001953]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2321.60923295
""", """-2338.24140419
""", """-2309.87651723
""", """-2345.23419164
""", """-2328.25489346
""", """-2321.56171683
""", """-2340.97680276
""", """-2322.75511433
""", """-2317.41048568
""", """-2329.66368189
""", """-2297.04005431
""", """-2320.9196617
""", """-2329.31528432
""", """-2336.42885143
""", """-2337.40104737
""", """-2326.06941414
""", """-2325.91479927
""", """-2322.01819479
""", """-2329.84973877
""", """-2321.51645479
""", """-2347.42521408
""", """-2316.28377457
""", """-2328.8086005
""", """-2347.03426865
""", """-2337.42908149
""", """-2335.81190002
""", """-2332.35497953
""", """-2338.66794344
""", """-2333.14308586
""", """-2345.14281265
""", """-2323.46423056
""", """-2331.42250563
""", """-2330.79800942
""", """-2321.56245639
""", """-2329.76958327
""", """-2326.5392909
""", """-2342.23284561
""", """-2327.9912489
""", """-2314.40826842
""", """-2340.23159043
""", """-2328.19074245
""", """-2350.17883985
""", """-2333.58915966
""", """-2348.11079753
""", """-2341.56803258
""", """-2334.45881009
""", """-2337.60813014
""", """-2326.5311949
""", """-2326.57960385
""", """-2321.38710295
""", """-2343.61914087
""", """-2324.27161803
""", """-2332.93354839
""", """-2341.76494385
""", """-2314.1275089
""", """-2324.90031272
""", """-2324.78854797
""", """-2301.2970649
""", """-2331.77190449
""", """-2333.76575362
""", """-2330.83930887
""", """-2315.89948677
""", """-2326.26673742
""", """-2335.24988735
""", """-2315.91672823
""", """-2347.51659671
""", """-2342.99254501
""", """-2326.37148153
""", """-2329.02178473
""", """-2335.35734672
""", """-2351.63684004
""", """-2318.85741536
""", """-2333.86224595
""", """-2334.51659004
""", """-2351.28321716
""", """-2331.62120781
""", """-2338.06646707
""", """-2321.9561077
""", """-2337.90311849
""", """-2342.9358845
""", """-2317.88060584
""", """-2328.06259251
""", """-2349.18572745
""", """-2317.44795338
""", """-2330.33012876
""", """-2325.74122457
""", """-2328.56065927
""", """-2347.29331829
""", """-2341.64338215
""", """-2327.89401692
""", """-2335.70908215
""", """-2342.56544538
""", """-2340.25748508
""", """-2334.79328144
""", """-2340.23935528
""", """-2323.07339789
""", """-2314.99576312
""", """-2347.57492023
""", """-2320.22603338
""", """-2333.87366432
""", """-2324.66993268
""", """-2319.32756946
""", """-2321.07876138
""", """-2328.52932271
""", """-2324.77759856
""", """-2328.27157017
""", """-2307.82863715
""", """-2329.42863798
""", """-2326.67964766
""", """-2339.20947829
""", """-2339.10364836
""", """-2327.89078038
""", """-2317.60012105
""", """-2323.06811805
""", """-2318.40001741
""", """-2329.38293114
""", """-2317.86607057
""", """-2333.08558153
""", """-2322.0754392
""", """-2334.59115853
""", """-2345.75382133
""", """-2316.05435829
""", """-2341.31245441
""", """-2327.46291904
""", """-2343.78537147
""", """-2329.12571184
""", """-2323.87116337
""", """-2343.38826588
""", """-2346.57594142
""", """-2326.95371562
""", """-2329.98374274
""", """-2338.62620866
""", """-2331.11104019
""", """-2319.97357841
""", """-2319.85667668
""", """-2333.44307396
""", """-2319.6782538
""", """-2324.9480869
""", """-2319.88216389
""", """-2333.84904963
""", """-2327.89245521
""", """-2332.59435967
""", """-2308.31597049
""", """-2335.6476128
""", """-2338.56974996
""", """-2319.25130942
""", """-2327.60573033
""", """-2331.56624134
""", """-2329.75893984
""", """-2342.53597464
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 1000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 1000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2702.24487305
ms_run = [1607.02709961, 1571.70800781, 1566.63476562, 1595.32006836, 1581.26538086, 1599.71386719, 1563.70898438, 1581.91601562, 1569.14013672, 1573.73193359, 1575.43164062, 1559.86425781, 1557.4230957, 1564.88720703, 1568.17016602, 1574.51708984, 1591.19580078, 1556.12011719, 1575.31005859, 1576.29077148, 1570.94311523, 1555.9621582, 1568.98413086, 1538.54101562, 1541.97680664, 1562.64404297, 1571.86889648, 1558.43798828, 1575.44995117, 1546.06396484, 1570.54003906, 1559.75805664, 1546.36987305, 1541.7409668, 1575.14501953, 1550.00512695, 1555.60888672, 1559.70776367, 1565.73486328, 1562.28710938, 1573.94799805, 1555.70410156, 1555.625, 1528.40600586, 1570.12011719, 1552.47729492, 1560.84399414, 1547.49584961, 1584.10717773, 1551.95507812, 1543.30029297, 1614.13378906, 1551.0949707, 1538.33422852, 1583.37719727, 1538.66113281, 1541.125, 1546.4909668, 1543.88916016, 1539.34887695, 1540.42700195, 1536.70922852, 1551.86914062, 1543.39819336, 1547.58789062, 1550.39404297, 1545.95581055, 1549.43896484, 1543.98974609, 1527.76196289, 1591.34326172, 1548.15795898, 1543.35913086, 1536.97705078, 1551.37524414, 1532.69311523, 1547.76611328, 1555.57592773, 1528.05908203, 1544.65722656, 1539.97631836, 1559.22607422, 1562.93896484, 1550.02319336, 1541.3190918, 1514.15209961, 1545.63500977, 1542.44702148, 1524.39208984, 1527.60180664, 1548.39477539, 1552.18701172, 1555.06982422, 1539.7722168, 1535.07006836, 1579.54101562, 1558.04296875, 1553.30615234, 1546.00708008, 1550.88208008, 1540.58300781, 1535.19189453, 1526.94506836, 1527.00292969, 1533.85620117, 1549.99902344, 1534.84082031, 1524.03393555, 1547.99316406, 1545.93188477, 1531.25097656, 1524.09619141, 1558.25292969, 1519.81103516, 1550.40405273, 1523.12304688, 1529.83984375, 1511.578125, 1519.31005859, 1538.02978516, 1528.05004883, 1556.61499023, 1535.9909668, 1522.26098633, 1525.08081055, 1533.25805664, 1521.39501953, 1515.50708008, 1542.0402832, 1536.10522461, 1549.06689453, 1525.57885742, 1508.75610352, 1532.42407227, 1540.4140625, 1511.7487793, 1539.48608398, 1528.68505859, 1520.73876953, 1534.91674805, 1539.51904297, 1513.82299805, 1558.11499023, 1524.41503906, 1538.47216797, 1514.32299805, 1518.87109375, 1528.57617188, 1519.07299805, 1531.38720703]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2340.00937198
""", """-2318.28416126
""", """-2339.54914959
""", """-2344.14609341
""", """-2311.18012481
""", """-2343.58220068
""", """-2334.86135139
""", """-2320.45777038
""", """-2345.04197947
""", """-2330.91955242
""", """-2334.97332419
""", """-2306.27299209
""", """-2336.48277709
""", """-2336.2073118
""", """-2327.80408084
""", """-2325.56954446
""", """-2317.14336217
""", """-2334.32708283
""", """-2364.37562324
""", """-2339.30366763
""", """-2314.1624889
""", """-2311.84238507
""", """-2330.91118604
""", """-2329.54657342
""", """-2334.54656567
""", """-2333.19562183
""", """-2338.20595566
""", """-2317.34534179
""", """-2341.38419336
""", """-2326.64287796
""", """-2319.67424571
""", """-2307.7802511
""", """-2332.8616907
""", """-2325.94635189
""", """-2339.8031221
""", """-2314.72559404
""", """-2319.8626283
""", """-2339.05138896
""", """-2353.96238093
""", """-2330.22498595
""", """-2321.71944048
""", """-2330.79601615
""", """-2339.8908022
""", """-2307.29079556
""", """-2338.85491898
""", """-2349.72010147
""", """-2337.93648374
""", """-2310.85220034
""", """-2322.69996053
""", """-2352.757355
""", """-2321.70208495
""", """-2312.4018927
""", """-2331.1685653
""", """-2329.01281055
""", """-2329.43995953
""", """-2363.43880624
""", """-2344.10136786
""", """-2347.2603115
""", """-2335.24426074
""", """-2344.17899246
""", """-2329.73591063
""", """-2320.90729859
""", """-2344.19160105
""", """-2343.91613445
""", """-2345.31723869
""", """-2328.16688644
""", """-2328.71344863
""", """-2331.29145907
""", """-2338.3536651
""", """-2308.43440587
""", """-2334.34115688
""", """-2318.56507619
""", """-2345.56331349
""", """-2305.87974314
""", """-2307.4596357
""", """-2346.98178243
""", """-2325.94115631
""", """-2334.11693166
""", """-2329.07905195
""", """-2328.85034279
""", """-2326.93825161
""", """-2324.92881234
""", """-2346.28343296
""", """-2356.69695211
""", """-2317.84940961
""", """-2336.17554128
""", """-2356.59316779
""", """-2326.35031065
""", """-2339.70795429
""", """-2313.49800041
""", """-2331.252155
""", """-2358.33257634
""", """-2352.40602974
""", """-2335.08069993
""", """-2315.41677438
""", """-2325.99012036
""", """-2333.66038531
""", """-2329.65933637
""", """-2333.06532355
""", """-2327.62952197
""", """-2312.41875702
""", """-2336.20032633
""", """-2330.99261427
""", """-2321.9816643
""", """-2327.39402683
""", """-2352.71856842
""", """-2320.92245845
""", """-2336.68907588
""", """-2313.21334276
""", """-2330.79842013
""", """-2326.15785838
""", """-2334.75433531
""", """-2323.50031638
""", """-2332.18251696
""", """-2311.41693372
""", """-2329.55336758
""", """-2327.59323086
""", """-2325.78940485
""", """-2335.08826413
""", """-2336.94397485
""", """-2336.65560482
""", """-2344.78769817
""", """-2319.6042243
""", """-2345.65920957
""", """-2323.21146333
""", """-2342.71328078
""", """-2334.06567481
""", """-2319.93090857
""", """-2299.80111037
""", """-2344.97991634
""", """-2343.94901835
""", """-2354.51197764
""", """-2334.364437
""", """-2331.89643393
""", """-2343.76405755
""", """-2318.05932364
""", """-2342.97399858
""", """-2329.04798853
""", """-2334.33599356
""", """-2334.0097969
""", """-2343.34609462
""", """-2336.69286953
""", """-2321.25908167
""", """-2325.94365995
""", """-2332.34705347
""", """-2332.20530618
""", """-2336.91654415
""", """-2322.39427107
""", """-2314.85971757
""", """-2328.76931219
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2265.95288086
ms_run = [11542.4899902, 11597.5959473, 11540.3010254, 11586.1191406, 11648.0441895, 11469.9731445, 11537.0358887, 11553.2250977, 11489.8059082, 11986.427002, 11553.9389648, 11703.5493164, 11571.644043, 11554.6359863, 11471.0249023, 11482.6970215, 11493.4851074, 11654.5883789, 11623.6696777, 11578.8569336, 11495.2358398, 11513.1918945, 11537.8649902, 11588.4541016, 11507.7299805, 11464.9160156, 11486.505127, 11535.8408203, 11434.388916, 11557.3679199, 11493.6159668, 11437.1708984, 11459.0378418, 11416.3220215, 11483.967041, 11446.5800781, 11385.2700195, 11629.0700684, 11402.2971191, 11388.4169922, 11451.3618164, 11492.6022949, 11453.4309082, 11494.144043, 11433.2800293, 11584.6169434, 11425.7387695, 11448.0539551, 11681.2971191, 11439.7529297, 11440.3027344, 11416.4401855, 11428.0100098, 11408.6552734, 11459.0478516, 11420.2841797, 11399.8320312, 11566.7519531, 11678.5820312, 11477.9870605, 11495.3439941, 11802.8300781, 11601.2451172, 11455.689209, 11482.5561523, 11531.230957, 11689.5759277, 11640.6760254, 11558.4060059, 11559.0200195, 11487.875, 11394.605957, 11424.1010742, 11526.8959961, 11577.5429688, 11468.052002, 11544.9592285, 11484.4077148, 11537.5969238, 11468.0720215, 11426.8410645, 11474.4401855, 11573.4228516, 11442.9450684, 11427.8498535, 11506.8413086, 11585.9748535, 11429.7209473, 11512.940918, 11450.4020996, 11462.6359863, 11513.3200684, 11531.9667969, 11443.7521973, 11448.2570801, 11543.3649902, 11501.6491699, 11550.1730957, 11454.9489746, 11479.9440918, 11426.130127, 11460.9379883, 11506.105957, 11447.7741699, 11459.8269043, 11455.1010742, 11518.1376953, 11429.8747559, 11720.1281738, 11434.630127, 11603.9311523, 11677.8510742, 11548.8181152, 11494.4729004, 11451.7561035, 11769.0419922, 11640.9230957, 11553.467041, 11466.5358887, 11677.1159668, 11523.9780273, 11548.3569336, 11521.8730469, 11489.8637695, 11691.6650391, 11487.3320312, 11563.5932617, 11535.6088867, 11440.5578613, 11859.0830078, 11703.0100098, 11889.8300781, 11532.5012207, 11480.9191895, 11528.8439941, 11428.9550781, 11543.0888672, 11597.5249023, 11476.5031738, 11555.6848145, 11601.0490723, 11612.736084, 11577.0270996, 11707.6452637, 11435.5749512, 11658.7512207, 11747.0500488, 11482.5578613, 11718.1120605, 11833.1750488]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2307.07018058
""", """-2323.14726829
""", """-2323.4378791
""", """-2320.699348
""", """-2290.04478623
""", """-2323.48068207
""", """-2330.0120151
""", """-2331.26248132
""", """-2322.49533277
""", """-2333.9648057
""", """-2321.59729726
""", """-2316.66598278
""", """-2325.95490334
""", """-2338.55337318
""", """-2309.51771846
""", """-2316.55355264
""", """-2320.71988732
""", """-2334.81134277
""", """-2319.06760227
""", """-2320.12094953
""", """-2313.96997661
""", """-2326.10533803
""", """-2314.45274094
""", """-2314.07776611
""", """-2328.69203343
""", """-2320.3694648
""", """-2299.98078219
""", """-2312.75203912
""", """-2311.56699697
""", """-2334.83197509
""", """-2304.96099242
""", """-2300.42700556
""", """-2341.00702927
""", """-2315.02406637
""", """-2319.29872866
""", """-2335.47441436
""", """-2310.17779258
""", """-2305.57963629
""", """-2309.9185006
""", """-2340.40448122
""", """-2300.22913549
""", """-2314.9739517
""", """-2312.51959226
""", """-2342.25459563
""", """-2329.200675
""", """-2309.58745737
""", """-2336.7879358
""", """-2315.27696552
""", """-2326.14777706
""", """-2332.85251877
""", """-2314.08069373
""", """-2337.29005956
""", """-2331.61071292
""", """-2319.11207549
""", """-2327.95805824
""", """-2298.69703816
""", """-2328.3293459
""", """-2331.51195425
""", """-2313.46758464
""", """-2321.19959971
""", """-2333.92612178
""", """-2310.26447457
""", """-2329.70469425
""", """-2322.31757034
""", """-2330.20848785
""", """-2320.48071094
""", """-2310.81726285
""", """-2322.7649647
""", """-2311.30887982
""", """-2310.12538859
""", """-2333.46176737
""", """-2323.76813125
""", """-2329.29460496
""", """-2296.60326136
""", """-2323.61392953
""", """-2317.05973966
""", """-2330.07880162
""", """-2317.94796353
""", """-2311.82565802
""", """-2324.82187477
""", """-2303.57104172
""", """-2318.00240529
""", """-2315.12816957
""", """-2316.01623129
""", """-2320.9738323
""", """-2332.54392706
""", """-2320.81035656
""", """-2320.60515814
""", """-2320.28674973
""", """-2316.41908567
""", """-2322.06076948
""", """-2317.16372894
""", """-2315.29352542
""", """-2310.35532265
""", """-2311.60072536
""", """-2350.91553451
""", """-2317.85483005
""", """-2318.73259424
""", """-2312.11283581
""", """-2310.27695088
""", """-2335.04419341
""", """-2319.8539077
""", """-2304.1617654
""", """-2309.22085125
""", """-2325.41046899
""", """-2321.56867353
""", """-2325.03020897
""", """-2320.9767066
""", """-2301.64529504
""", """-2317.42234412
""", """-2323.05775652
""", """-2314.34232046
""", """-2312.66544622
""", """-2361.28477097
""", """-2321.01712473
""", """-2326.98826634
""", """-2319.93833171
""", """-2319.34665142
""", """-2315.2840161
""", """-2300.97724827
""", """-2327.50474914
""", """-2321.22007332
""", """-2328.66717481
""", """-2333.89757322
""", """-2327.53850855
""", """-2314.36242969
""", """-2327.65673346
""", """-2308.99442119
""", """-2307.6274289
""", """-2309.93744433
""", """-2318.42965618
""", """-2318.97881954
""", """-2335.22603536
""", """-2311.42155982
""", """-2312.92491701
""", """-2317.45208463
""", """-2311.77895942
""", """-2313.10337762
""", """-2312.74554392
""", """-2318.53912039
""", """-2324.4145247
""", """-2335.09953079
""", """-2313.91196131
""", """-2335.41681259
""", """-2315.16376939
""", """-2324.13731654
""", """-2319.17647251
""", """-2298.65161744
""", """-2314.22715726
""", """-2318.05663466
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2334.51196289
ms_run = [15950.8237305, 15646.9372559, 15713.8227539, 15663.3271484, 15584.8867188, 15714.8081055, 15483.9458008, 15378.6362305, 15241.0969238, 15476.6811523, 15265.251709, 15339.7868652, 15347.4560547, 15369.1230469, 15378.9121094, 15344.369873, 15323.7392578, 15344.3259277, 15607.0268555, 15399.3498535, 15425.8999023, 16115.3679199, 15307.0961914, 15315.9868164, 15273.7141113, 15361.9870605, 15582.032959, 15427.6279297, 15710.5878906, 15712.0070801, 15303.0568848, 15678.8391113, 15352.2067871, 15153.4829102, 15324.8549805, 15328.4099121, 15198.7199707, 15652.1821289, 15464.4311523, 15445.7790527, 15408.7460938, 15336.8300781, 15261.3249512, 15214.2141113, 15192.0458984, 15134.1828613, 15379.0700684, 15318.4997559, 15330.479248, 15383.4799805, 15136.9841309, 15512.7739258, 15350.019043, 15410.4958496, 15237.3029785, 15167.1540527, 15380.3259277, 15129.1860352, 15310.1079102, 15324.362793, 15244.8981934, 15094.295166, 15284.7758789, 15369.1328125, 15769.328125, 15428.3649902, 15339.7770996, 15524.8579102, 15453.7971191, 15203.2612305, 15390.7460938, 15327.5202637, 15457.5649414, 15425.6530762, 15385.9030762, 15427.2387695, 15342.027832, 15209.744873, 15363.1210938, 15161.0539551, 15575.7509766, 15324.6550293, 15309.2299805, 15436.6728516, 15209.190918, 15334.3210449, 15323.3007812, 15238.3771973, 15366.9772949, 16068.6982422, 15302.5231934, 15338.0241699, 15232.0490723, 15117.0158691, 15208.0290527, 15507.1489258, 15117.5861816, 15326.1169434, 15214.328125, 15358.3952637, 15087.2429199, 15160.572998, 15373.876709, 15547.0141602, 15373.1096191, 15299.4191895, 15245.1530762, 15369.8613281, 15339.9138184, 15389.1530762, 15321.3181152, 15498.2888184, 15580.4560547, 15350.8520508, 15130.8100586, 15294.9089355, 15458.4729004, 15240.2929688, 15337.5671387, 15308.7050781, 15354.4831543, 15365.9338379, 15325.0410156, 15365.3291016, 15389.8278809, 15383.6730957, 15272.7512207, 15512.4309082, 15458.1318359, 15363.3608398, 15337.3950195, 15401.9399414, 15157.8989258, 15315.6518555, 15250.7451172, 15422.0307617, 15181.2329102, 15353.7353516, 15336.1162109, 15305.6159668, 15469.5200195, 15434.9147949, 15292.46875, 15172.9602051, 15318.9360352, 15400.4777832, 15149.6179199, 15314.2280273, 15635.6589355, 15512.8271484]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2314.09436124
""", """-2317.24583099
""", """-2319.36479888
""", """-2307.37988408
""", """-2326.33365688
""", """-2312.75785345
""", """-2317.2193141
""", """-2327.20878375
""", """-2321.98978775
""", """-2311.32999704
""", """-2321.04280009
""", """-2324.05140522
""", """-2316.1079877
""", """-2337.68588583
""", """-2319.34727008
""", """-2336.17880014
""", """-2318.03128075
""", """-2318.29467087
""", """-2313.32953562
""", """-2313.61057396
""", """-2318.40373232
""", """-2308.70764742
""", """-2317.43702565
""", """-2308.04912327
""", """-2326.1084633
""", """-2310.48456433
""", """-2317.70651742
""", """-2316.62081048
""", """-2307.70577041
""", """-2327.23168163
""", """-2313.54884044
""", """-2333.59676408
""", """-2336.90392822
""", """-2321.66310003
""", """-2339.48233509
""", """-2336.41716585
""", """-2333.87709871
""", """-2312.94344986
""", """-2326.62706717
""", """-2308.9907635
""", """-2311.40193233
""", """-2318.07846525
""", """-2329.55976872
""", """-2317.39687104
""", """-2330.71102893
""", """-2329.54251428
""", """-2321.32525147
""", """-2344.69146223
""", """-2313.48307637
""", """-2295.85797575
""", """-2314.39949034
""", """-2325.96887924
""", """-2323.60783894
""", """-2332.03380929
""", """-2303.70341857
""", """-2317.57340505
""", """-2327.83134605
""", """-2315.51516338
""", """-2325.82251582
""", """-2301.70393111
""", """-2325.89106915
""", """-2321.1270935
""", """-2326.92441206
""", """-2307.26752102
""", """-2326.37981055
""", """-2322.13122824
""", """-2330.69625313
""", """-2313.58419338
""", """-2317.76444684
""", """-2328.79425048
""", """-2315.40714845
""", """-2320.24118121
""", """-2339.65734961
""", """-2314.32437184
""", """-2331.89041103
""", """-2316.66787661
""", """-2303.75304588
""", """-2312.20867431
""", """-2320.32832992
""", """-2329.41523659
""", """-2338.71419744
""", """-2320.47960838
""", """-2313.95415763
""", """-2319.23054454
""", """-2315.31958501
""", """-2330.62775942
""", """-2312.77266049
""", """-2336.10283954
""", """-2325.12015597
""", """-2325.98814924
""", """-2321.98678841
""", """-2322.73077728
""", """-2325.71418109
""", """-2309.6015007
""", """-2309.67037
""", """-2319.0092786
""", """-2327.77882739
""", """-2324.4963276
""", """-2315.2201337
""", """-2326.39931217
""", """-2324.50016259
""", """-2315.4887635
""", """-2320.61461032
""", """-2323.96518392
""", """-2319.80146007
""", """-2318.59825865
""", """-2327.76402581
""", """-2312.7179697
""", """-2329.0130746
""", """-2334.51707965
""", """-2325.87137319
""", """-2315.41077425
""", """-2315.23816829
""", """-2320.28311339
""", """-2321.65181028
""", """-2322.91227801
""", """-2320.60870623
""", """-2323.44647723
""", """-2317.32119275
""", """-2326.80169557
""", """-2323.62938095
""", """-2321.44329958
""", """-2313.41684645
""", """-2315.77381628
""", """-2311.97339733
""", """-2319.28363422
""", """-2322.18125477
""", """-2323.24072404
""", """-2336.4336729
""", """-2319.07783563
""", """-2312.52896991
""", """-2320.41360621
""", """-2321.56916831
""", """-2329.21645184
""", """-2306.45358422
""", """-2312.13278878
""", """-2333.72845728
""", """-2325.41639852
""", """-2322.4403558
""", """-2321.47158696
""", """-2329.45557414
""", """-2306.15213126
""", """-2326.39849831
""", """-2322.08221499
""", """-2320.47665992
""", """-2318.19265519
""", """-2329.84949343
""", """-2335.31530551
""", """-2322.67759442
""", """-2313.09245451
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2458.69311523
ms_run = [752.377197266, 759.548828125, 744.391357422, 717.223876953, 713.882080078, 717.723876953, 721.006103516, 704.920898438, 734.052246094, 702.041992188, 713.071044922, 725.670898438, 724.669921875, 730.756103516, 738.583984375, 760.023925781, 741.903808594, 685.033935547, 766.415283203, 738.840087891, 739.894287109, 712.430908203, 712.911865234, 730.984863281, 707.143066406, 738.876953125, 733.865966797, 723.791992188, 737.166992188, 708.978027344, 736.719238281, 712.570068359, 722.506835938, 742.237060547, 744.246826172, 723.532958984, 737.398925781, 689.533935547, 687.148681641, 721.299804688, 713.736816406, 720.148925781, 733.281982422, 721.608886719, 719.619873047, 726.858886719, 735.094970703, 739.650878906, 726.328857422, 722.5, 704.03515625, 713.782714844, 713.773925781, 724.520263672, 702.400146484, 738.662841797, 716.726806641, 704.809082031, 732.255859375, 747.450195312, 752.941894531, 719.333251953, 739.715087891, 741.179931641, 721.946044922, 741.263916016, 749.479248047, 732.459960938, 714.486816406, 711.920166016, 718.425048828, 735.083251953, 744.622802734, 707.353027344, 738.0, 728.767333984, 705.698974609, 723.349121094, 709.129150391, 701.504150391, 723.923095703, 714.679931641, 773.043945312, 725.940185547, 734.320068359, 724.649169922, 696.476806641, 698.584716797, 714.714111328, 707.255126953, 734.736083984, 726.802001953, 752.734375, 717.149169922, 735.694824219, 730.679931641, 742.336181641, 742.529052734, 730.907958984, 724.890136719, 736.403076172, 761.16015625, 743.364257812, 737.825927734, 701.03515625, 738.235839844, 715.843017578, 734.979003906, 755.610107422, 714.114746094, 712.264160156, 714.321044922, 706.104003906, 721.916015625, 730.467041016, 719.770751953, 715.985107422, 716.281005859, 726.981933594, 722.812744141, 737.954101562, 718.698974609, 728.010009766, 707.313964844, 764.365966797, 718.853027344, 744.145996094, 724.312988281, 722.772216797, 742.658203125, 702.646972656, 744.046875, 758.00390625, 717.617919922, 728.751708984, 719.111083984, 726.921875, 711.905029297, 710.005859375, 743.885986328, 731.501953125, 722.076904297, 722.194091797, 741.610107422, 726.419921875, 728.665771484, 718.031982422, 762.119140625, 735.288085938, 730.660888672]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2428.05908203
ms_run = [966.201171875, 980.060058594, 1019.01831055, 1025.33691406, 971.414306641, 989.863037109, 1024.60083008, 1000.13891602, 964.25390625, 987.393798828, 984.261962891, 958.597900391, 974.815917969, 970.959960938, 974.281005859, 986.557128906, 974.217041016, 985.731933594, 945.555908203, 964.83984375, 979.090087891, 999.397216797, 955.088134766, 951.084960938, 948.471191406, 971.817871094, 965.977050781, 950.135009766, 955.887939453, 992.645996094, 995.633789062, 971.812744141, 985.243896484, 980.593017578, 952.546875, 991.591796875, 978.909912109, 990.483886719, 972.038085938, 965.519775391, 1002.38671875, 968.587158203, 951.280761719, 968.865966797, 942.122070312, 1014.33105469, 970.028076172, 979.783935547, 970.797851562, 971.018066406, 995.476806641, 966.949707031, 976.230224609, 982.286132812, 941.691894531, 989.041992188, 979.828125, 953.044921875, 1004.73095703, 961.096191406, 1003.33081055, 974.681152344, 914.895019531, 961.573974609, 960.851806641, 981.874023438, 954.458984375, 938.269042969, 959.635986328, 978.401123047, 950.993164062, 1012.12597656, 968.985107422, 942.221923828, 952.195800781, 963.41015625, 1003.4309082, 940.743164062, 973.995117188, 946.729003906, 932.594970703, 979.666015625, 937.705810547, 955.530029297, 951.494140625, 1003.54296875, 958.043945312, 970.390136719, 944.994873047, 994.060791016, 961.182861328, 960.962158203, 986.352783203, 916.018066406, 1027.52807617, 987.080078125, 921.975097656, 956.491943359, 986.339111328, 955.912109375, 997.649902344, 965.041015625, 977.513183594, 952.301025391, 983.884033203, 991.462890625, 982.394775391, 991.8671875, 936.991943359, 969.815185547, 972.409179688, 972.881103516, 971.658935547, 952.962158203, 975.540039062, 969.211669922, 937.236816406, 944.524902344, 985.394042969, 970.271972656, 967.571044922, 945.884033203, 979.547119141, 1024.00292969, 979.109130859, 973.076904297, 1002.92626953, 957.820068359, 947.423828125, 1007.87817383, 964.168945312, 972.807861328, 949.858886719, 967.802978516, 934.854003906, 1011.12109375, 989.981933594, 966.799072266, 956.248046875, 951.401855469, 1005.85693359, 969.374023438, 958.139160156, 953.456054688, 961.227294922, 996.825927734, 941.923828125, 927.587890625, 968.192138672, 988.561767578]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2647.23681641
ms_run = [7469.30517578, 7422.23999023, 7322.85400391, 7352.41503906, 7542.41699219, 7265.09887695, 7288.20117188, 7409.0949707, 7428.30883789, 7363.35302734, 7453.62182617, 7396.19067383, 7321.77294922, 7391.67382812, 7423.56811523, 7384.80200195, 7372.73388672, 7388.79101562, 7354.24291992, 7404.97875977, 7322.02099609, 7475.73413086, 7377.05004883, 7509.73706055, 7492.75610352, 7338.88500977, 7466.90576172, 7372.34301758, 7270.17211914, 7387.9921875, 7403.87109375, 7445.2590332, 7361.90698242, 7406.59399414, 7253.49804688, 7519.15185547, 7477.57592773, 7350.35083008, 7351.22705078, 7374.15600586, 7291.92285156, 7295.52807617, 7342.76708984, 7383.20581055, 7434.02514648, 7304.09594727, 7417.32397461, 7319.63891602, 7360.171875, 7298.29394531, 7248.02612305, 7302.01489258, 7245.05395508, 7351.05688477, 7380.38916016, 7207.24438477, 7348.90820312, 7272.68408203, 7422.72802734, 7321.61694336, 7271.74780273, 7392.73803711, 7262.76489258, 7289.50585938, 7274.1862793, 7425.04711914, 7310.79516602, 7440.65917969, 7363.53393555, 7359.47583008, 7260.17089844, 7487.97119141, 7341.98706055, 7292.91015625, 7312.22802734, 7292.29003906, 7348.62475586, 7291.40209961, 7219.04199219, 7397.79394531, 7329.25292969, 7400.2331543, 7528.74682617, 7391.24389648, 7309.63793945, 7436.78173828, 7351.54199219, 7262.88476562, 7298.10986328, 7479.38818359, 7334.12109375, 7295.01708984, 7292.17382812, 7336.20605469, 7280.4440918, 7450.6081543, 7239.86694336, 7203.92993164, 7254.53613281, 7385.52172852, 7337.30688477, 7323.85302734, 7176.94213867, 7416.94018555, 7364.84301758, 7301.08203125, 7379.56323242, 7403.4609375, 7325.84716797, 7304.73999023, 7429.02709961, 7419.44702148, 7267.33496094, 7531.49609375, 7260.39794922, 7290.99194336, 7423.32421875, 7326.8190918, 7342.98901367, 7306.32104492, 7462.43383789, 7486.28393555, 7182.48803711, 7423.34008789, 7388.92114258, 7361.68994141, 7434.98193359, 7229.37304688, 7219.77197266, 7387.8112793, 7413.85791016, 7284.49121094, 7219.37109375, 7301.62890625, 7267.43383789, 7344.68823242, 7223.54614258, 7364.23168945, 7265.93310547, 7330.54223633, 7229.28198242, 7329.36914062, 7381.64111328, 7365.97705078, 7422.42382812, 7452.67211914, 7229.60083008, 7230.96606445, 7268.63793945, 7365.46606445]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2736.12988281
ms_run = [9899.28808594, 9952.75, 9849.125, 9938.04101562, 9811.33398438, 9911.54736328, 9921.58691406, 9961.73608398, 9793.56811523, 9972.18334961, 10123.8820801, 9974.13305664, 9729.55395508, 9960.63500977, 9850.06201172, 9833.26196289, 9980.76611328, 9856.32788086, 9887.24169922, 9749.0168457, 9835.92700195, 9906.19799805, 9854.36401367, 9746.60009766, 9883.51489258, 9931.48901367, 9904.58618164, 9913.7487793, 9928.61499023, 9897.87817383, 9980.59204102, 10002.824707, 9778.73193359, 9701.77197266, 9711.81713867, 9859.87280273, 9765.30200195, 9774.89208984, 9774.203125, 9885.26513672, 9985.37304688, 9733.58300781, 9738.04394531, 9968.01123047, 9784.52709961, 9872.29101562, 9827.37084961, 9770.49902344, 9724.73681641, 9787.25195312, 9782.26025391, 9810.18896484, 9814.9909668, 9777.97607422, 9832.45800781, 9703.13183594, 9816.56811523, 9838.43310547, 9814.80102539, 9699.90307617, 9732.04907227, 10031.9211426, 9776.49291992, 9936.64599609, 9742.90307617, 9705.8762207, 9831.40087891, 9759.14575195, 9847.52978516, 9891.04394531, 9813.59277344, 9953.96582031, 9986.46923828, 9710.47900391, 9872.65478516, 9854.06982422, 9848.24291992, 9764.54907227, 9905.9296875, 9904.49682617, 9779.51098633, 9699.62402344, 9677.81420898, 9977.875, 9830.7331543, 9749.01196289, 9840.4140625, 9697.38891602, 9646.13110352, 9810.19799805, 9962.51098633, 10520.1289062, 9814.62280273, 9851.57910156, 9676.06103516, 9885.11767578, 9827.62304688, 9830.12573242, 9814.59887695, 9730.88500977, 9765.16503906, 9703.6809082, 9714.75317383, 9653.65014648, 9799.72119141, 9707.94897461, 9811.5090332, 9766.36694336, 9834.76098633, 9926.70874023, 9847.92993164, 9766.68310547, 9646.38085938, 9763.16015625, 9753.55029297, 9736.16210938, 9774.453125, 9691.17797852, 9735.89086914, 9864.05908203, 9755.64916992, 9881.66918945, 9988.48193359, 9862.46484375, 9841.61694336, 9776.77197266, 9727.06616211, 9694.9597168, 9729.75, 9831.54785156, 9705.28393555, 9829.39697266, 9916.70703125, 9706.67089844, 9840.14599609, 9669.74487305, 9639.9140625, 9748.41503906, 9705.20385742, 9912.12304688, 9711.57397461, 9956.86987305, 9731.53393555, 9647.86108398, 9705.68798828, 9958.51904297, 9670.84082031, 9675.34619141, 9772.53100586, 9504.88989258]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2303.68286133
ms_run = [1024.08007812, 1058.00805664, 1037.84985352, 1027.50708008, 1028.14794922, 1034.6081543, 1041.39794922, 1035.81274414, 1024.18017578, 1012.1027832, 1029.26904297, 1022.29882812, 1014.77294922, 1033.95410156, 1030.84912109, 1023.74707031, 1025.33007812, 1033.86401367, 1008.60717773, 1043.48413086, 1017.53808594, 1030.2121582, 1029.26416016, 1023.15698242, 1021.53710938, 1031.07714844, 1022.99291992, 1026.7890625, 1037.09179688, 1026.82397461, 1033.74194336, 1026.86010742, 1018.86474609, 1025.23486328, 1022.34594727, 1022.94702148, 1026.68212891, 1031.04101562, 1024.01806641, 1026.83398438, 1026.33081055, 1020.94311523, 1030.55004883, 1030.3449707, 1023.73193359, 1021.65112305, 1015.83105469, 1013.52416992, 1014.56982422, 1021.85986328, 1011.10205078, 1022.21582031, 1039.35400391, 1023.0168457, 1016.62915039, 1022.69189453, 1020.03393555, 1008.04321289, 1020.62524414, 1016.63476562, 1006.81591797, 1017.97070312, 1010.2800293, 1020.70117188, 1025.47314453, 1029.58984375, 1019.84887695, 1030.37402344, 1023.32397461, 1009.06591797, 1015.1159668, 1045.28320312, 1021.77612305, 1014.07397461, 1021.48901367, 1036.10083008, 1016.40698242, 1004.92724609, 1010.00708008, 1022.59521484, 1013.31494141, 1029.43017578, 1025.1340332, 1013.56616211, 1023.2668457, 1023.71923828, 1014.15991211, 1023.65209961, 1017.11303711, 1004.95800781, 1038.23510742, 1014.00488281, 1028.3737793, 1025.40893555, 1046.17089844, 1030.88183594, 1026.02807617, 1013.14990234, 1027.8828125, 1007.82983398, 1010.72924805, 1024.97338867, 1045.11987305, 1017.09692383, 1005.69580078, 1031.98291016, 1016.60009766, 1018.4309082, 1025.08666992, 1012.97607422, 1014.36987305, 1010.47680664, 1039.24584961, 1016.40698242, 1007.43505859, 1038.90209961, 1017.18774414, 1011.20507812, 1027.69580078, 1021.75390625, 1002.74511719, 1020.35302734, 1014.39697266, 1016.99023438, 1025.09692383, 1021.16064453, 1019.44482422, 1017.14404297, 1005.84790039, 1013.01977539, 1022.29370117, 1020.984375, 1017.4230957, 1019.95898438, 1019.89599609, 1003.46411133, 1009.97900391, 1010.91796875, 1028.61279297, 1023.99072266, 1022.04296875, 1036.70996094, 1016.47680664, 1020.22705078, 1016.73291016, 1021.06396484, 1033.39916992, 1014.84985352, 1010.98486328, 1031.36914062]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2334.9440918
ms_run = [1477.05517578, 1477.85498047, 1456.0859375, 1472.64599609, 1495.89697266, 1495.79003906, 1504.75097656, 1471.58105469, 1475.27685547, 1469.25805664, 1479.65185547, 1546.67529297, 1484.36914062, 1473.47387695, 1491.54321289, 1461.89501953, 1466.68188477, 1481.72900391, 1479.80200195, 1473.07373047, 1460.79199219, 1472.52685547, 1453.16796875, 1441.81713867, 1460.09106445, 1449.09106445, 1479.33520508, 1466.1496582, 1464.92602539, 1474.33911133, 1458.67285156, 1482.84619141, 1485.32568359, 1464.77099609, 1481.72021484, 1465.93579102, 1448.14379883, 1485.00024414, 1471.48486328, 1480.95117188, 1469.96289062, 1468.76123047, 1470.58984375, 1459.43408203, 1456.24707031, 1475.14404297, 1462.65112305, 1477.95605469, 1458.84985352, 1457.59106445, 1500.17602539, 1453.16967773, 1461.52905273, 1478.88500977, 1471.14282227, 1451.01000977, 1455.671875, 1459.97631836, 1491.46118164, 1448.60205078, 1474.40405273, 1487.25805664, 1471.66796875, 1458.14086914, 1455.32714844, 1475.66699219, 1460.3190918, 1471.61303711, 1453.47900391, 1458.12988281, 1451.77392578, 1459.3840332, 1480.23608398, 1466.69604492, 1458.9909668, 1468.32714844, 1448.12890625, 1469.22216797, 1445.68994141, 1466.53198242, 1454.45898438, 1469.18603516, 1439.65771484, 1461.53491211, 1464.52490234, 1461.71191406, 1462.34814453, 1446.48999023, 1458.55908203, 1471.68286133, 1457.34692383, 1462.44287109, 1476.7980957, 1470.69604492, 1451.45800781, 1454.55419922, 1455.01000977, 1447.62988281, 1458.34594727, 1451.50219727, 1459.01318359, 1450.21289062, 1441.04199219, 1441.7331543, 1422.19482422, 1477.89013672, 1440.97607422, 1438.81201172, 1451.90380859, 1461.82104492, 1453.53686523, 1433.52124023, 1465.67993164, 1441.3190918, 1462.09008789, 1437.40893555, 1455.18505859, 1436.6940918, 1460.22998047, 1466.58300781, 1445.10595703, 1440.99682617, 1451.17773438, 1461.89086914, 1449.32714844, 1448.75317383, 1436.9699707, 1424.96704102, 1455.46875, 1465.26513672, 1439.85302734, 1439.9309082, 1423.57495117, 1452.31884766, 1440.72021484, 1439.78515625, 1444.56103516, 1466.05297852, 1455.29418945, 1445.32421875, 1436.06494141, 1433.97680664, 1446.68994141, 1446.01708984, 1452.45507812, 1447.81982422, 1441.27099609, 1430.5222168, 1447.87597656, 1452.37890625]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2622.90405273
ms_run = [10392.5, 10178.7260742, 10174.2668457, 10218.0551758, 10250.25, 10168.6650391, 10259.7597656, 10178.0610352, 10172.8720703, 10207.9072266, 10168.5490723, 10186.519043, 10158.5871582, 10213.8640137, 10181.7490234, 10166.6940918, 10346.7810059, 10175.479248, 10147.3288574, 10109.078125, 10121.4160156, 10339.3388672, 10170.0561523, 10105.5690918, 10162.4318848, 10149.9990234, 10147.7460938, 10157.3779297, 10144.5058594, 10124.9360352, 10372.6228027, 10118.9980469, 10201.0600586, 10132.8779297, 10183.972168, 10284.4199219, 10178.1293945, 10084.0358887, 10127.8999023, 10132.1601562, 10098.402832, 10125.2971191, 10105.8269043, 10210.5251465, 10104.3549805, 10075.6020508, 10358.4072266, 10166.2277832, 10112.5007324, 10094.2299805, 10121.0380859, 10299.3562012, 10135.2592773, 10106.7099609, 10095.2858887, 10099.9060059, 10069.4191895, 10137.8769531, 10109.8481445, 10273.4370117, 10120.9147949, 10067.9768066, 10120.0007324, 10123.6779785, 10171.7160645, 10130.8891602, 10072.34375, 10072.6291504, 10226.7370605, 10092.302002, 10106.4411621, 10215.5939941, 10059.9318848, 10056.5339355, 10076.3061523, 10044.5959473, 10182.3771973, 10093.8979492, 10399.1669922, 10013.703125, 10162.4499512, 10047.9309082, 10209.1962891, 10059.6171875, 10062.6560059, 10061.2167969, 10016.454834, 10147.4990234, 10097.6679688, 10015.75, 10040.6489258, 10001.2597656, 10023.3261719, 10106.7160645, 10126.2971191, 10035.8081055, 10049.2460938, 10045.1640625, 10166.2590332, 10160.1171875, 10003.1130371, 9982.59594727, 10335.0600586, 10135.9309082, 10058.8769531, 10044.3598633, 10044.3361816, 10061.2490234, 9986.80200195, 10021.4050293, 10004.6889648, 9998.66113281, 10035.7763672, 10006.4899902, 10135.7819824, 9996.76489258, 9936.19311523, 9996.56616211, 10031.1831055, 9986.21899414, 10005.0371094, 10167.7929688, 10013.7102051, 10116.5759277, 9963.72875977, 10040.684082, 10130.6850586, 9995.55810547, 10181.6210938, 10016.1169434, 10186.4538574, 9991.17724609, 10039.559082, 10127.1469727, 10001.8720703, 10031.2199707, 10054.689209, 10012.9277344, 10169.1428223, 10062.3598633, 10034.9470215, 10016.2041016, 10037.9680176, 9999.97680664, 10256.6276855, 10025.9309082, 10046.4731445, 10047.0217285, 10010.2158203, 10114.2868652]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2334.40698242
ms_run = [14893.625, 14508.3327637, 14547.6989746, 14329.402832, 14435.2519531, 14530.4980469, 14421.5710449, 14560.2958984, 14321.7978516, 14456.060791, 14350.2868652, 14370.1489258, 14519.9960938, 14655.3017578, 14272.6508789, 14372.7460938, 14469.7531738, 14299.3850098, 14363.376709, 14335.9699707, 14500.0429688, 14347.1901855, 14620.822998, 14719.3032227, 14413.2189941, 14351.1218262, 14419.7941895, 14378.1811523, 14255.2958984, 14357.5319824, 14271.0891113, 14552.6489258, 14525.6320801, 14312.527832, 14308.6149902, 14219.0, 14318.1640625, 14330.4228516, 14319.828125, 14208.6728516, 14366.1171875, 14531.310791, 14222.7141113, 14199.8010254, 14332.2060547, 14173.25, 14346.6540527, 14290.0268555, 14249.2648926, 14285.6313477, 14349.9411621, 14307.0800781, 14210.3518066, 14528.1779785, 14235.7949219, 14183.2561035, 14356.4538574, 14330.7932129, 14392.328125, 14237.9260254, 14315.0649414, 14285.421875, 14135.6130371, 14463.2392578, 14285.4299316, 14449.8100586, 14178.092041, 14297.6379395, 14306.171875, 14496.0578613, 14268.3232422, 14203.7412109, 14374.3459473, 14263.4309082, 14237.1088867, 14253.0690918, 14219.4299316, 14262.4667969, 14334.1049805, 14156.3110352, 14203.3452148, 14268.7209473, 14423.6699219, 14203.3442383, 14282.6560059, 14657.4072266, 14175.8818359, 14405.3251953, 14225.795166, 14191.4519043, 14321.527832, 14255.5859375, 14330.3962402, 14202.2929688, 14399.1940918, 14252.6791992, 14350.4260254, 14165.8569336, 14190.5141602, 14198.2990723, 14375.1337891, 14256.3349609, 14212.1896973, 14263.177002, 14160.9379883, 14295.5129395, 14237.3911133, 14446.6560059, 14216.8811035, 14481.8210449, 14358.5668945, 14223.5297852, 14248.4689941, 14291.3630371, 14428.6721191, 14327.9221191, 14211.4382324, 14253.5998535, 14122.0229492, 14260.6767578, 14238.3991699, 14204.3459473, 14316.9389648, 14112.2128906, 14235.0166016, 14423.3608398, 14279.6999512, 14494.7299805, 14175.7561035, 14289.4680176, 14301.2419434, 14221.7399902, 14073.8198242, 14226.0019531, 14286.7358398, 14268.7961426, 14264.3278809, 14139.9689941, 14225.5600586, 14442.1628418, 14483.6750488, 14140.6049805, 14466.1437988, 14120.7751465, 14443.4458008, 14361.0939941, 14280.6379395, 14230.8728027, 14097.3010254, 14219.6401367]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2RootPPL"
[[benchmark.app.options]]
contents = "1000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.mc --no-print-samples"
name = "argument"
[[benchmark.app.options]]
contents = ":"
name = "buildExtra"
[[benchmark.app.options]]
contents = ":"
name = "cleanExtra"
[[benchmark.app.options]]
contents = "-j 32 --ess-threshold 1.0 --stack-size 1000"
name = "buildOptions"
[[benchmark.results]]
command = "./a.out 1000"
ms_build = 5780.56005859
ms_run = [72.7338867188, 73.1831054688, 73.0432128906, 74.5998535156, 71.7978515625, 73.0209960938, 73.2131347656, 71.4272460938, 62.0439453125, 74.5708007812, 62.0593261719, 75.1098632812, 74.2270507812, 62.6528320312, 73.2260742188, 72.501953125, 74.6730957031, 56.3198242188, 66.1440429688, 68.1748046875, 68.76171875, 65.0407714844, 68.1059570312, 67.1020507812, 65.2978515625, 67.546875, 68.6589355469, 65.3249511719, 52.3178710938, 53.7028808594, 66.3317871094, 79.6398925781, 77.654296875, 61.8449707031, 75.9951171875, 78.1740722656, 78.619140625, 75.4738769531, 76.3059082031, 79.4060058594, 76.5002441406, 79.41796875, 66.3239746094, 58.1689453125, 59.3698730469, 72.1811523438, 73.2041015625, 73.2192382812, 73.7810058594, 63.5249023438, 73.6389160156, 73.4128417969, 62.8259277344, 61.7280273438, 60.3830566406, 60.1391601562, 75.5119628906, 76.7609863281, 74.0939941406, 61.1208496094, 73.9519042969, 62.744140625, 75.1608886719, 74.1108398438, 76.3859863281, 77.8181152344, 74.9848632812, 75.1003417969, 74.2861328125, 65.634765625, 78.6320800781, 82.6030273438, 83.6501464844, 81.8178710938, 82.1669921875, 84.046875, 82.6540527344, 83.3203125, 67.3618164062, 83.2739257812, 83.6198730469, 86.0432128906, 81.3168945312, 83.4450683594, 79.9912109375, 79.4506835938, 84.5290527344, 70.6037597656, 67.2180175781, 72.5830078125, 82.2800292969, 81.9409179688, 74.6350097656, 73.7937011719, 58.9709472656, 72.8801269531, 71.287109375, 72.9768066406, 61.4619140625, 57.6088867188, 60.1811523438, 72.0949707031, 58.9921875, 73.8491210938, 74.2329101562, 73.6579589844, 69.4296875, 81.1022949219, 83.005859375, 72.4289550781, 84.7570800781, 83.7248535156, 81.7321777344, 83.8940429688, 83.4138183594, 83.2990722656, 83.0639648438, 76.8891601562, 86.4091796875, 88.7709960938, 87.8098144531, 87.1608886719, 90.0029296875, 84.7790527344, 73.4897460938, 71.4050292969, 86.9770507812, 89.4040527344, 73.9350585938, 62.8688964844, 74.9143066406, 62.5979003906, 74.3771972656, 73.9577636719, 64.4611816406, 73.787109375, 75.62109375, 72.8430175781, 72.3210449219, 72.9079589844, 73.4187011719, 85.5219726562, 86.4389648438, 83.2490234375, 83.0200195312, 83.7687988281, 82.7900390625, 83.5080566406, 85.2941894531, 85.8811035156]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.736406
""", """-308.736406
""", """-308.736406
""", """-308.736406
""", """-307.447972
""", """-307.447972
""", """-307.447972
""", """-307.447972
""", """-307.447972
""", """-307.447972
""", """-307.447972
""", """-307.447972
""", """-307.447972
""", """-307.447972
""", """-307.447972
""", """-307.447972
""", """-307.447972
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-306.664113
""", """-311.719416
""", """-311.719416
""", """-311.719416
""", """-311.719416
""", """-311.719416
""", """-311.719416
""", """-311.719416
""", """-311.719416
""", """-311.719416
""", """-311.719416
""", """-311.719416
""", """-311.719416
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-306.820607
""", """-311.343104
""", """-311.343104
""", """-311.343104
""", """-311.343104
""", """-311.343104
""", """-311.343104
""", """-311.343104
""", """-311.343104
""", """-311.343104
""", """-311.343104
""", """-311.343104
""", """-311.343104
""", """-312.946853
""", """-312.946853
""", """-312.946853
""", """-312.946853
""", """-312.946853
""", """-312.946853
""", """-312.946853
""", """-312.946853
""", """-312.946853
""", """-312.946853
""", """-312.946853
""", """-312.946853
""", """-312.762188
""", """-312.762188
""", """-312.762188
""", """-312.762188
""", """-312.762188
""", """-312.762188
""", """-312.762188
""", """-312.762188
""", """-312.762188
""", """-312.762188
""", """-312.762188
""", """-314.129364
""", """-314.129364
""", """-314.129364
""", """-314.129364
""", """-314.129364
""", """-314.129364
""", """-314.129364
""", """-314.129364
""", """-314.129364
""", """-314.129364
""", """-314.129364
""", """-314.129364
""", """-314.129364
""", """-309.590956
""", """-309.590956
""", """-309.590956
""", """-309.590956
""", """-309.590956
""", """-309.590956
""", """-309.590956
""", """-309.590956
""", """-309.590956
""", """-309.590956
""", """-309.590956
""", """-309.590956
""", """-315.868471
""", """-315.868471
""", """-315.868471
""", """-315.868471
""", """-315.868471
""", """-315.868471
""", """-315.868471
""", """-315.868471
""", """-315.868471
""", """-315.868471
""", """-315.868471
""", """-309.072031
""", """-309.072031
""", """-309.072031
""", """-309.072031
""", """-309.072031
""", """-309.072031
""", """-309.072031
""", """-309.072031
""", """-309.072031
""", """-309.072031
""", """-309.072031
""", """-309.072031
""", """-309.072031
""", """-314.907571
""", """-314.907571
""", """-314.907571
""", """-314.907571
""", """-314.907571
""", """-314.907571
""", """-314.907571
""", """-314.907571
""", """-314.907571
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2RootPPL"
[[benchmark.app.options]]
contents = "10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.mc --no-print-samples"
name = "argument"
[[benchmark.app.options]]
contents = ":"
name = "buildExtra"
[[benchmark.app.options]]
contents = ":"
name = "cleanExtra"
[[benchmark.app.options]]
contents = "-j 32 --ess-threshold 1.0 --stack-size 1000"
name = "buildOptions"
[[benchmark.results]]
command = "./a.out 10000"
ms_build = 5334.74707031
ms_run = [547.267089844, 546.440917969, 547.477050781, 543.593017578, 473.402832031, 475.747314453, 529.141845703, 548.622802734, 504.390869141, 490.690917969, 489.2890625, 526.600830078, 524.333984375, 497.037109375, 500.522949219, 512.590087891, 519.172851562, 599.003173828, 592.50390625, 481.772949219, 488.966064453, 486.481933594, 493.469970703, 499.916992188, 499.810058594, 502.712890625, 511.574951172, 506.062988281, 506.693115234, 492.814208984, 491.311035156, 487.580078125, 508.537109375, 534.554931641, 540.028076172, 543.853027344, 470.946289062, 475.458984375, 494.098144531, 500.047851562, 512.686035156, 507.856933594, 510.761962891, 506.880126953, 463.846923828, 473.354003906, 505.699707031, 523.854980469, 516.339111328, 513.136230469, 489.453125, 497.795166016, 522.260009766, 515.786865234, 527.546875, 516.389160156, 558.875, 553.856933594, 489.793945312, 499.368896484, 501.001953125, 489.830810547, 618.166992188, 489.744873047, 486.517822266, 493.683105469, 472.911132812, 475.180908203, 495.701904297, 499.549072266, 486.474121094, 490.228271484, 480.353759766, 497.051025391, 500.068359375, 513.392089844, 500.886962891, 495.173828125, 494.358154297, 495.134765625, 481.440917969, 488.633056641, 539.218017578, 560.502685547, 557.196777344, 498.833007812, 503.650878906, 463.169921875, 459.426025391, 481.438964844, 486.799072266, 571.163818359, 572.272949219, 480.039306641, 477.013671875, 539.584228516, 543.546875, 523.387939453, 521.650146484, 509.706054688, 497.949707031, 489.307861328, 486.837890625, 487.387939453, 483.247070312, 524.423095703, 529.281738281, 525.933837891, 525.826904297, 476.231201172, 501.698974609, 511.670898438, 641.700927734, 641.825927734, 513.563232422, 505.111816406, 510.1328125, 502.2890625, 508.521972656, 500.20703125, 513.723144531, 519.641845703, 510.147949219, 505.635009766, 492.905029297, 496.143066406, 513.052001953, 494.179931641, 496.16796875, 466.593994141, 464.659912109, 446.967773438, 509.333984375, 517.698974609, 500.226074219, 501.961914062, 484.929931641, 486.502929688, 451.169921875, 435.236816406, 501.850097656, 498.071044922, 523.468017578, 520.217041016, 498.200195312, 486.387939453, 491.460205078, 476.041015625, 487.389892578, 497.822998047]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.579029
""", """-307.579029
""", """-308.155987
""", """-308.155987
""", """-307.213284
""", """-307.213284
""", """-308.697360
""", """-308.697360
""", """-307.035421
""", """-307.642529
""", """-307.642529
""", """-307.263843
""", """-307.263843
""", """-307.560231
""", """-307.560231
""", """-307.370832
""", """-307.370832
""", """-307.815185
""", """-307.815185
""", """-306.833383
""", """-306.833383
""", """-307.109189
""", """-307.109189
""", """-308.810016
""", """-308.810016
""", """-307.967540
""", """-307.967540
""", """-308.388222
""", """-308.388222
""", """-307.630976
""", """-307.630976
""", """-307.802874
""", """-307.802874
""", """-309.209518
""", """-309.209518
""", """-307.846704
""", """-306.736501
""", """-306.736501
""", """-307.689308
""", """-307.689308
""", """-307.649547
""", """-307.649547
""", """-307.732269
""", """-307.732269
""", """-306.057901
""", """-306.057901
""", """-308.470450
""", """-308.470450
""", """-306.756491
""", """-306.756491
""", """-307.459234
""", """-307.459234
""", """-306.992996
""", """-306.992996
""", """-307.389294
""", """-307.389294
""", """-306.350321
""", """-306.350321
""", """-308.130474
""", """-308.130474
""", """-306.487598
""", """-306.487598
""", """-308.779756
""", """-306.836221
""", """-306.836221
""", """-306.836221
""", """-307.223573
""", """-307.223573
""", """-307.793715
""", """-307.793715
""", """-308.277030
""", """-308.277030
""", """-308.007261
""", """-308.007261
""", """-308.628845
""", """-308.628845
""", """-308.452447
""", """-308.452447
""", """-307.416777
""", """-307.416777
""", """-307.216944
""", """-307.216944
""", """-310.628716
""", """-306.127578
""", """-306.127578
""", """-307.443679
""", """-307.443679
""", """-306.738907
""", """-306.738907
""", """-307.888319
""", """-307.888319
""", """-308.364143
""", """-308.364143
""", """-307.015767
""", """-307.015767
""", """-308.354587
""", """-308.354587
""", """-307.807667
""", """-307.807667
""", """-306.746981
""", """-306.746981
""", """-306.645877
""", """-306.645877
""", """-307.619210
""", """-307.619210
""", """-308.018382
""", """-308.018382
""", """-309.370032
""", """-309.370032
""", """-306.673351
""", """-307.386187
""", """-307.386187
""", """-306.675523
""", """-306.675523
""", """-307.832872
""", """-307.832872
""", """-306.855663
""", """-306.855663
""", """-308.506624
""", """-308.506624
""", """-310.190946
""", """-310.190946
""", """-307.508462
""", """-307.508462
""", """-307.934281
""", """-307.934281
""", """-307.505914
""", """-307.843598
""", """-307.843598
""", """-307.399142
""", """-307.399142
""", """-307.399142
""", """-306.713635
""", """-306.713635
""", """-306.980669
""", """-306.980669
""", """-306.732634
""", """-306.732634
""", """-305.806504
""", """-305.806504
""", """-307.490126
""", """-307.490126
""", """-307.451259
""", """-307.451259
""", """-306.783401
""", """-306.783401
""", """-307.009572
""", """-307.009572
""", """-307.716312
""", """-307.716312
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps none --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 1941.48706055
ms_run = [142.049804688, 155.371826172, 133.680175781, 130.052978516, 147.75390625, 138.143066406, 146.003173828, 134.865966797, 147.057128906, 142.333007812, 148.361816406, 135.759277344, 142.120849609, 138.769042969, 143.459960938, 148.052001953, 144.166015625, 138.909179688, 153.158691406, 139.206054688, 128.424072266, 134.047851562, 148.739746094, 138.609130859, 140.677001953, 133.936035156, 150.266845703, 138.045898438, 152.942138672, 150.929931641, 149.873046875, 142.720947266, 147.24609375, 146.475097656, 148.937011719, 149.295654297, 139.325927734, 143.198730469, 137.5078125, 144.351074219, 149.966064453, 144.233886719, 141.668945312, 145.619140625, 140.784912109, 150.448974609, 146.213134766, 146.427001953, 144.640869141, 151.0078125, 143.906738281, 149.776123047, 151.503173828, 134.199707031, 146.426025391, 157.977050781, 144.230712891, 157.466064453, 144.577880859, 133.885742188, 144.706054688, 144.063964844, 125.908935547, 130.842041016, 147.323730469, 139.302001953, 150.125, 130.543945312, 133.512939453, 144.947021484, 135.861083984, 146.802978516, 141.574951172, 142.976074219, 143.511962891, 157.207763672, 151.518798828, 143.717041016, 136.726806641, 131.025146484, 151.052001953, 149.837158203, 132.390869141, 144.774169922, 139.519287109, 129.031005859, 125.833007812, 134.896972656, 130.102294922, 144.765136719, 145.688964844, 148.755859375, 144.821044922, 142.302978516, 141.890869141, 129.161865234, 137.244873047, 147.857910156, 151.506835938, 140.088134766, 143.233886719, 135.184814453, 146.435058594, 151.0078125, 142.521728516, 152.913085938, 134.74609375, 146.220703125, 148.279052734, 144.337158203, 144.928955078, 138.002197266, 145.559082031, 153.697998047, 149.109130859, 132.635742188, 129.159912109, 136.386230469, 140.275878906, 142.899902344, 136.580078125, 136.397705078, 132.505126953, 134.212890625, 137.756103516, 147.406982422, 144.995117188, 152.747802734, 151.968994141, 145.150146484, 145.771240234, 149.895996094, 136.395996094, 151.447021484, 141.493164062, 148.525878906, 128.399169922, 140.811035156, 130.375, 153.135009766, 130.894775391, 151.644775391, 135.025878906, 150.405029297, 142.627929688, 137.083007812, 141.899902344, 148.441894531, 143.610107422, 137.312744141]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-419.620306272
""", """-455.978831448
""", """-572.15989722
""", """-421.390836041
""", """-503.141139783
""", """-478.320846239
""", """-544.687039172
""", """-513.267736219
""", """-554.111024308
""", """-461.221181635
""", """-488.998896263
""", """-482.783552087
""", """-497.521513349
""", """-444.692157106
""", """-463.524223372
""", """-663.010944955
""", """-456.413887178
""", """-462.316559095
""", """-481.190117146
""", """-415.068286204
""", """-502.024488045
""", """-474.243273885
""", """-431.502051383
""", """-473.313862754
""", """-517.713064462
""", """-511.586984388
""", """-528.088481802
""", """-552.334585966
""", """-432.110493954
""", """-517.313435727
""", """-475.579160861
""", """-488.120193309
""", """-518.843340396
""", """-524.023521097
""", """-417.753322707
""", """-488.840779782
""", """-473.397267437
""", """-441.884194049
""", """-484.741900768
""", """-528.91656803
""", """-513.926115502
""", """-462.169900525
""", """-475.086848256
""", """-437.377441201
""", """-410.044904808
""", """-455.49861284
""", """-457.438138464
""", """-479.009923147
""", """-502.946428919
""", """-457.309170446
""", """-539.445900433
""", """-468.495179156
""", """-484.640992258
""", """-596.311906248
""", """-576.118758274
""", """-477.079990555
""", """-491.528199814
""", """-579.761157741
""", """-454.275593334
""", """-570.148261492
""", """-547.24833468
""", """-475.953166625
""", """-561.618509403
""", """-525.896442656
""", """-577.962482894
""", """-513.331623127
""", """-508.757612828
""", """-475.216796532
""", """-516.435455181
""", """-605.627412454
""", """-455.788001193
""", """-582.480339753
""", """-590.615268014
""", """-436.253757696
""", """-514.108918722
""", """-539.800836706
""", """-487.522580739
""", """-553.992296812
""", """-445.696582662
""", """-496.804254326
""", """-536.216388045
""", """-453.127460562
""", """-510.86775902
""", """-569.4982771
""", """-435.199560062
""", """-507.29197454
""", """-483.649990367
""", """-483.406088826
""", """-481.149874304
""", """-469.697308166
""", """-490.152651381
""", """-520.732208839
""", """-477.156773008
""", """-531.394726692
""", """-479.216249846
""", """-524.814713382
""", """-453.371958036
""", """-506.00240746
""", """-424.778271922
""", """-479.346945749
""", """-552.639988769
""", """-459.882109578
""", """-415.127960532
""", """-427.992616246
""", """-514.185730192
""", """-466.021268017
""", """-498.741645659
""", """-454.17331032
""", """-503.949534302
""", """-497.477578926
""", """-445.675486775
""", """-495.00660423
""", """-489.417491342
""", """-481.633239088
""", """-472.90951609
""", """-469.491836749
""", """-437.220409863
""", """-490.290808096
""", """-447.52502889
""", """-566.798173545
""", """-518.591595396
""", """-447.502421806
""", """-495.982047057
""", """-509.691079122
""", """-457.787077454
""", """-407.912404868
""", """-569.355177547
""", """-500.780771506
""", """-466.650690539
""", """-447.265280745
""", """-592.32816714
""", """-407.03869065
""", """-473.777952241
""", """-439.047640332
""", """-691.019818373
""", """-390.618406608
""", """-525.547483181
""", """-441.10328628
""", """-469.603985581
""", """-496.780087281
""", """-511.844389088
""", """-465.005761152
""", """-538.951645985
""", """-517.900097234
""", """-556.897478612
""", """-565.251352355
""", """-489.100552193
""", """-517.095456773
""", """-496.921209884
""", """-531.404723862
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps partial --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2049.19506836
ms_run = [156.009033203, 157.075927734, 158.287841797, 163.291015625, 138.009033203, 158.4453125, 158.978759766, 152.939941406, 133.229980469, 139.906982422, 144.916015625, 150.825927734, 159.934814453, 143.497070312, 152.457763672, 161.315185547, 158.462890625, 137.974121094, 150.078125, 150.262939453, 154.783935547, 142.676269531, 154.282958984, 150.702880859, 145.682128906, 148.105957031, 162.534179688, 135.635009766, 153.133789062, 156.085205078, 153.337158203, 135.497070312, 141.097167969, 144.612060547, 153.759033203, 138.715087891, 144.060058594, 151.136962891, 156.507080078, 156.75390625, 143.78515625, 145.231933594, 146.122070312, 151.70703125, 162.709228516, 156.655029297, 148.331054688, 153.823974609, 139.009033203, 144.378173828, 156.798828125, 149.754150391, 137.533203125, 153.322998047, 159.769042969, 142.030029297, 144.087890625, 142.418945312, 154.470947266, 151.421142578, 156.29296875, 138.304931641, 155.974853516, 151.063964844, 154.262207031, 140.684082031, 148.200927734, 155.160888672, 155.388183594, 146.586914062, 156.158935547, 145.955078125, 143.7421875, 138.510009766, 141.077880859, 145.474365234, 152.187011719, 156.866210938, 157.872070312, 153.690185547, 148.259033203, 152.510742188, 147.383789062, 158.909912109, 162.434082031, 149.767822266, 138.525146484, 139.540039062, 142.625976562, 152.449707031, 148.437988281, 151.414794922, 149.504150391, 150.516113281, 160.588134766, 160.45703125, 141.716064453, 141.373779297, 133.934082031, 158.854980469, 150.109863281, 162.353759766, 147.641845703, 155.91015625, 146.679199219, 144.979003906, 153.599121094, 154.543212891, 158.198974609, 159.16796875, 143.970947266, 139.22265625, 135.300048828, 151.018066406, 154.238037109, 156.29296875, 143.594970703, 141.737792969, 135.912841797, 148.145996094, 143.882080078, 150.029785156, 139.360839844, 139.433105469, 146.967285156, 138.568847656, 155.505859375, 153.438720703, 158.891113281, 145.504882812, 139.487060547, 139.000244141, 139.791992188, 140.692138672, 154.476074219, 153.299316406, 137.990966797, 147.855957031, 155.051025391, 136.909179688, 164.126953125, 158.181152344, 154.895996094, 165.519042969, 140.506103516, 139.754150391, 150.661865234, 149.66796875, 150.937988281, 160.236083984]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-551.960674325
""", """-488.011342576
""", """-507.955862816
""", """-555.571148472
""", """-435.383340738
""", """-497.471988486
""", """-469.024959707
""", """-424.382541349
""", """-481.428183896
""", """-446.63209515
""", """-524.129555201
""", """-468.363356901
""", """-518.822152103
""", """-578.017251635
""", """-485.613080057
""", """-543.393678865
""", """-422.576841869
""", """-472.620117955
""", """-377.625158417
""", """-483.374892163
""", """-506.866059317
""", """-444.498422977
""", """-502.483147118
""", """-527.377883704
""", """-400.312170557
""", """-512.568652254
""", """-587.628135734
""", """-505.397746047
""", """-460.508698566
""", """-431.443506888
""", """-447.553007581
""", """-425.373414094
""", """-502.093917309
""", """-531.400281323
""", """-467.660191631
""", """-445.603951062
""", """-484.066811037
""", """-421.609980185
""", """-498.563556429
""", """-501.809459022
""", """-509.696187735
""", """-472.04877461
""", """-433.482607792
""", """-479.628635228
""", """-470.917664054
""", """-412.862936836
""", """-409.177054666
""", """-515.300551147
""", """-487.361755738
""", """-475.735091371
""", """-540.186084075
""", """-472.899612927
""", """-463.387820993
""", """-532.326846245
""", """-482.154920377
""", """-431.198106501
""", """-425.587049815
""", """-435.656273139
""", """-496.315773737
""", """-466.560045658
""", """-471.038707685
""", """-515.914529086
""", """-440.199432548
""", """-541.284985022
""", """-459.114739322
""", """-438.132120767
""", """-546.465490472
""", """-571.952904407
""", """-475.59221506
""", """-458.325445253
""", """-471.634881796
""", """-499.513213326
""", """-401.028652291
""", """-492.154661503
""", """-457.521020044
""", """-535.809086577
""", """-440.706988831
""", """-431.247405648
""", """-479.642704683
""", """-454.036072402
""", """-603.771907356
""", """-410.161796142
""", """-507.800390883
""", """-496.529066925
""", """-481.809425718
""", """-560.51270668
""", """-552.022411142
""", """-471.195902298
""", """-433.977572561
""", """-540.365054951
""", """-495.320921731
""", """-441.113402467
""", """-465.624841277
""", """-463.27179382
""", """-490.045618985
""", """-433.413063499
""", """-410.628599378
""", """-545.056288777
""", """-495.756241907
""", """-524.299139626
""", """-474.674093097
""", """-406.257284078
""", """-498.111211004
""", """-473.353267551
""", """-462.719143385
""", """-459.157907188
""", """-470.03700529
""", """-593.988378326
""", """-435.21120234
""", """-544.398002397
""", """-492.350636835
""", """-532.037566193
""", """-526.026435939
""", """-477.473333145
""", """-488.104910116
""", """-402.274610796
""", """-572.915120268
""", """-446.264500781
""", """-405.094629383
""", """-450.713483664
""", """-453.929981872
""", """-495.310419587
""", """-370.887485267
""", """-466.179983795
""", """-496.895545778
""", """-548.781694241
""", """-442.97320187
""", """-522.450804787
""", """-578.389473699
""", """-501.944837173
""", """-469.910024716
""", """-510.302552407
""", """-425.196497431
""", """-439.407245921
""", """-445.145726713
""", """-538.26746389
""", """-411.538504479
""", """-481.717670251
""", """-485.674873316
""", """-540.289102726
""", """-385.488853616
""", """-449.365417696
""", """-454.137336202
""", """-396.75425293
""", """-467.872531467
""", """-463.350248085
""", """-502.023022831
""", """-484.706347481
""", """-471.691243574
""", """-451.336616664
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 1000 --cps full --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2100.09790039
ms_run = [285.234130859, 283.945800781, 288.447753906, 285.857177734, 270.783203125, 286.948974609, 281.232910156, 271.536132812, 274.942138672, 272.46484375, 277.599121094, 266.738037109, 268.422119141, 280.50390625, 270.925048828, 281.909912109, 281.530273438, 271.849121094, 286.556152344, 275.801025391, 271.916992188, 278.062744141, 286.916992188, 292.436279297, 284.253173828, 306.050048828, 271.867919922, 280.853027344, 292.645996094, 290.184814453, 275.098144531, 280.601074219, 264.057128906, 263.688964844, 253.495117188, 285.206054688, 275.502929688, 290.602050781, 270.865966797, 275.431152344, 278.216064453, 275.745117188, 259.881835938, 265.067138672, 272.510986328, 272.418945312, 285.799804688, 272.665039062, 273.356933594, 289.951904297, 285.082275391, 282.105957031, 270.30078125, 275.813232422, 270.291015625, 256.493164062, 273.788085938, 282.033935547, 265.677001953, 271.596191406, 277.767822266, 281.492919922, 276.469970703, 267.631103516, 284.549804688, 277.12109375, 279.359130859, 281.793212891, 283.024902344, 278.489990234, 275.595214844, 301.260009766, 278.288085938, 276.673095703, 279.165039062, 283.435058594, 276.945068359, 277.648925781, 298.454833984, 293.160888672, 283.601074219, 285.070068359, 284.354736328, 282.135009766, 289.626953125, 274.241943359, 275.391845703, 281.577148438, 290.021972656, 268.907958984, 281.402099609, 261.539794922, 291.208984375, 291.475097656, 273.736083984, 282.576171875, 278.196044922, 290.072998047, 289.695068359, 280.915039062, 292.236083984, 283.481201172, 275.248046875, 265.355224609, 286.816162109, 276.530029297, 286.681884766, 283.958251953, 280.340332031, 278.168212891, 271.674072266, 277.343994141, 278.395996094, 280.022949219, 286.004882812, 275.416992188, 269.349853516, 290.369140625, 261.573730469, 283.575683594, 282.634033203, 273.402099609, 289.125, 277.770019531, 299.077148438, 276.001953125, 272.468994141, 271.015869141, 290.940917969, 288.031005859, 283.937011719, 278.121826172, 278.261230469, 270.259033203, 261.888916016, 278.894042969, 289.074707031, 266.471923828, 263.690917969, 269.273925781, 274.764892578, 287.170166016, 277.4140625, 278.564941406, 265.75, 287.584960938, 272.034912109, 271.514160156, 288.774902344, 287.594970703]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-486.004079653
""", """-532.750802189
""", """-508.370872322
""", """-446.994747842
""", """-443.880546304
""", """-432.624861887
""", """-486.556541494
""", """-506.708802264
""", """-472.695445779
""", """-468.057139815
""", """-486.621948563
""", """-465.628505164
""", """-468.986430566
""", """-514.225296903
""", """-507.867960152
""", """-482.405011223
""", """-557.411342732
""", """-520.485244903
""", """-549.150402488
""", """-482.084672332
""", """-441.938168579
""", """-467.579333885
""", """-445.465064052
""", """-430.993236027
""", """-448.610650279
""", """-471.124542665
""", """-457.323966656
""", """-483.8471184
""", """-430.001405497
""", """-579.788604542
""", """-503.546337343
""", """-476.584845856
""", """-539.129863273
""", """-469.180920541
""", """-421.469690622
""", """-502.983748526
""", """-459.474080827
""", """-517.340716642
""", """-468.526294931
""", """-469.125570089
""", """-487.5375991
""", """-548.444465343
""", """-441.178346425
""", """-464.199426593
""", """-411.109360731
""", """-474.580167551
""", """-451.371521599
""", """-420.73695552
""", """-468.541324833
""", """-446.601644809
""", """-623.753491815
""", """-380.933536268
""", """-443.706681212
""", """-554.669478693
""", """-483.08625663
""", """-509.273680291
""", """-415.898867124
""", """-490.835279426
""", """-453.140132481
""", """-498.759906544
""", """-518.795971884
""", """-468.892223381
""", """-493.458253299
""", """-439.52446519
""", """-561.141857658
""", """-502.710532534
""", """-461.150133232
""", """-421.45237318
""", """-455.155128791
""", """-485.805416705
""", """-500.396158898
""", """-437.295495158
""", """-479.121324973
""", """-474.229712716
""", """-535.30750281
""", """-501.883730188
""", """-510.510430017
""", """-453.327398843
""", """-536.233766008
""", """-515.595943523
""", """-459.431266174
""", """-455.26317436
""", """-493.500752869
""", """-480.902460565
""", """-501.678315376
""", """-452.74273367
""", """-493.714813193
""", """-397.759881342
""", """-529.103261479
""", """-427.1486096
""", """-522.29364313
""", """-467.752784494
""", """-473.729337387
""", """-450.147598269
""", """-456.696674508
""", """-445.093536894
""", """-479.872042183
""", """-446.031218886
""", """-521.912066634
""", """-468.443745933
""", """-518.465232612
""", """-457.273481876
""", """-490.794076685
""", """-438.154560639
""", """-493.196835327
""", """-466.027515126
""", """-547.256665841
""", """-438.049677613
""", """-469.727273905
""", """-491.364801798
""", """-523.427384441
""", """-480.987269154
""", """-493.141937117
""", """-518.716894137
""", """-454.885929868
""", """-465.078212396
""", """-475.315986905
""", """-458.097517196
""", """-537.908965154
""", """-413.720518579
""", """-431.150701381
""", """-415.096725269
""", """-439.525647586
""", """-451.441280965
""", """-490.848634906
""", """-522.334652015
""", """-545.18482467
""", """-502.986272547
""", """-539.309125668
""", """-400.733591146
""", """-492.207498743
""", """-456.01606005
""", """-440.467997156
""", """-628.890905142
""", """-464.216787818
""", """-606.875788063
""", """-486.744931334
""", """-451.860699697
""", """-476.738212433
""", """-442.483582249
""", """-438.699135632
""", """-502.943348543
""", """-464.687578781
""", """-633.118493747
""", """-514.345027551
""", """-628.147700203
""", """-502.710532534
""", """-454.424700295
""", """-505.527543199
""", """-459.402692773
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 1974.94311523
ms_run = [1228.02807617, 1202.12817383, 1212.7980957, 1203.64111328, 1251.43994141, 1223.48999023, 1229.70092773, 1219.37011719, 1188.94189453, 1225.15307617, 1209.79077148, 1213.04516602, 1210.28808594, 1200.6340332, 1195.70703125, 1211.52001953, 1225.11865234, 1247.09570312, 1212.64013672, 1223.54907227, 1208.89697266, 1216.53588867, 1226.93408203, 1230.2578125, 1247.89624023, 1222.93994141, 1204.53491211, 1200.26098633, 1208.79199219, 1238.5559082, 1212.69311523, 1212.54492188, 1223.19702148, 1210.09692383, 1226.04614258, 1201.80102539, 1216.80908203, 1193.51416016, 1234.92407227, 1211.75097656, 1235.99829102, 1216.51831055, 1205.8737793, 1216.6418457, 1193.49707031, 1175.93701172, 1222.41601562, 1222.53710938, 1207.02490234, 1211.60986328, 1214.29101562, 1208.18676758, 1267.04589844, 1198.36914062, 1184.69311523, 1210.77416992, 1222.37475586, 1203.71899414, 1210.36376953, 1222.36206055, 1220.72802734, 1221.70507812, 1205.89916992, 1205.67407227, 1198.10009766, 1239.93286133, 1212.95898438, 1267.10717773, 1191.9519043, 1224.02978516, 1213.33520508, 1193.32006836, 1199.23681641, 1228.14794922, 1206.90795898, 1209.34985352, 1207.24902344, 1215.74194336, 1219.36303711, 1207.41625977, 1213.16699219, 1248.30786133, 1250.49194336, 1260.25683594, 1232.76391602, 1220.79321289, 1215.33984375, 1225.48608398, 1258.20678711, 1186.34106445, 1203.13183594, 1205.68408203, 1266.95385742, 1210.25585938, 1208.81201172, 1216.82104492, 1183.56103516, 1208.41601562, 1187.32592773, 1220.59912109, 1211.34594727, 1218.07397461, 1205.12011719, 1198.77514648, 1205.63598633, 1193.74511719, 1218.19384766, 1236.13989258, 1206.39892578, 1225.50708008, 1223.81982422, 1184.74584961, 1204.77612305, 1206.19384766, 1191.0769043, 1233.96386719, 1213.03881836, 1252.35424805, 1223.38964844, 1231.44189453, 1218.99389648, 1211.7019043, 1221.07299805, 1252.62402344, 1209.13183594, 1222.10400391, 1199.28173828, 1212.79199219, 1213.68798828, 1189.13720703, 1190.69189453, 1206.7409668, 1189.48193359, 1201.03588867, 1224.47119141, 1252.00610352, 1202.55493164, 1197.375, 1238.93188477, 1234.45507812, 1200.34106445, 1208.20922852, 1205.44287109, 1196.05615234, 1192.94506836, 1191.54394531, 1250.39306641, 1198.69311523, 1203.46484375, 1171.83203125]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-393.809355183
""", """-409.326857482
""", """-435.24482599
""", """-431.017558758
""", """-453.601119466
""", """-398.738812693
""", """-422.490203088
""", """-459.744217936
""", """-439.790851562
""", """-437.014499439
""", """-419.086752044
""", """-433.770213355
""", """-429.418678573
""", """-411.644567116
""", """-447.11401368
""", """-405.41327605
""", """-426.795380114
""", """-417.475833897
""", """-451.070231896
""", """-394.896747134
""", """-426.680351201
""", """-418.526638307
""", """-435.869480325
""", """-464.171568753
""", """-418.568860584
""", """-417.345363035
""", """-462.312123406
""", """-440.764804035
""", """-464.612359517
""", """-437.840784651
""", """-417.340784184
""", """-381.342713172
""", """-413.032683929
""", """-478.30044513
""", """-409.696068345
""", """-404.625423141
""", """-440.658710149
""", """-423.037835917
""", """-437.396206429
""", """-426.104385328
""", """-404.981740102
""", """-409.809908828
""", """-436.365580759
""", """-440.433980817
""", """-406.429462146
""", """-414.953960731
""", """-434.541723254
""", """-384.402038518
""", """-428.952753954
""", """-433.036192226
""", """-417.538467173
""", """-388.766524735
""", """-424.746244095
""", """-412.510982832
""", """-424.795912726
""", """-436.064642458
""", """-425.73726727
""", """-446.643556924
""", """-441.281625758
""", """-383.013448058
""", """-420.587626459
""", """-436.087135927
""", """-419.178533399
""", """-461.599028515
""", """-421.615037805
""", """-443.432206961
""", """-415.659548879
""", """-396.624423904
""", """-423.351090411
""", """-406.600068581
""", """-423.851598086
""", """-397.425419435
""", """-443.726576275
""", """-457.042128626
""", """-412.493679227
""", """-461.364850558
""", """-436.365551002
""", """-432.413293624
""", """-434.626003513
""", """-433.752022081
""", """-408.598816527
""", """-415.19426908
""", """-430.650179003
""", """-439.93772654
""", """-430.70365739
""", """-437.3691328
""", """-461.350680894
""", """-381.934569603
""", """-413.130268741
""", """-412.196228113
""", """-419.246637841
""", """-433.702008247
""", """-447.028968541
""", """-399.320026583
""", """-415.057540662
""", """-422.268283192
""", """-394.559407197
""", """-434.332419228
""", """-426.638310403
""", """-430.323734282
""", """-417.320364173
""", """-425.282170649
""", """-411.718202483
""", """-452.282002658
""", """-444.732642522
""", """-409.861403194
""", """-430.239306471
""", """-421.416995581
""", """-430.0624071
""", """-429.103635972
""", """-393.349759179
""", """-409.346141846
""", """-431.28089666
""", """-457.769065221
""", """-413.243797303
""", """-413.772995123
""", """-409.52265566
""", """-413.454944931
""", """-437.077282037
""", """-404.636491095
""", """-428.017417027
""", """-419.360973789
""", """-413.010140926
""", """-431.751496319
""", """-437.771897595
""", """-462.313056807
""", """-424.319706255
""", """-413.012556653
""", """-409.724589016
""", """-429.097616693
""", """-418.816354025
""", """-415.615730885
""", """-416.632790604
""", """-453.788682655
""", """-422.213447736
""", """-419.732531008
""", """-395.919728318
""", """-380.846247304
""", """-457.650839726
""", """-419.650565828
""", """-419.33714298
""", """-447.622853267
""", """-439.080072279
""", """-449.516231629
""", """-366.515902418
""", """-445.178460705
""", """-441.513739957
""", """-414.990117675
""", """-441.635955107
""", """-397.438398941
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2038.2409668
ms_run = [1237.85595703, 1276.3203125, 1261.40478516, 1268.65795898, 1244.89990234, 1262.34326172, 1243.80126953, 1253.36791992, 1257.70410156, 1250.61523438, 1256.92114258, 1258.25292969, 1249.04785156, 1246.90600586, 1247.82421875, 1242.39306641, 1257.25390625, 1247.61303711, 1259.2043457, 1275.50805664, 1230.50292969, 1249.16699219, 1228.24194336, 1263.00317383, 1266.25, 1219.99633789, 1255.88500977, 1255.1340332, 1236.43286133, 1256.16113281, 1240.76074219, 1239.66479492, 1264.73217773, 1264.82910156, 1257.14208984, 1245.09790039, 1252.62719727, 1238.23999023, 1254.37207031, 1242.00512695, 1246.83300781, 1253.66796875, 1268.21508789, 1257.90600586, 1264.11621094, 1259.82128906, 1249.57983398, 1225.05615234, 1257.57788086, 1234.61791992, 1236.3359375, 1242.02294922, 1238.9309082, 1231.78930664, 1243.71899414, 1259.53710938, 1234.64477539, 1245.62304688, 1257.75708008, 1287.70092773, 1233.41186523, 1242.98730469, 1236.47192383, 1245.08886719, 1232.50610352, 1237.31713867, 1267.24780273, 1260.11889648, 1229.3449707, 1239.53613281, 1242.05078125, 1240.67407227, 1243.97705078, 1240.27807617, 1232.49121094, 1278.81201172, 1244.33105469, 1225.46704102, 1243.1159668, 1226.01708984, 1239.59106445, 1235.00805664, 1233.03588867, 1278.49194336, 1228.34082031, 1232.81298828, 1249.33300781, 1242.9909668, 1250.27490234, 1285.91210938, 1249.22387695, 1250.77514648, 1276.84399414, 1261.88305664, 1255.19311523, 1240.04589844, 1233.51000977, 1237.17578125, 1230.54980469, 1242.85180664, 1238.89575195, 1242.22900391, 1247.60302734, 1238.99926758, 1231.80712891, 1256.7890625, 1257.34692383, 1244.29882812, 1230.21899414, 1288.08081055, 1239.92114258, 1241.78588867, 1219.91601562, 1262.51391602, 1236.38671875, 1271.09008789, 1256.18017578, 1250.1809082, 1254.56689453, 1230.48120117, 1282.94799805, 1252.21899414, 1251.38208008, 1256.19995117, 1241.26196289, 1233.32177734, 1235.06103516, 1248.32592773, 1221.30200195, 1250.36108398, 1224.32592773, 1248.4519043, 1260.3527832, 1214.3269043, 1236.70898438, 1220.67285156, 1255.95214844, 1267.72998047, 1244.23999023, 1237.6640625, 1260.95019531, 1237.65893555, 1240.60205078, 1238.89404297, 1224.77392578, 1244.65698242, 1236.72412109, 1244.12524414, 1227.09399414, 1213.99389648]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-435.87052208
""", """-438.132801063
""", """-409.888150678
""", """-427.451328212
""", """-419.43360006
""", """-436.482943971
""", """-438.713068702
""", """-391.66846385
""", """-423.000873828
""", """-389.541989352
""", """-463.965173365
""", """-435.983014261
""", """-440.954982854
""", """-384.877975998
""", """-439.274398387
""", """-386.950082646
""", """-422.229403528
""", """-415.449750025
""", """-440.163956041
""", """-452.842395452
""", """-431.642183187
""", """-425.676474567
""", """-421.115945481
""", """-446.951366658
""", """-413.967179282
""", """-408.805153248
""", """-433.12012783
""", """-437.183245656
""", """-411.632311804
""", """-427.484372631
""", """-404.545566538
""", """-429.603337882
""", """-414.911236847
""", """-440.017157816
""", """-437.769090355
""", """-420.224385839
""", """-426.015434758
""", """-428.925630467
""", """-447.974389495
""", """-463.477015449
""", """-399.837274816
""", """-422.426089445
""", """-443.580526286
""", """-466.171039308
""", """-428.583095798
""", """-461.761293689
""", """-414.386183672
""", """-408.123546542
""", """-447.888549085
""", """-423.556779834
""", """-403.997616629
""", """-407.673710654
""", """-429.167182663
""", """-433.424288803
""", """-424.614547221
""", """-378.452297537
""", """-395.390515875
""", """-415.795915054
""", """-402.765170107
""", """-433.193386303
""", """-420.027367436
""", """-390.003576634
""", """-388.81558294
""", """-432.406999228
""", """-435.373223059
""", """-428.46698373
""", """-420.451314331
""", """-395.934747087
""", """-401.918229001
""", """-398.065356322
""", """-428.165732517
""", """-445.079073698
""", """-424.732555677
""", """-406.823067765
""", """-460.708405999
""", """-438.535888477
""", """-409.987883519
""", """-405.393088954
""", """-429.054356403
""", """-383.261659588
""", """-410.008292474
""", """-413.315833266
""", """-406.182412356
""", """-400.867570936
""", """-425.048188672
""", """-424.227408555
""", """-409.282550223
""", """-445.745411547
""", """-437.110447353
""", """-420.290188607
""", """-438.374042119
""", """-446.65210635
""", """-430.816235964
""", """-428.459048328
""", """-435.374943286
""", """-408.70671017
""", """-437.366368201
""", """-439.752755412
""", """-425.188168221
""", """-418.812044596
""", """-426.988732979
""", """-400.401917052
""", """-433.512010683
""", """-405.570289648
""", """-388.484394719
""", """-454.506063818
""", """-442.143038564
""", """-445.564766763
""", """-407.955196411
""", """-412.415302067
""", """-377.001198856
""", """-396.229331614
""", """-426.64064293
""", """-398.629981647
""", """-399.870488287
""", """-452.819249009
""", """-456.356457205
""", """-416.77142264
""", """-416.168041281
""", """-458.026865958
""", """-442.228133368
""", """-405.239571331
""", """-428.271322277
""", """-387.166374862
""", """-361.976089632
""", """-411.732414769
""", """-407.597585778
""", """-406.967569058
""", """-416.630472431
""", """-450.86115399
""", """-401.011984806
""", """-435.950756896
""", """-397.891063875
""", """-438.971369104
""", """-423.532011942
""", """-419.473688003
""", """-402.170189056
""", """-427.797589254
""", """-428.739475417
""", """-400.284675261
""", """-435.886421928
""", """-414.593996417
""", """-400.314846629
""", """-409.383880896
""", """-399.963547576
""", """-463.36181033
""", """-453.916740433
""", """-418.834043468
""", """-408.769869958
""", """-395.539564326
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2119.49975586
ms_run = [2624.52319336, 2657.46899414, 2580.38183594, 2677.29907227, 2579.9140625, 2655.2199707, 2627.39111328, 2578.97094727, 2555.34106445, 2517.3449707, 2544.07006836, 2661.77905273, 2625.14916992, 2678.43798828, 2645.14208984, 2619.79785156, 2566.27319336, 2577.86108398, 2603.35302734, 2570.79882812, 2536.46704102, 2674.35986328, 2626.04785156, 2556.52685547, 2634.89794922, 2636.15405273, 2588.88208008, 2685.27294922, 2597.67285156, 2611.23901367, 2692.85986328, 2520.3371582, 2562.91088867, 2537.61523438, 2551.67089844, 2594.57299805, 2622.5480957, 2533.3371582, 2640.73901367, 2635.61303711, 2625.55395508, 2609.5078125, 2521.82495117, 2617.11206055, 2587.33618164, 2698.92480469, 2556.75390625, 2575.47583008, 2586.68579102, 2651.26977539, 2556.00268555, 2606.7277832, 2649.59692383, 2550.57495117, 2530.21923828, 2570.63378906, 2504.20092773, 2598.48193359, 2561.30200195, 2494.64599609, 2542.36914062, 2551.31884766, 2547.25512695, 2537.05004883, 2555.62792969, 2555.29907227, 2566.09301758, 2539.3581543, 2564.36791992, 2597.63916016, 2569.78588867, 2608.73706055, 2564.62402344, 2611.81689453, 2602.875, 2642.54907227, 2639.11987305, 2556.37792969, 2574.78320312, 2580.73999023, 2528.47290039, 2563.92211914, 2518.62597656, 2539.82006836, 2469.38525391, 2582.07006836, 2667.40893555, 2527.23901367, 2585.75610352, 2563.6340332, 2551.83691406, 2525.44824219, 2587.29882812, 2526.72021484, 2516.80688477, 2556.68994141, 2506.00097656, 2481.71289062, 2523.99291992, 2534.67431641, 2593.20214844, 2587.796875, 2568.50585938, 2536.31176758, 2545.53979492, 2508.52197266, 2567.71801758, 2574.74902344, 2588.21313477, 2541.95678711, 2581.24804688, 2532.13085938, 2525.69995117, 2480.46899414, 2630.36206055, 2539.35205078, 2613.95605469, 2510.76000977, 2518.63305664, 2587.07104492, 2517.72509766, 2478.2121582, 2614.1628418, 2525.79296875, 2556.17114258, 2523.3918457, 2533.77783203, 2573.24414062, 2576.12597656, 2525.08422852, 2552.8190918, 2600.30786133, 2563.06005859, 2546.4921875, 2633.60180664, 2598.72094727, 2588.67285156, 2578.62304688, 2569.03393555, 2613.51416016, 2586.36694336, 2547.03222656, 2470.47387695, 2596.66308594, 2566.61279297, 2564.62890625, 2517.9128418, 2605.64208984, 2478.37988281, 2564.13696289]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-453.010417811
""", """-433.36411634
""", """-426.294141591
""", """-403.745956764
""", """-437.229226332
""", """-429.494376013
""", """-422.564652185
""", """-423.863980662
""", """-430.097693929
""", """-413.371381579
""", """-420.518181416
""", """-391.72778622
""", """-452.522891942
""", """-448.535640333
""", """-436.887046055
""", """-425.309099804
""", """-414.458493615
""", """-453.25156231
""", """-447.294578724
""", """-478.845977306
""", """-433.236474469
""", """-428.92280482
""", """-446.924403281
""", """-398.095157568
""", """-422.081759618
""", """-409.626007778
""", """-411.095055698
""", """-445.925468004
""", """-436.041279916
""", """-470.062112462
""", """-415.429609958
""", """-398.032383126
""", """-419.110675057
""", """-430.593686596
""", """-435.768220861
""", """-411.144848173
""", """-414.312306745
""", """-398.269779486
""", """-433.339284344
""", """-403.355596616
""", """-403.529238992
""", """-434.387535102
""", """-381.223348415
""", """-400.514137074
""", """-426.147678477
""", """-427.77060802
""", """-422.390193824
""", """-415.875318697
""", """-432.216701036
""", """-429.60206425
""", """-416.095019094
""", """-406.301290071
""", """-461.124494473
""", """-404.03243448
""", """-429.328352856
""", """-394.991910359
""", """-435.706657172
""", """-414.408245401
""", """-437.132082982
""", """-422.540022095
""", """-384.745478348
""", """-424.718798072
""", """-414.450710086
""", """-413.034359008
""", """-431.850830964
""", """-426.412415771
""", """-428.148325066
""", """-437.224116312
""", """-408.962863096
""", """-447.684929373
""", """-416.481741634
""", """-404.933939326
""", """-450.883466611
""", """-421.477728247
""", """-408.15288919
""", """-451.526946093
""", """-433.94004926
""", """-424.882204342
""", """-448.454194538
""", """-444.580768747
""", """-418.994064525
""", """-425.864392228
""", """-457.362499354
""", """-455.828301555
""", """-399.308511676
""", """-439.272778969
""", """-424.511100797
""", """-421.437463224
""", """-421.536205575
""", """-443.136744376
""", """-428.569955405
""", """-432.80107051
""", """-427.743205238
""", """-448.040616931
""", """-417.4831848
""", """-415.90730274
""", """-405.170987511
""", """-466.980291759
""", """-471.452374933
""", """-444.299308
""", """-430.767566484
""", """-431.473335053
""", """-417.534523684
""", """-431.258865362
""", """-424.515612325
""", """-431.003518896
""", """-432.890925359
""", """-379.09666263
""", """-438.8470763
""", """-440.428260052
""", """-433.877514195
""", """-429.687608936
""", """-446.758612384
""", """-412.191503749
""", """-401.117411151
""", """-424.248375724
""", """-424.085192731
""", """-407.472795631
""", """-426.082240363
""", """-472.64585535
""", """-459.049492363
""", """-440.293717725
""", """-402.94255339
""", """-394.191757497
""", """-417.528317426
""", """-412.048579414
""", """-425.795016456
""", """-497.152934618
""", """-417.055205112
""", """-428.081732082
""", """-468.081367124
""", """-422.724698796
""", """-403.345579518
""", """-383.879221848
""", """-429.645761942
""", """-420.322859898
""", """-418.397006639
""", """-424.867772251
""", """-419.835012124
""", """-423.855970793
""", """-433.702679809
""", """-433.869244903
""", """-425.22615339
""", """-433.719217375
""", """-416.269592588
""", """-416.626455859
""", """-427.617473557
""", """-437.592773437
""", """-424.448791142
""", """-411.258593943
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2037.31982422
ms_run = [92.3649902344, 107.038085938, 92.9191894531, 98.3620605469, 77.677734375, 86.2419433594, 103.157226562, 102.236083984, 90.9760742188, 95.4780273438, 91.7189941406, 99.74609375, 79.1220703125, 106.402099609, 90.8068847656, 93.0478515625, 102.733154297, 107.594970703, 103.043701172, 102.872802734, 99.583984375, 101.906005859, 90.9399414062, 105.905029297, 114.751708984, 89.869140625, 102.698974609, 96.0310058594, 93.7419433594, 81.2570800781, 99.1740722656, 98.212890625, 94.7412109375, 92.3840332031, 94.1149902344, 96.9609375, 103.903076172, 96.1201171875, 96.9792480469, 87.8317871094, 99.0100097656, 100.188964844, 92.6892089844, 106.781982422, 94.8259277344, 93.7080078125, 106.294921875, 99.3369140625, 97.3947753906, 103.116943359, 105.686035156, 90.8708496094, 100.697021484, 105.032958984, 79.0610351562, 110.620117188, 96.8237304688, 101.853759766, 103.25, 97.8229980469, 85.5659179688, 94.1899414062, 87.7409667969, 93.216796875, 95.7551269531, 105.875, 97.4760742188, 89.0700683594, 92.2666015625, 93.3388671875, 502.318847656, 105.12890625, 95.8330078125, 104.383056641, 98.8127441406, 101.171875, 87.8798828125, 93.3688964844, 92.6257324219, 94.3330078125, 88.7280273438, 81.2138671875, 121.598876953, 120.875, 87.0961914062, 91.822265625, 106.077880859, 93.7741699219, 92.5891113281, 97.9831542969, 97.0629882812, 97.9431152344, 89.0161132812, 81.4809570312, 107.766113281, 92.5959472656, 87.2072753906, 96.74609375, 90.4057617188, 106.260986328, 90.4460449219, 105.727050781, 94.3210449219, 86.1789550781, 99.9140625, 93.6311035156, 90.7211914062, 94.498046875, 97.7758789062, 76.494140625, 86.9921875, 125.592041016, 85.7768554688, 82.2390136719, 78.1928710938, 108.269775391, 101.290039062, 87.072265625, 98.4931640625, 89.0241699219, 94.9169921875, 97.9011230469, 108.270751953, 88.6938476562, 92.9243164062, 94.3479003906, 100.677978516, 91.5388183594, 94.005859375, 109.284179688, 83.9812011719, 110.328857422, 77.5959472656, 91.4946289062, 87.2741699219, 100.91796875, 89.3498535156, 88.0541992188, 91.1149902344, 91.5681152344, 95.0529785156, 102.742919922, 98.8459472656, 89.333984375, 104.336181641, 90.9772949219, 101.825927734, 98.5087890625, 89.0207519531, 102.925048828]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.413182171
""", """-313.840649686
""", """-308.781858535
""", """-308.776015809
""", """-306.466208244
""", """-313.289949101
""", """-310.388118641
""", """-311.72060495
""", """-307.898327764
""", """-308.150688987
""", """-306.334368261
""", """-311.72035086
""", """-307.244873926
""", """-312.822153177
""", """-306.411203026
""", """-309.10298746
""", """-313.450664993
""", """-313.06794825
""", """-311.996841317
""", """-315.247693248
""", """-306.129827417
""", """-315.001903668
""", """-307.0461074
""", """-314.132812974
""", """-312.285136532
""", """-306.600586975
""", """-315.61060441
""", """-309.937143598
""", """-309.014405017
""", """-311.043573191
""", """-309.636883747
""", """-310.696597286
""", """-311.505409709
""", """-308.44366109
""", """-310.179761961
""", """-306.963908743
""", """-307.582687558
""", """-309.229684319
""", """-317.583097667
""", """-308.15525838
""", """-318.425782462
""", """-312.31300053
""", """-308.186939129
""", """-310.899721199
""", """-313.969054324
""", """-309.412999662
""", """-310.222977085
""", """-308.404813857
""", """-310.216917206
""", """-312.529130922
""", """-311.246603513
""", """-307.704880049
""", """-309.558845151
""", """-309.558385505
""", """-307.072090362
""", """-312.270720579
""", """-310.957871676
""", """-320.020622074
""", """-311.102547663
""", """-307.083818615
""", """-312.046429346
""", """-308.434383686
""", """-306.388192568
""", """-306.920543378
""", """-307.485161435
""", """-310.249076702
""", """-309.680948223
""", """-308.712722316
""", """-307.929947036
""", """-310.122367261
""", """-371.568898158
""", """-333.609359278
""", """-310.720926141
""", """-314.068503518
""", """-311.392519136
""", """-305.4727072
""", """-307.435005822
""", """-310.961885348
""", """-307.834413039
""", """-309.986810791
""", """-311.814792886
""", """-307.876241801
""", """-323.831898068
""", """-319.178434297
""", """-307.124552662
""", """-310.852450595
""", """-312.739105359
""", """-311.22550039
""", """-310.304045119
""", """-305.480603244
""", """-308.905722547
""", """-310.108889287
""", """-309.117633904
""", """-306.478018562
""", """-313.840649686
""", """-308.916512112
""", """-309.471286571
""", """-308.350454731
""", """-306.25224622
""", """-312.341970442
""", """-306.317248274
""", """-315.100117032
""", """-308.416747146
""", """-311.707007485
""", """-308.415834709
""", """-309.461499333
""", """-306.920543378
""", """-312.220899322
""", """-308.124568356
""", """-305.667535147
""", """-308.41054344
""", """-323.621597677
""", """-309.961055266
""", """-305.430583732
""", """-306.932234404
""", """-312.207028316
""", """-307.066078142
""", """-307.803135787
""", """-308.012055557
""", """-310.481703122
""", """-308.380265154
""", """-308.354865217
""", """-309.711820985
""", """-305.228797395
""", """-310.206237902
""", """-307.01265922
""", """-310.213602832
""", """-305.106776353
""", """-309.414289854
""", """-311.57576195
""", """-310.474247974
""", """-314.946323999
""", """-306.154035268
""", """-304.032457817
""", """-307.918409184
""", """-317.973793737
""", """-311.664685736
""", """-306.34895836
""", """-310.320864614
""", """-305.074088843
""", """-308.204446393
""", """-312.262690772
""", """-311.901054327
""", """-306.86742142
""", """-312.465601592
""", """-306.855891009
""", """-307.614194651
""", """-308.298812372
""", """-307.372006255
""", """-308.832161103
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 1000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 1000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2124.42895508
ms_run = [155.373046875, 146.77734375, 149.506103516, 162.328857422, 141.316162109, 144.384765625, 213.985107422, 125.626220703, 147.174072266, 158.635742188, 143.329833984, 137.553955078, 132.133789062, 143.703125, 159.853027344, 140.116943359, 135.387939453, 131.016845703, 164.302001953, 143.299072266, 133.072265625, 137.551025391, 143.848876953, 134.186035156, 131.626708984, 340.408935547, 151.647949219, 139.523925781, 144.461914062, 142.430175781, 188.044921875, 137.120849609, 181.664794922, 138.307128906, 124.962890625, 144.448974609, 118.967773438, 142.359130859, 155.267822266, 158.58203125, 134.625, 130.065917969, 128.830078125, 149.765136719, 137.370849609, 143.446777344, 145.899902344, 136.91796875, 146.140136719, 147.809814453, 136.807861328, 146.976074219, 138.069091797, 150.452880859, 147.953125, 159.534912109, 125.080810547, 142.918212891, 168.677978516, 148.006835938, 157.260009766, 141.779052734, 167.53125, 140.127197266, 128.705078125, 143.243896484, 193.797851562, 145.456054688, 140.107910156, 143.163818359, 216.103271484, 160.883056641, 136.399169922, 201.719970703, 131.659179688, 128.883056641, 172.745117188, 154.194824219, 153.269042969, 145.80078125, 132.477050781, 148.504150391, 136.050048828, 129.739990234, 145.920166016, 154.010009766, 143.864013672, 193.463134766, 191.896972656, 147.789794922, 138.231201172, 127.852050781, 140.213867188, 148.180908203, 134.834716797, 172.592041016, 142.723144531, 185.321044922, 149.956054688, 150.424072266, 118.564941406, 141.812255859, 131.756103516, 151.637695312, 175.256103516, 134.865234375, 145.316894531, 138.068115234, 117.720214844, 131.530029297, 149.548828125, 152.557861328, 129.821044922, 166.364013672, 147.516845703, 130.711181641, 138.499023438, 137.647705078, 126.047119141, 182.557861328, 166.971191406, 140.048828125, 141.878173828, 155.826904297, 147.297851562, 136.072265625, 131.405029297, 139.453857422, 136.229003906, 151.037109375, 141.278808594, 182.769042969, 138.546875, 133.305175781, 127.039306641, 132.663818359, 145.833007812, 144.863037109, 145.319824219, 138.503173828, 126.116943359, 156.897949219, 143.456054688, 161.569335938, 141.052001953, 167.490966797, 140.126953125, 145.403808594, 118.850097656, 121.904785156]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-313.688384296
""", """-309.21595881
""", """-311.638351724
""", """-315.755798956
""", """-307.485988141
""", """-313.858250091
""", """-322.308922819
""", """-306.321092347
""", """-306.088414048
""", """-310.050298707
""", """-307.409430007
""", """-310.156734158
""", """-306.965834632
""", """-307.99789388
""", """-308.687177725
""", """-307.925326864
""", """-308.585381638
""", """-310.203444755
""", """-313.762911655
""", """-310.197395003
""", """-304.657660873
""", """-307.021175048
""", """-306.238640585
""", """-306.170045365
""", """-307.090658163
""", """-335.591911226
""", """-311.661299836
""", """-307.54214288
""", """-311.93181346
""", """-313.371968187
""", """-320.157826167
""", """-307.516628533
""", """-315.478066855
""", """-307.039165008
""", """-306.876777045
""", """-310.764848639
""", """-307.350445155
""", """-312.307430832
""", """-311.253729306
""", """-310.745113768
""", """-309.808155122
""", """-308.495739194
""", """-308.509220057
""", """-314.208674043
""", """-307.962237921
""", """-313.403007612
""", """-307.798351767
""", """-310.038212124
""", """-311.059913073
""", """-309.649176024
""", """-310.602389985
""", """-310.065197681
""", """-306.544635573
""", """-308.719867397
""", """-310.134505335
""", """-311.038071111
""", """-308.450895159
""", """-310.93321001
""", """-320.275786211
""", """-312.872584196
""", """-309.806885031
""", """-309.670660148
""", """-312.074380357
""", """-307.637724842
""", """-305.918151622
""", """-315.798675299
""", """-315.072400254
""", """-310.053740736
""", """-307.541914651
""", """-310.14800937
""", """-317.290437319
""", """-311.132300146
""", """-305.847497163
""", """-321.357559532
""", """-306.036802255
""", """-308.698988732
""", """-312.590311354
""", """-314.036968296
""", """-330.755801939
""", """-315.86436304
""", """-309.079181522
""", """-310.928877693
""", """-306.922267062
""", """-305.370035124
""", """-307.035863401
""", """-309.457350547
""", """-307.829273999
""", """-317.381302819
""", """-321.608665521
""", """-315.175965927
""", """-310.149358124
""", """-309.155121483
""", """-308.383111408
""", """-308.414992148
""", """-306.13776339
""", """-305.043900487
""", """-317.787078712
""", """-306.526552329
""", """-310.719817417
""", """-309.411572267
""", """-308.094106881
""", """-308.029480282
""", """-308.486572062
""", """-312.247139251
""", """-316.269925771
""", """-306.209388168
""", """-307.796377474
""", """-310.177791394
""", """-305.180537526
""", """-309.603808871
""", """-310.019486163
""", """-309.596048764
""", """-309.350148983
""", """-314.418162012
""", """-308.30807106
""", """-308.704780678
""", """-310.582918385
""", """-309.489544944
""", """-306.971790694
""", """-313.190699284
""", """-313.438906221
""", """-306.397893742
""", """-310.216917206
""", """-306.752322863
""", """-311.574335604
""", """-311.014742063
""", """-308.916512112
""", """-312.797155648
""", """-306.450379783
""", """-309.814400442
""", """-310.062380326
""", """-314.641374315
""", """-307.690802941
""", """-305.499155973
""", """-307.958103752
""", """-307.056286736
""", """-312.681819021
""", """-307.98309256
""", """-310.869297556
""", """-307.715966956
""", """-306.362226545
""", """-313.160863124
""", """-311.915064522
""", """-316.081471182
""", """-310.450410896
""", """-315.433414214
""", """-305.897514916
""", """-314.981826966
""", """-306.714883938
""", """-307.908102339
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2042.85107422
ms_run = [803.280761719, 848.808105469, 829.010742188, 829.153808594, 789.172851562, 825.820068359, 810.845703125, 876.367919922, 873.142089844, 830.677978516, 802.648925781, 839.428955078, 810.433105469, 847.281005859, 803.715820312, 841.1328125, 793.131835938, 906.249023438, 826.21484375, 909.174804688, 808.368896484, 822.119140625, 814.220947266, 779.4140625, 790.153076172, 798.733154297, 811.028076172, 817.898925781, 816.156738281, 799.265869141, 833.005859375, 898.075927734, 867.146972656, 823.952880859, 801.768066406, 825.371826172, 822.784912109, 832.635009766, 801.413085938, 809.614013672, 854.269042969, 811.281005859, 820.816894531, 832.031982422, 825.901855469, 800.142089844, 816.239013672, 796.427001953, 843.555908203, 770.864013672, 832.911132812, 807.433105469, 820.841064453, 823.546875, 832.704833984, 825.382080078, 789.763916016, 795.677978516, 845.432128906, 834.980957031, 809.4609375, 848.169921875, 830.869873047, 780.731933594, 850.0859375, 810.299804688, 861.211914062, 818.854980469, 815.756835938, 777.000244141, 980.767089844, 794.125, 857.792236328, 819.955322266, 874.864013672, 896.218994141, 842.543212891, 831.014160156, 814.864257812, 863.166748047, 785.46875, 862.081054688, 827.981933594, 792.1640625, 811.243164062, 1003.22607422, 811.104980469, 863.093994141, 864.606933594, 896.342041016, 826.690185547, 799.399902344, 790.977050781, 826.4609375, 819.592041016, 805.103027344, 827.223144531, 830.25, 796.310058594, 795.720947266, 767.686035156, 1009.60107422, 810.475830078, 835.469970703, 830.5078125, 791.359863281, 790.007080078, 814.034912109, 811.652099609, 886.787109375, 844.239013672, 871.868164062, 919.371826172, 793.839111328, 939.70703125, 794.073974609, 831.473144531, 833.163085938, 822.258789062, 812.238037109, 786.104736328, 839.908935547, 808.517089844, 818.445800781, 806.902832031, 820.224853516, 784.493896484, 801.873779297, 809.748291016, 793.332763672, 800.080078125, 805.114990234, 854.7890625, 838.052978516, 802.765136719, 809.911865234, 801.055908203, 846.949951172, 788.103271484, 853.981201172, 784.359130859, 808.230224609, 830.111083984, 927.282714844, 846.984863281, 839.965087891, 792.066894531, 811.055664062, 810.181152344, 829.454833984]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-306.297371749
""", """-308.121179378
""", """-307.216824297
""", """-308.732848239
""", """-307.241147794
""", """-308.331602606
""", """-307.225591943
""", """-307.986502994
""", """-307.615030775
""", """-308.352171665
""", """-307.941186445
""", """-307.142287673
""", """-307.597695267
""", """-308.606554949
""", """-306.292960386
""", """-308.490833392
""", """-307.096426053
""", """-309.472805723
""", """-307.596624215
""", """-310.100994119
""", """-306.109123913
""", """-308.462747148
""", """-306.719971197
""", """-306.294889034
""", """-307.331421379
""", """-307.272782761
""", """-306.638929153
""", """-307.523011412
""", """-306.922221904
""", """-307.482318278
""", """-308.337497439
""", """-310.027952889
""", """-307.886769087
""", """-308.297486915
""", """-307.718829835
""", """-307.580670973
""", """-306.920127157
""", """-306.760067204
""", """-307.444436553
""", """-306.181722883
""", """-307.217690744
""", """-307.180894997
""", """-308.941839219
""", """-307.857359456
""", """-307.419213268
""", """-307.652661808
""", """-307.433158744
""", """-308.100074358
""", """-308.350481109
""", """-306.132148656
""", """-306.629189562
""", """-307.004216927
""", """-307.362270647
""", """-307.46906826
""", """-307.650792736
""", """-306.649206875
""", """-307.04981459
""", """-306.970285007
""", """-308.155050267
""", """-308.585856092
""", """-307.849800087
""", """-308.738213112
""", """-308.408285768
""", """-306.914651634
""", """-307.351787026
""", """-307.761957626
""", """-308.420526444
""", """-308.027482418
""", """-306.60042128
""", """-306.811009908
""", """-310.031670093
""", """-307.895853551
""", """-306.554636855
""", """-308.225886908
""", """-308.386566295
""", """-309.528564799
""", """-308.512368785
""", """-307.718692908
""", """-307.742802555
""", """-309.462794637
""", """-306.197356686
""", """-306.798938662
""", """-307.126123521
""", """-307.820996392
""", """-306.628324071
""", """-312.941804631
""", """-307.806048639
""", """-308.394662907
""", """-308.91192811
""", """-308.818599222
""", """-307.461358821
""", """-308.208855097
""", """-306.585561546
""", """-307.569889296
""", """-307.268171099
""", """-308.242281633
""", """-307.311791001
""", """-308.024741
""", """-306.565368714
""", """-307.497377678
""", """-306.884294014
""", """-309.160175236
""", """-308.219861355
""", """-308.40632962
""", """-308.61216052
""", """-306.423405274
""", """-307.311322117
""", """-307.415456807
""", """-307.828188243
""", """-306.844741786
""", """-307.531989782
""", """-307.798059212
""", """-307.95458597
""", """-306.270878073
""", """-307.481377669
""", """-307.305843173
""", """-308.134853029
""", """-308.047914934
""", """-306.777300823
""", """-307.530811174
""", """-306.403629793
""", """-307.704136399
""", """-308.316013156
""", """-305.846555804
""", """-306.863682762
""", """-306.837434584
""", """-306.046688522
""", """-306.703824898
""", """-306.442258545
""", """-306.118205921
""", """-308.51850687
""", """-307.153892973
""", """-307.999820862
""", """-308.516076337
""", """-306.47577333
""", """-307.834750937
""", """-307.178088624
""", """-307.930154664
""", """-307.545086506
""", """-308.678142363
""", """-305.967974528
""", """-307.796796888
""", """-308.206101885
""", """-307.113038723
""", """-307.820733646
""", """-308.658785052
""", """-307.072442709
""", """-307.469887377
""", """-306.61838231
""", """-307.075222275
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2117.72802734
ms_run = [1418.00366211, 1364.34204102, 1237.31005859, 1215.29907227, 1323.55981445, 1315.29296875, 1276.68798828, 1369.50488281, 1484.3659668, 1290.00878906, 1237.75097656, 1342.67797852, 1306.61889648, 1293.57519531, 1256.92895508, 1329.69482422, 1250.73803711, 1259.41210938, 1240.08911133, 1281.11401367, 1300.36108398, 1303.49511719, 1323.88696289, 1250.59399414, 1295.65380859, 1576.03198242, 1281.05493164, 1275.71191406, 1296.1418457, 1276.12695312, 1579.96826172, 1313.49804688, 1309.37915039, 1275.39013672, 1362.42211914, 1241.69189453, 1318.96582031, 1208.42236328, 1278.50805664, 1244.52001953, 1285.90893555, 1236.57714844, 1290.11694336, 1268.98461914, 1388.59301758, 1260.23706055, 1241.45068359, 1275.34790039, 1334.50927734, 1282.50170898, 1489.85083008, 1234.82983398, 1321.33203125, 1315.89306641, 1300.41967773, 1352.82397461, 1255.59985352, 1330.16601562, 1221.38891602, 1213.5, 1303.97070312, 1344.7019043, 1357.33398438, 1331.48583984, 1269.33203125, 1235.66796875, 1293.2487793, 1270.54711914, 1395.32397461, 1277.375, 1267.83496094, 1272.59106445, 1212.47216797, 1254.48901367, 1269.1472168, 1226.3359375, 1258.01928711, 1370.02587891, 1246.11889648, 1279.67602539, 1234.68798828, 1244.17675781, 1436.75805664, 1315.67822266, 1321.54589844, 1242.66088867, 1217.22387695, 1344.10083008, 1248.55908203, 1288.93994141, 1278.99804688, 1398.22680664, 1308.94580078, 1208.87084961, 1264.54614258, 1236.49707031, 1250.14135742, 1251.67504883, 1299.89599609, 1173.33398438, 1228.68798828, 1311.52001953, 1241.00390625, 1303.54492188, 1259.53588867, 1240.02416992, 1355.80493164, 1483.23291016, 1298.19604492, 1296.27319336, 1289.85717773, 1301.953125, 1254.43115234, 1195.43237305, 1285.03466797, 1268.64916992, 1287.96118164, 1316.91308594, 1309.80297852, 1237.19482422, 1237.7800293, 1229.22705078, 1282.47924805, 1226.84887695, 1227.37402344, 1233.57421875, 1200.82983398, 1227.24902344, 1318.29907227, 1281.87182617, 1255.26416016, 1272.62597656, 1232.85400391, 1336.60791016, 1193.33105469, 1333.94580078, 1259.62597656, 1253.14306641, 1306.52807617, 1229.67578125, 1203.54907227, 1263.64208984, 1248.01708984, 1195.16113281, 1266.17675781, 1203.28710938, 1235.29199219, 1248.99511719, 1215.86010742, 1219.4140625]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.339458794
""", """-309.828267578
""", """-307.038775546
""", """-306.606970962
""", """-308.750764388
""", """-307.75200347
""", """-306.469967566
""", """-307.036925216
""", """-308.390289387
""", """-307.376296183
""", """-306.492615035
""", """-307.612369311
""", """-307.852380955
""", """-306.876938076
""", """-307.334565759
""", """-308.203396732
""", """-307.406641733
""", """-306.740726997
""", """-307.3627548
""", """-307.574693829
""", """-307.577078584
""", """-308.650947186
""", """-309.195175486
""", """-308.23815371
""", """-306.980951722
""", """-309.523065337
""", """-308.100509887
""", """-308.152915691
""", """-308.486085409
""", """-308.014541876
""", """-308.165084785
""", """-308.19828486
""", """-308.417644395
""", """-308.015460483
""", """-308.068855492
""", """-307.160107273
""", """-307.981903533
""", """-306.23297494
""", """-306.975588477
""", """-307.569240593
""", """-308.273542878
""", """-307.878886409
""", """-307.327740629
""", """-308.172871719
""", """-309.647737658
""", """-307.197987476
""", """-306.87820483
""", """-307.362557999
""", """-306.734172278
""", """-308.383974083
""", """-309.072897407
""", """-307.182703297
""", """-309.057120136
""", """-306.98838983
""", """-307.653048523
""", """-307.456532733
""", """-307.146382477
""", """-306.946162313
""", """-308.257906941
""", """-306.603711742
""", """-307.956347886
""", """-307.194573999
""", """-307.695020422
""", """-307.590080164
""", """-307.628265353
""", """-306.402007186
""", """-307.380977752
""", """-306.674193337
""", """-309.322796173
""", """-306.740539943
""", """-306.838714908
""", """-309.01485146
""", """-306.615064033
""", """-308.871982706
""", """-308.558607375
""", """-307.366743394
""", """-306.912786647
""", """-308.415832786
""", """-307.612651715
""", """-306.916086849
""", """-308.614710272
""", """-306.567601925
""", """-310.459120873
""", """-309.650630377
""", """-308.519644608
""", """-307.16166458
""", """-307.250828894
""", """-307.899338645
""", """-307.596499225
""", """-308.564964609
""", """-307.131035988
""", """-308.036150646
""", """-307.30195198
""", """-306.17861513
""", """-307.699823889
""", """-307.348693012
""", """-307.555529178
""", """-306.47780417
""", """-308.189383246
""", """-306.452867591
""", """-307.167951825
""", """-308.270581546
""", """-306.433824241
""", """-308.364090301
""", """-306.725546947
""", """-306.365651252
""", """-309.420313761
""", """-314.664859239
""", """-308.212483715
""", """-307.169300595
""", """-307.77413098
""", """-307.63642562
""", """-306.940233294
""", """-306.472592021
""", """-307.712481797
""", """-307.388653779
""", """-306.703277134
""", """-307.431840104
""", """-308.473965838
""", """-306.7086031
""", """-307.939942535
""", """-307.949463691
""", """-308.126475538
""", """-307.806669892
""", """-307.141265422
""", """-306.715516808
""", """-305.959563241
""", """-306.639779918
""", """-308.169215709
""", """-307.575747519
""", """-306.963224673
""", """-307.381205174
""", """-307.091177465
""", """-307.091286321
""", """-306.88409287
""", """-308.835825868
""", """-307.552641181
""", """-305.742168185
""", """-307.873298332
""", """-307.646698523
""", """-306.226677332
""", """-307.508636394
""", """-307.68059575
""", """-307.592062492
""", """-306.637245469
""", """-307.700653456
""", """-307.236604081
""", """-307.830800938
""", """-307.708836062
""", """-307.347677895
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2050.29199219
ms_run = [128.705078125, 152.583984375, 101.327880859, 88.8159179688, 100.053955078, 98.2099609375, 103.862060547, 97.2888183594, 115.392822266, 91.6301269531, 110.762695312, 122.062011719, 140.068115234, 122.270019531, 100.135009766, 116.919189453, 97.0217285156, 103.320800781, 85.4011230469, 100.597900391, 98.83984375, 102.592041016, 78.8891601562, 112.916015625, 105.380859375, 97.7170410156, 95.6989746094, 81.8117675781, 95.7961425781, 98.9931640625, 98.6989746094, 140.522949219, 86.5480957031, 100.186035156, 100.501953125, 87.6552734375, 105.929931641, 112.195068359, 114.741943359, 116.219970703, 132.619873047, 111.635986328, 97.0891113281, 104.055908203, 107.887939453, 108.895996094, 112.699951172, 106.859375, 117.610839844, 100.831054688, 117.08203125, 102.027099609, 91.3330078125, 120.836181641, 123.512939453, 103.191894531, 105.705810547, 96.1330566406, 99.9560546875, 95.0229492188, 103.900878906, 99.7180175781, 128.225830078, 205.655761719, 97.0991210938, 97.7609863281, 91.380859375, 120.273925781, 107.696044922, 118.336914062, 108.489013672, 102.250976562, 95.5910644531, 105.545166016, 379.891113281, 109.487060547, 113.716064453, 130.240966797, 106.975830078, 108.746826172, 111.186035156, 100.677978516, 104.828125, 116.238037109, 77.8520507812, 108.219726562, 99.08984375, 108.915039062, 110.714111328, 96.1530761719, 103.071777344, 102.112060547, 115.413085938, 105.12890625, 91.0329589844, 98.6176757812, 90.3889160156, 96.4770507812, 134.052001953, 110.895019531, 100.764892578, 106.961181641, 104.745117188, 120.732177734, 203.416259766, 101.576171875, 167.648193359, 78.0329589844, 113.163085938, 94.3818359375, 173.059082031, 104.880126953, 106.191894531, 88.2917480469, 100.089111328, 139.08203125, 110.538085938, 102.476074219, 106.201904297, 121.590820312, 113.018066406, 108.764160156, 107.462158203, 125.501953125, 104.876953125, 100.17578125, 110.645019531, 104.229003906, 94.9030761719, 136.149169922, 115.127685547, 111.149902344, 100.796142578, 122.415039062, 111.968261719, 117.404052734, 102.742675781, 125.688964844, 113.787841797, 89.5178222656, 108.052978516, 259.107910156, 94.4919433594, 103.510986328, 98.4599609375, 110.572998047, 103.775878906, 96.9899902344, 98.0380859375, 97.5007324219]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.723654096
""", """-317.294440132
""", """-306.905458874
""", """-305.184942413
""", """-306.689256859
""", """-304.93408148
""", """-305.760030671
""", """-306.798848074
""", """-308.156588725
""", """-306.955654615
""", """-308.324600993
""", """-310.037170512
""", """-317.009617401
""", """-311.852981284
""", """-309.414584675
""", """-311.883075282
""", """-309.344646058
""", """-309.467791309
""", """-312.156256645
""", """-307.10032946
""", """-307.722359117
""", """-308.799924237
""", """-309.227786893
""", """-303.596453235
""", """-308.278886523
""", """-307.983391306
""", """-306.379281327
""", """-306.738524705
""", """-305.698883168
""", """-307.562309163
""", """-306.575961693
""", """-316.546917555
""", """-310.808346426
""", """-308.883224901
""", """-305.668550318
""", """-307.433998735
""", """-308.225198807
""", """-311.005138003
""", """-309.847475588
""", """-310.975351851
""", """-309.466637714
""", """-310.841323025
""", """-308.876814916
""", """-305.903015867
""", """-308.598574661
""", """-313.904084522
""", """-310.262218768
""", """-308.63640849
""", """-311.972418746
""", """-307.12051259
""", """-309.511284652
""", """-309.940136202
""", """-311.663337853
""", """-311.384351944
""", """-308.810479053
""", """-307.296869356
""", """-309.629391372
""", """-308.133262185
""", """-310.602842636
""", """-307.769604938
""", """-307.728574694
""", """-305.248959971
""", """-309.098560307
""", """-322.801404362
""", """-310.84589731
""", """-308.792819526
""", """-307.062045223
""", """-312.410733325
""", """-310.213936411
""", """-312.269827611
""", """-312.978234494
""", """-305.941837297
""", """-308.730547241
""", """-308.832391299
""", """-329.060421748
""", """-310.036379596
""", """-309.3887544
""", """-316.395699068
""", """-308.824246317
""", """-307.218302337
""", """-309.792286735
""", """-307.860072706
""", """-311.638426982
""", """-309.255509209
""", """-307.145727969
""", """-308.884604476
""", """-312.298241661
""", """-307.883018601
""", """-309.031296877
""", """-309.86460466
""", """-306.780670612
""", """-307.978146744
""", """-313.980792328
""", """-308.915120838
""", """-306.783967629
""", """-306.853797287
""", """-311.955173919
""", """-308.027982827
""", """-314.086788263
""", """-308.516966169
""", """-307.327824553
""", """-310.635136361
""", """-308.451290656
""", """-312.40343586
""", """-325.197728516
""", """-305.25081269
""", """-310.762244975
""", """-307.197069612
""", """-307.056972176
""", """-305.903992128
""", """-314.63079949
""", """-311.806326637
""", """-313.037411577
""", """-306.540222759
""", """-307.23686541
""", """-315.217769515
""", """-311.276772758
""", """-309.172676309
""", """-310.95422317
""", """-318.680499611
""", """-311.679641673
""", """-312.571006002
""", """-306.157319802
""", """-307.980217095
""", """-306.915932584
""", """-308.036138232
""", """-308.589161621
""", """-307.175423004
""", """-312.978163862
""", """-313.341035516
""", """-307.104838148
""", """-307.340725481
""", """-310.229614818
""", """-308.936118493
""", """-312.823509538
""", """-309.398857119
""", """-306.007863859
""", """-316.566641396
""", """-311.249971362
""", """-306.782795732
""", """-306.809522931
""", """-329.548439846
""", """-310.550677554
""", """-308.099826457
""", """-309.356342643
""", """-313.984790703
""", """-309.306431975
""", """-308.151561066
""", """-307.414915801
""", """-306.295986542
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 500 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 500 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2148.13012695
ms_run = [167.3828125, 179.440917969, 156.340087891, 151.190185547, 124.643066406, 195.786865234, 137.618896484, 145.883056641, 140.522949219, 179.347167969, 142.736083984, 148.352294922, 153.16015625, 182.388916016, 157.605224609, 138.728271484, 192.254150391, 155.056152344, 137.116943359, 147.314941406, 144.953857422, 154.562011719, 145.668945312, 179.579833984, 165.012939453, 153.232177734, 148.106689453, 150.527832031, 280.655029297, 211.497802734, 143.541992188, 163.856201172, 140.900878906, 170.630859375, 162.306884766, 151.021972656, 223.708007812, 205.727783203, 129.194091797, 137.977050781, 177.005859375, 182.3359375, 145.3203125, 160.861083984, 191.612060547, 156.425048828, 160.048828125, 177.307617188, 136.963867188, 159.117919922, 172.262207031, 140.671142578, 118.218017578, 142.260986328, 205.774169922, 224.134033203, 149.727050781, 140.955810547, 154.510009766, 162.655029297, 156.41796875, 147.627197266, 255.057128906, 167.658935547, 268.346679688, 130.233154297, 150.634033203, 168.753173828, 136.947021484, 145.481201172, 154.510009766, 169.656982422, 162.100097656, 135.055175781, 165.07421875, 145.312988281, 160.308349609, 140.225830078, 137.986816406, 149.762695312, 144.749023438, 122.674072266, 153.363037109, 150.962890625, 139.885986328, 120.405761719, 136.358154297, 173.999023438, 177.427001953, 127.759765625, 137.896972656, 134.490966797, 178.671142578, 224.426025391, 173.521240234, 126.647949219, 141.407226562, 159.479003906, 140.349853516, 149.017089844, 154.744140625, 181.814941406, 136.892822266, 158.352050781, 161.201171875, 161.08984375, 140.4140625, 145.666015625, 136.013183594, 144.502929688, 168.936035156, 272.472167969, 218.818847656, 147.647949219, 151.605957031, 160.262207031, 138.256103516, 207.568115234, 140.791015625, 149.766845703, 143.08203125, 119.539794922, 165.107910156, 132.436035156, 190.273925781, 171.961669922, 198.744873047, 184.929931641, 166.487060547, 150.853027344, 182.198974609, 220.696777344, 158.91796875, 191.943115234, 170.909912109, 155.364990234, 177.267089844, 163.782714844, 144.340087891, 221.523925781, 189.933105469, 123.628173828, 145.225097656, 126.519287109, 254.98828125, 159.449707031, 161.947998047, 144.429199219, 152.708251953, 140.365966797]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-311.586561848
""", """-308.590464721
""", """-306.222507654
""", """-305.788790304
""", """-305.987764062
""", """-309.619983756
""", """-306.816761186
""", """-306.686396812
""", """-306.709952863
""", """-312.053446648
""", """-313.449696336
""", """-307.829390881
""", """-307.362157841
""", """-311.287667242
""", """-307.893869299
""", """-305.697041227
""", """-308.176386971
""", """-307.248673659
""", """-307.342626185
""", """-306.953763991
""", """-306.442539339
""", """-308.159090902
""", """-306.218067764
""", """-308.856404713
""", """-307.824969863
""", """-304.851769736
""", """-306.998078239
""", """-305.119771712
""", """-317.947453533
""", """-313.37402043
""", """-312.357829676
""", """-311.609252321
""", """-312.071490885
""", """-310.460260195
""", """-306.998102275
""", """-311.123707247
""", """-313.567148324
""", """-315.067001845
""", """-306.435715567
""", """-307.069441592
""", """-309.858682198
""", """-313.650271867
""", """-307.628654112
""", """-310.803206981
""", """-309.824872112
""", """-310.014007682
""", """-310.872083938
""", """-311.181658739
""", """-308.339932246
""", """-308.788148958
""", """-310.237161358
""", """-305.532001599
""", """-305.116426072
""", """-309.822634405
""", """-313.433930612
""", """-312.606648267
""", """-309.924216288
""", """-309.342008365
""", """-307.16286871
""", """-307.104958059
""", """-310.595543236
""", """-306.909048366
""", """-315.669782714
""", """-307.192062386
""", """-315.623257656
""", """-307.056658538
""", """-306.107613102
""", """-308.98861534
""", """-306.716492078
""", """-310.233520551
""", """-307.575521877
""", """-311.478436202
""", """-311.298139383
""", """-310.169035225
""", """-313.905975728
""", """-305.725689643
""", """-314.427904865
""", """-306.393561945
""", """-305.83605753
""", """-306.266968895
""", """-306.74337827
""", """-305.268651136
""", """-307.626992648
""", """-305.300361345
""", """-306.391816091
""", """-305.851460267
""", """-306.753778788
""", """-308.475991396
""", """-306.578200472
""", """-305.332283696
""", """-307.223680348
""", """-307.533067047
""", """-310.02474357
""", """-312.977706081
""", """-312.301090538
""", """-305.666072497
""", """-310.28715323
""", """-311.50748063
""", """-311.603761202
""", """-306.877182793
""", """-311.990559025
""", """-307.27166706
""", """-306.157186956
""", """-309.552640724
""", """-307.521466552
""", """-309.885034918
""", """-307.328779133
""", """-308.302598699
""", """-309.83505792
""", """-311.39267709
""", """-308.178407552
""", """-320.943142744
""", """-318.862559047
""", """-307.380681499
""", """-306.775953678
""", """-307.804417286
""", """-310.422649438
""", """-310.829877786
""", """-306.281102429
""", """-308.929146432
""", """-306.102705499
""", """-306.570391895
""", """-307.496634431
""", """-307.287113797
""", """-310.03648351
""", """-310.439179842
""", """-313.935779704
""", """-311.055570959
""", """-308.811287998
""", """-309.615442059
""", """-312.367880638
""", """-310.113045211
""", """-307.525828394
""", """-312.567822299
""", """-311.261588753
""", """-310.487553955
""", """-307.42372152
""", """-311.498238438
""", """-308.368027434
""", """-311.688130362
""", """-310.628909563
""", """-307.636120037
""", """-308.793281842
""", """-306.072431817
""", """-313.030362127
""", """-307.091324772
""", """-306.345042592
""", """-305.785813611
""", """-306.740753662
""", """-308.453290479
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2058.69970703
ms_run = [918.24609375, 881.590087891, 879.964111328, 861.090087891, 911.3359375, 914.211914062, 905.003173828, 886.309082031, 946.171875, 935.125976562, 879.915039062, 951.129882812, 896.932128906, 906.989990234, 870.776123047, 936.879882812, 955.490966797, 923.132080078, 881.098876953, 937.501953125, 859.428955078, 916.735107422, 926.372070312, 877.162109375, 905.102050781, 963.886230469, 922.963134766, 841.742919922, 943.069335938, 841.467041016, 910.547119141, 931.080078125, 935.001953125, 859.993896484, 970.666748047, 1055.38305664, 856.877197266, 823.462890625, 872.770019531, 856.564941406, 906.548095703, 903.088867188, 918.917724609, 843.33203125, 816.899902344, 964.732666016, 909.308349609, 892.823974609, 894.474853516, 860.821044922, 888.997802734, 951.481201172, 899.308837891, 836.535888672, 857.851806641, 868.513183594, 886.136230469, 928.713623047, 971.302978516, 908.108886719, 841.041015625, 816.868896484, 900.701904297, 964.158203125, 854.202880859, 920.308105469, 853.591064453, 854.270996094, 964.451660156, 846.268798828, 952.91796875, 852.066894531, 977.238037109, 916.87890625, 947.068847656, 846.58203125, 847.993896484, 900.732177734, 972.416259766, 868.451904297, 890.937988281, 874.545166016, 868.321044922, 889.906005859, 901.034667969, 913.556152344, 849.377929688, 934.645996094, 859.950195312, 966.49609375, 949.073974609, 865.416992188, 933.032958984, 1019.39404297, 992.886962891, 845.040039062, 828.189941406, 834.250976562, 928.986083984, 1039.42016602, 884.028076172, 846.716064453, 895.186035156, 882.755126953, 903.491943359, 881.408935547, 866.492919922, 870.723144531, 817.254150391, 826.380859375, 872.618164062, 975.15625, 939.912109375, 968.382080078, 962.395019531, 873.619873047, 896.528808594, 977.620117188, 926.152832031, 895.021972656, 986.477783203, 960.663085938, 851.311035156, 837.66015625, 877.525878906, 886.58203125, 957.75390625, 883.561035156, 878.034912109, 983.149902344, 844.054931641, 888.250976562, 988.445068359, 812.120849609, 871.743896484, 812.609130859, 804.083007812, 916.572998047, 899.637939453, 844.072998047, 973.375244141, 897.144042969, 849.270263672, 875.459960938, 1014.71899414, 873.554931641, 829.733886719, 909.931884766, 880.317138672, 872.323242188]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.613522554
""", """-307.959455286
""", """-308.612838303
""", """-306.8182905
""", """-306.713489808
""", """-307.748021305
""", """-306.715123484
""", """-307.147431612
""", """-308.948159824
""", """-308.416354403
""", """-308.619495742
""", """-309.464973253
""", """-307.221763725
""", """-308.128422664
""", """-307.018660051
""", """-307.276009225
""", """-307.91371166
""", """-308.552798342
""", """-307.476259811
""", """-307.904339331
""", """-306.974726528
""", """-307.454752289
""", """-310.360713635
""", """-306.535727447
""", """-307.052936313
""", """-306.864211324
""", """-307.624235758
""", """-306.629862406
""", """-308.533507323
""", """-307.441653204
""", """-306.810764518
""", """-308.021236907
""", """-307.548870008
""", """-306.844666805
""", """-308.662682484
""", """-311.67922217
""", """-307.660662559
""", """-307.60530374
""", """-308.75565052
""", """-307.902969907
""", """-307.498444615
""", """-307.163213348
""", """-307.44512653
""", """-306.479171496
""", """-306.97478516
""", """-307.79861898
""", """-307.60523465
""", """-307.097736214
""", """-306.989170885
""", """-306.566522518
""", """-306.701687643
""", """-308.235281965
""", """-307.000931722
""", """-306.950532673
""", """-307.393163014
""", """-307.451512096
""", """-307.393562137
""", """-308.08138123
""", """-308.106899056
""", """-308.500690523
""", """-306.535485208
""", """-307.416146433
""", """-307.566589562
""", """-307.931933978
""", """-307.91788684
""", """-307.756793693
""", """-306.860623539
""", """-306.498433444
""", """-307.415427709
""", """-306.749601944
""", """-307.210610244
""", """-307.646698753
""", """-307.666068123
""", """-308.513214652
""", """-308.217486165
""", """-306.337524137
""", """-307.651038079
""", """-308.848626907
""", """-307.17527796
""", """-307.58348278
""", """-308.469572322
""", """-307.397696401
""", """-308.203400154
""", """-306.726446047
""", """-308.468543926
""", """-307.560751448
""", """-307.2885183
""", """-307.500993359
""", """-307.511146847
""", """-308.053596045
""", """-307.487026596
""", """-307.2805758
""", """-307.294496643
""", """-308.658358552
""", """-308.68215702
""", """-307.213859266
""", """-307.314015389
""", """-307.672314
""", """-307.296091014
""", """-308.967147011
""", """-307.4509362
""", """-307.249183228
""", """-307.480764457
""", """-307.7943749
""", """-308.131409615
""", """-307.561553734
""", """-307.15380044
""", """-307.503999516
""", """-307.190363037
""", """-306.973226893
""", """-307.350579998
""", """-308.441241517
""", """-309.315304006
""", """-309.297453714
""", """-307.393942277
""", """-308.382631
""", """-307.297714312
""", """-308.354886509
""", """-306.688537422
""", """-307.39975961
""", """-308.491693867
""", """-306.899222347
""", """-308.799059945
""", """-306.614766313
""", """-307.667365096
""", """-308.250200262
""", """-308.94597275
""", """-306.684840643
""", """-307.077418657
""", """-309.521521687
""", """-307.686607763
""", """-307.04235526
""", """-307.003714547
""", """-307.774555894
""", """-307.503285472
""", """-306.882797827
""", """-306.646470706
""", """-308.070647034
""", """-307.640946422
""", """-307.319442007
""", """-308.114696726
""", """-308.731584517
""", """-308.169619964
""", """-308.045889509
""", """-307.223636591
""", """-307.526861995
""", """-307.694233033
""", """-308.875819242
""", """-308.941518203
""", """-307.480169361
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 5000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 5000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2425.66577148
ms_run = [1398.27612305, 1470.83496094, 1431.75195312, 1478.0769043, 1383.11523438, 1800.45507812, 1522.15283203, 1438.98706055, 1533.08520508, 1336.81103516, 1259.21484375, 1402.86523438, 1481.04882812, 1311.26293945, 1551.87304688, 1376.01074219, 1479.32202148, 1420.13793945, 1656.44897461, 1501.25805664, 1395.36108398, 1438.03295898, 1469.97583008, 1542.14086914, 1361.97900391, 1698.84204102, 1429.44189453, 1429.20898438, 1449.69604492, 1356.29516602, 1441.0859375, 1321.92285156, 1408.2590332, 1373.83105469, 1371.7590332, 1358.90527344, 1370.86108398, 1505.46508789, 1536.77514648, 1369.56591797, 1516.22412109, 1354.29882812, 1398.78881836, 1359.70581055, 1292.75415039, 1492.37719727, 1601.90087891, 1459.74414062, 1354.0949707, 1355.57714844, 1435.10693359, 1666.39697266, 1508.60986328, 1373.54003906, 1491.86401367, 1499.55883789, 1358.97314453, 1377.49829102, 1437.73193359, 1424.94604492, 1436.80395508, 1362.66625977, 1289.02490234, 1433.77685547, 1653.86401367, 1344.83276367, 1429.28198242, 1598.53320312, 1425.14404297, 1433.98999023, 1413.23193359, 1375.20678711, 1322.16210938, 1383.44287109, 1315.1628418, 1713.40478516, 1355.90673828, 1581.86816406, 1485.86889648, 1421.47119141, 1407.27905273, 1371.29296875, 1435.28295898, 1326.17407227, 1346.93774414, 1361.18701172, 1458.01806641, 1375.70507812, 1355.68603516, 1330.375, 1352.56689453, 1445.90600586, 1807.1496582, 1405.71484375, 1519.20117188, 1437.17919922, 1331.16699219, 1307.77709961, 1330.76611328, 1471.33105469, 1511.89404297, 1279.03295898, 1347.66992188, 1326.25683594, 1362.82495117, 1351.81884766, 1331.63500977, 1339.1640625, 1403.54003906, 1291.5949707, 1411.48217773, 1391.58984375, 1838.60400391, 1432.58789062, 1452.91577148, 1387.94799805, 1417.8659668, 1510.55395508, 1451.11474609, 1516.99731445, 1460.23413086, 1443.43188477, 1409.98095703, 1562.97705078, 1462.30004883, 1368.82788086, 1525.37475586, 1312.41992188, 1350.9050293, 1470.671875, 1348.73193359, 1416.8269043, 1433.14599609, 1382.64990234, 1284.24584961, 1385.15625, 1660.00195312, 1239.69604492, 1576.55810547, 1362.14404297, 1388.22290039, 1296.24511719, 1254.50805664, 1551.63500977, 1368.28100586, 1318.89501953, 1350.125, 1347.28076172, 1281.80395508, 1266.70605469]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.097014781
""", """-308.131407433
""", """-308.120052445
""", """-308.067636077
""", """-307.132127817
""", """-306.895388719
""", """-306.697857443
""", """-306.242268747
""", """-308.156891291
""", """-306.901207682
""", """-307.257244736
""", """-306.58971432
""", """-308.983485161
""", """-307.03344914
""", """-307.204013543
""", """-307.260289986
""", """-307.576594266
""", """-307.263966359
""", """-307.723745091
""", """-307.836953141
""", """-306.530184884
""", """-306.957099512
""", """-307.820174978
""", """-307.303078058
""", """-307.523050854
""", """-308.763340865
""", """-307.347940202
""", """-307.917107645
""", """-306.531398569
""", """-307.314342775
""", """-307.16045049
""", """-306.764183164
""", """-307.373436137
""", """-306.871470853
""", """-307.106359591
""", """-306.939019443
""", """-307.387302749
""", """-308.229018601
""", """-308.407106748
""", """-307.236632536
""", """-307.579460568
""", """-305.868852933
""", """-307.748053623
""", """-306.750003953
""", """-306.248937786
""", """-307.622915926
""", """-307.994131535
""", """-307.352675515
""", """-308.461022181
""", """-308.161577796
""", """-307.223491678
""", """-309.407146353
""", """-307.631207293
""", """-306.269987633
""", """-307.706521826
""", """-306.757796142
""", """-307.097553514
""", """-307.133111163
""", """-307.333575941
""", """-307.214186527
""", """-307.623268501
""", """-305.994973058
""", """-307.363257246
""", """-307.905355019
""", """-310.432398563
""", """-306.73496983
""", """-308.919247159
""", """-307.145629172
""", """-307.679530716
""", """-307.25461895
""", """-307.282400089
""", """-307.800831596
""", """-307.97001745
""", """-306.903662809
""", """-308.413034315
""", """-307.981244822
""", """-307.814884978
""", """-308.167906456
""", """-307.679009511
""", """-307.498768437
""", """-308.808388734
""", """-308.418302077
""", """-307.877875861
""", """-307.303083824
""", """-306.901935773
""", """-306.579976379
""", """-309.076145037
""", """-307.324819113
""", """-307.974602762
""", """-307.82371879
""", """-306.326806166
""", """-308.863959143
""", """-307.518939202
""", """-306.994790991
""", """-307.8179621
""", """-308.47168361
""", """-307.470476194
""", """-307.841395614
""", """-306.446614997
""", """-308.312903531
""", """-307.779666762
""", """-306.710672415
""", """-307.601699258
""", """-306.915466527
""", """-307.237369718
""", """-307.897219802
""", """-308.091092427
""", """-307.580305823
""", """-307.292707197
""", """-307.387170468
""", """-307.87386951
""", """-307.901599424
""", """-310.007983056
""", """-305.991773139
""", """-307.671582229
""", """-307.796503068
""", """-307.296348209
""", """-308.757626237
""", """-307.106586339
""", """-307.807460809
""", """-307.92671988
""", """-308.842190018
""", """-307.208477121
""", """-307.919521319
""", """-308.121228464
""", """-306.913766067
""", """-307.54463662
""", """-307.110395582
""", """-308.069244412
""", """-308.090775251
""", """-307.140450189
""", """-307.46699468
""", """-306.968881283
""", """-306.395744473
""", """-306.807692598
""", """-307.934240377
""", """-308.039455492
""", """-306.824884312
""", """-308.922288951
""", """-306.954368274
""", """-306.381330978
""", """-306.540204775
""", """-306.562628948
""", """-308.875870365
""", """-308.118899871
""", """-307.271109311
""", """-307.775525971
""", """-307.113406442
""", """-306.929034144
""", """-307.343042134
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2098.34790039
ms_run = [317.264892578, 448.208984375, 158.381103516, 2587.54077148, 169.963134766, 119.814697266, 600.4140625, 114.712890625, 200.266113281, 424.959960938, 309.811767578, 148.743652344, 157.439941406, 914.603027344, 628.874755859, 158.746826172, 169.898925781, 651.182861328, 180.485839844, 913.508056641, 148.092041016, 112.963134766, 104.883056641, 332.933105469, 268.480957031, 132.594970703, 151.550048828, 172.329101562, 2245.93310547, 292.593017578, 198.188964844, 152.958984375, 114.505126953, 115.177978516, 134.098144531, 210.740966797, 124.83203125, 352.022949219, 1748.44384766, 329.513916016, 109.827148438, 131.406982422, 1164.98193359, 540.648925781, 412.277099609, 121.708251953, 4856.73364258, 231.880859375, 310.473876953, 182.316894531, 211.869873047, 1183.12182617, 847.900878906, 1000.00219727, 713.583007812, 122.112060547, 142.935058594, 322.445800781, 154.755859375, 142.802001953, 112.595214844, 336.986083984, 2313.79003906, 139.901367188, 258.652099609, 137.521972656, 137.801269531, 135.110107422, 180.33203125, 129.707763672, 146.017089844, 183.032958984, 213.863769531, 1164.24584961, 143.126953125, 423.34375, 3137.61010742, 130.925048828, 328.157958984, 221.627929688, 217.179931641, 119.297119141, 112.51171875, 366.23828125, 892.881103516, 193.527099609, 677.229980469, 120.151855469, 417.843994141, 158.797851562, 881.118896484, 151.877197266, 353.760986328, 685.364013672, 388.898193359, 226.593994141, 187.118896484, 397.879882812, 1444.67602539, 227.522949219, 1153.89526367, 125.748291016, 199.825927734, 234.853027344, 205.827880859, 125.768798828, 437.988037109, 132.444335938, 177.494140625, 126.514892578, 401.951171875, 1679.10009766, 143.697021484, 248.877929688, 177.566894531, 114.604003906, 130.915771484, 147.116943359, 145.273925781, 270.511962891, 106.573974609, 151.855957031, 1532.58203125, 211.510009766, 181.127685547, 321.658203125, 150.775878906, 164.844238281, 182.365966797, 182.307861328, 231.412841797, 128.836181641, 435.9140625, 609.923095703, 133.400878906, 330.055175781, 198.690185547, 238.523925781, 398.567138672, 1257.05102539, 139.513916016, 456.536132812, 1048.4609375, 436.158691406, 281.182861328, 300.967041016, 144.959960938, 190.041992188, 390.191894531, 516.895996094]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 1000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2187.86376953
ms_run = [253.020996094, 367.538818359, 398.709960938, 492.939941406, 869.405029297, 692.687988281, 182.733886719, 198.872070312, 649.178955078, 196.138183594, 181.918945312, 197.285888672, 211.587158203, 219.140869141, 226.150146484, 170.668945312, 214.815185547, 240.560058594, 417.948242188, 2339.99194336, 437.356201172, 2682.0, 143.065917969, 1203.43164062, 548.719970703, 745.825195312, 220.851074219, 202.088867188, 167.604003906, 1007.63916016, 768.979980469, 170.844970703, 517.146972656, 350.570068359, 669.158935547, 229.019042969, 311.822021484, 165.773193359, 403.513916016, 141.032958984, 1711.9230957, 260.486083984, 234.834716797, 1400.58911133, 177.300048828, 388.418945312, 497.094970703, 327.499023438, 175.927734375, 1117.22216797, 158.892822266, 304.899902344, 284.043212891, 220.705078125, 1564.35498047, 917.930175781, 194.318115234, 190.072998047, 436.217041016, 310.259277344, 175.603271484, 390.657958984, 161.530761719, 763.877929688, 1703.33398438, 537.477050781, 411.090087891, 897.307128906, 578.573974609, 376.814941406, 234.063232422, 147.3828125, 856.821044922, 408.910888672, 229.908935547, 724.680908203, 184.281982422, 472.193115234, 596.74609375, 184.649902344, 3887.46362305, 4084.79321289, 413.083007812, 217.946044922, 172.469970703, 610.218017578, 187.869140625, 195.529052734, 762.182128906, 149.918212891, 175.682128906, 175.149902344, 2286.73779297, 234.860107422, 233.289794922, 310.344970703, 389.093017578, 196.485107422, 2353.57983398, 403.036865234, 239.286865234, 667.649902344, 1952.18066406, 257.802001953, 699.519775391, 1618.30688477, 607.267822266, 188.220947266, 1359.15405273, 166.814941406, 180.905029297, 642.286132812, 193.093994141, 840.473876953, 957.580078125, 164.172851562, 849.705810547, 438.627929688, 462.331054688, 444.270019531, 913.975097656, 258.981933594, 290.243896484, 358.235839844, 264.896240234, 255.515136719, 376.613037109, 644.045166016, 308.572998047, 2281.69677734, 1080.10888672, 409.760009766, 167.083007812, 3551.046875, 1768.07714844, 631.126708984, 425.138916016, 174.479003906, 2112.52001953, 257.690917969, 369.922851562, 257.969970703, 331.352050781, 214.968017578, 580.453857422, 684.28515625, 164.424072266, 191.087158203, 165.843017578, 326.123779297]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2099.66992188
ms_run = [1254.94604492, 1921.95507812, 1524.6809082, 1371.9831543, 1192.82299805, 2130.77905273, 2634.26293945, 2924.72314453, 1055.27001953, 1586.16479492, 1144.01098633, 1189.18481445, 969.111083984, 1538.15600586, 986.387207031, 1026.89697266, 935.180908203, 2254.57714844, 937.063964844, 1180.22192383, 1952.52709961, 961.831054688, 1007.49707031, 1510.40429688, 1061.61132812, 1455.60498047, 1739.0, 1004.49291992, 1090.77416992, 2002.08300781, 1292.00927734, 1266.39404297, 2289.65991211, 1263.48291016, 1060.75488281, 1180.32006836, 996.667236328, 1582.89599609, 1184.83886719, 1077.8371582, 1098.8359375, 1540.11401367, 1112.56176758, 1414.14379883, 1135.04223633, 1069.74902344, 1677.36987305, 1040.68530273, 1622.60375977, 5692.77587891, 1017.65576172, 1141.99584961, 1062.10009766, 4872.22998047, 1036.23803711, 1542.55493164, 1007.43823242, 1133.69799805, 5122.29614258, 1202.47680664, 1838.58129883, 2534.68017578, 4771.87817383, 3935.88989258, 1355.80200195, 1000.99023438, 1651.95214844, 958.722167969, 1147.92285156, 3517.328125, 1094.14819336, 1187.77587891, 1170.96606445, 1058.38208008, 977.433349609, 1425.00878906, 2354.00610352, 1419.93286133, 2216.48095703, 1844.78393555, 982.262939453, 917.526123047, 1163.14794922, 924.829101562, 2981.10693359, 1446.21411133, 5773.30688477, 1437.16674805, 1270.41601562, 3278.35888672, 1267.88500977, 1661.3449707, 1092.62915039, 1040.94311523, 1172.52490234, 1159.84204102, 1016.03613281, 986.380126953, 1042.28222656, 1517.45605469, 1063.20288086, 1050.49291992, 1302.71118164, 1653.22802734, 1125.85595703, 1352.47729492, 968.833007812, 1051.56713867, 3084.09008789, 1344.44775391, 1233.9699707, 1533.89208984, 1128.68798828, 989.120849609, 1011.16479492, 1088.47607422, 1129.96923828, 1111.35595703, 1368.61206055, 1369.13696289, 955.116943359, 1465.85693359, 1017.2590332, 931.429199219, 1289.79882812, 4921.37890625, 1076.25708008, 894.895019531, 974.013916016, 1368.375, 952.837890625, 972.891113281, 1065.77294922, 1679.15917969, 2147.83276367, 1011.14501953, 3618.52392578, 1416.00292969, 1032.26708984, 968.379882812, 986.74609375, 1130.86181641, 1411.38110352, 1793.60888672, 1026.42626953, 2844.94482422, 1310.42504883, 1109.00683594, 1125.2199707, 2863.95288086]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2180.61376953
ms_run = [1675.72827148, 1317.73193359, 10168.4560547, 1312.40795898, 1575.18115234, 1463.82910156, 1436.54907227, 3662.28588867, 6312.66088867, 1608.43701172, 1564.64599609, 1428.68725586, 1559.09399414, 1449.11010742, 1463.13110352, 2418.4921875, 2934.20483398, 1498.79980469, 1721.31201172, 1396.6940918, 1470.3918457, 1371.31591797, 2037.72583008, 1673.39306641, 1566.06713867, 2266.57104492, 1702.53588867, 1904.62207031, 1941.41601562, 1276.37280273, 1820.56103516, 1320.71801758, 2681.60986328, 2651.1262207, 1599.20288086, 1514.43408203, 1654.62597656, 1377.88476562, 1342.94799805, 1656.91015625, 1419.20483398, 2045.48999023, 1359.79907227, 1571.01293945, 1453.1809082, 3182.04003906, 4258.58203125, 1568.78393555, 1511.94702148, 1353.17163086, 3037.30493164, 3206.9140625, 10768.3337402, 1571.88305664, 1908.22094727, 2386.96899414, 1588.02905273, 1973.10913086, 1366.98413086, 2472.15283203, 1353.36914062, 1346.125, 1364.29907227, 1330.22509766, 2501.35302734, 2088.85595703, 1254.36108398, 2013.75878906, 2089.89086914, 1802.75512695, 1395.3371582, 1567.21313477, 1446.27294922, 1954.12719727, 3167.54980469, 2470.74316406, 1356.85791016, 5214.09887695, 1401.91967773, 1315.65991211, 1373.70507812, 2302.79321289, 1855.33911133, 2200.93505859, 2202.57983398, 1353.02490234, 2705.24511719, 2376.36499023, 1355.56420898, 1687.58300781, 1454.02294922, 1302.76220703, 1393.40795898, 1481.91113281, 1260.35693359, 1277.39404297, 1463.09082031, 1545.84814453, 2195.59619141, 1711.1159668, 2738.60986328, 1491.78491211, 3350.79296875, 1357.0, 1882.02392578, 4474.79492188, 1616.66015625, 1348.97802734, 2246.15771484, 1374.96386719, 5626.97729492, 2718.65917969, 2408.27392578, 7335.79199219, 2934.04736328, 1607.12719727, 1324.00024414, 2239.99194336, 1363.31298828, 4151.21313477, 1689.42675781, 1745.64379883, 2554.69702148, 3131.09179688, 1338.58691406, 1276.38916016, 1788.63378906, 1481.65405273, 1388.89331055, 1727.29003906, 1600.37792969, 1998.19311523, 1565.65405273, 1389.69287109, 1292.11401367, 2495.21801758, 1681.70483398, 1401.93481445, 1786.17407227, 1500.76611328, 2375.64526367, 1382.36816406, 1426.97729492, 1350.95703125, 1542.17016602, 1428.93994141, 2958.3527832, 2515.06689453, 1859.21411133, 1674.00488281]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2492.19799805
ms_run = [91.1892089844, 98.1567382812, 91.3930664062, 96.6970214844, 91.8959960938, 98.7209472656, 82.2739257812, 111.420898438, 92.291015625, 86.4931640625, 94.9040527344, 104.689941406, 110.299072266, 93.7482910156, 84.9169921875, 87.046875, 80.0053710938, 90.4968261719, 71.3381347656, 81.4699707031, 80.3088378906, 86.4382324219, 86.9819335938, 108.169189453, 80.9018554688, 80.7199707031, 109.743164062, 95.3190917969, 69.9328613281, 93.9680175781, 90.7790527344, 95.921875, 96.6599121094, 100.279296875, 165.510742188, 82.7341308594, 82.5561523438, 98.1789550781, 90.8288574219, 80.16015625, 79.4147949219, 90.3342285156, 81.1979980469, 101.251220703, 85.3308105469, 94.1279296875, 88.5437011719, 89.4260253906, 83.6611328125, 83.4060058594, 73.0378417969, 105.913085938, 109.576904297, 90.5729980469, 91.8449707031, 86.16015625, 79.7287597656, 88.5593261719, 80.4538574219, 88.8728027344, 80.2280273438, 99.6320800781, 99.1669921875, 100.727294922, 92.1420898438, 95.546875, 97.0249023438, 84.0190429688, 98.2260742188, 96.0170898438, 81.3759765625, 93.25, 114.694091797, 90.0427246094, 82.9809570312, 86.6628417969, 71.9040527344, 92.4709472656, 80.8120117188, 86.5139160156, 107.841064453, 99.5051269531, 84.2878417969, 83.2290039062, 83.8911132812, 87.7001953125, 97.2370605469, 85.9580078125, 89.2778320312, 87.8142089844, 107.955810547, 70.3979492188, 86.0930175781, 87.2849121094, 79.3210449219, 94.8430175781, 85.6391601562, 82.2819824219, 86.4448242188, 77.1169433594, 118.107910156, 93.3190917969, 88.0656738281, 89.4411621094, 95.5539550781, 98.5520019531, 97.7529296875, 98.3718261719, 85.5310058594, 70.0541992188, 95.7502441406, 93.4111328125, 97.755859375, 91.123046875, 82.9477539062, 67.9248046875, 83.9208984375, 77.7629394531, 85.291015625, 99.8759765625, 95.3908691406, 77.4519042969, 88.2661132812, 94.8737792969, 135.430175781, 85.2309570312, 74.6901855469, 83.4040527344, 103.916992188, 88.044921875, 105.090820312, 67.8881835938, 99.8930664062, 96.8630371094, 116.102050781, 94.4467773438, 88.2370605469, 100.593994141, 71.8930664062, 69.9978027344, 80.3630371094, 68.5747070312, 111.279052734, 110.676025391, 107.312255859, 64.7758789062, 74.6589355469, 88.8623046875, 91.255859375, 98.1850585938]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 10 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2127.19213867
ms_run = [151.416015625, 151.216064453, 132.096923828, 142.529052734, 143.921875, 166.864746094, 173.349121094, 141.354003906, 123.434082031, 146.516113281, 159.876708984, 148.508789062, 130.161865234, 146.990966797, 177.280761719, 149.697998047, 127.732910156, 115.873046875, 155.8671875, 121.751953125, 188.050048828, 152.693847656, 132.231933594, 167.100830078, 170.760009766, 159.678955078, 141.439941406, 145.842285156, 155.626220703, 160.78515625, 125.440917969, 155.856933594, 113.969970703, 205.413085938, 152.049804688, 148.888183594, 151.373779297, 134.870849609, 133.400878906, 144.040771484, 167.4609375, 149.914794922, 150.237792969, 152.975097656, 113.24609375, 156.067871094, 155.273193359, 156.974121094, 146.522949219, 128.24609375, 148.722167969, 168.139160156, 137.196044922, 114.007080078, 161.151123047, 133.583984375, 168.502929688, 123.245849609, 207.817871094, 136.071044922, 226.687011719, 164.662841797, 130.953125, 145.383789062, 142.984863281, 134.658691406, 149.919189453, 131.368164062, 151.887939453, 219.135009766, 167.156982422, 139.308837891, 134.876953125, 156.138916016, 119.415039062, 124.395019531, 151.874023438, 130.961914062, 194.1640625, 146.812011719, 153.859130859, 138.704833984, 169.593261719, 144.061035156, 128.5546875, 149.661865234, 167.172119141, 121.970947266, 155.064941406, 168.275878906, 145.014160156, 161.455078125, 140.329101562, 147.653076172, 146.626220703, 172.79296875, 129.384033203, 149.980957031, 144.113037109, 166.191894531, 152.354980469, 146.242919922, 137.345947266, 126.624023438, 115.425048828, 138.562744141, 135.563720703, 190.776855469, 150.947021484, 127.783203125, 146.799072266, 133.753173828, 128.349853516, 139.645996094, 144.104003906, 135.912109375, 163.019042969, 159.833007812, 144.57421875, 153.646972656, 128.257080078, 151.690185547, 132.830078125, 179.405029297, 129.217041016, 145.83984375, 132.102050781, 168.279785156, 179.520019531, 131.41015625, 148.776123047, 129.941894531, 143.95703125, 151.258056641, 184.399658203, 156.146972656, 141.398925781, 148.173095703, 156.423095703, 136.623046875, 132.847900391, 107.150146484, 141.695068359, 137.37109375, 174.310058594, 131.228027344, 127.482910156, 135.333984375, 125.020019531, 150.763916016]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2066.75732422
ms_run = [592.465087891, 737.579833984, 701.191894531, 687.359863281, 618.797851562, 631.380859375, 673.414794922, 662.058837891, 652.915039062, 680.166748047, 606.90625, 675.300048828, 666.649169922, 680.005126953, 652.334960938, 638.698242188, 625.615234375, 620.172851562, 635.947998047, 667.603027344, 639.937744141, 706.752197266, 706.978271484, 719.629882812, 606.178955078, 668.012939453, 602.83984375, 662.022216797, 608.213378906, 617.060791016, 634.473632812, 648.812988281, 638.192138672, 637.294189453, 696.322021484, 642.490966797, 709.392089844, 655.350830078, 654.04296875, 634.570800781, 616.354980469, 674.533935547, 653.267333984, 627.903076172, 682.107421875, 628.194824219, 628.905273438, 594.053955078, 619.915039062, 707.737060547, 610.341064453, 645.075927734, 607.915771484, 657.222900391, 671.5078125, 747.424804688, 670.840087891, 685.045898438, 670.91015625, 708.205078125, 633.225097656, 628.62109375, 629.643066406, 635.828125, 672.504882812, 698.897216797, 648.669921875, 661.773925781, 673.773193359, 650.000732422, 593.483154297, 587.702880859, 772.940917969, 621.946044922, 701.650878906, 643.209960938, 615.505859375, 642.412109375, 623.66796875, 685.842041016, 635.249023438, 688.987792969, 654.772949219, 620.779052734, 647.534179688, 672.513183594, 648.709960938, 622.212890625, 658.190917969, 675.674072266, 615.743164062, 632.233886719, 660.009033203, 615.612792969, 666.726074219, 660.475097656, 671.259033203, 648.2890625, 671.041992188, 598.2578125, 727.702636719, 638.293945312, 686.296142578, 709.645019531, 593.425048828, 609.003173828, 614.693115234, 650.400878906, 635.159912109, 660.829101562, 777.668945312, 676.752929688, 630.219726562, 630.474853516, 629.901367188, 688.022949219, 672.615234375, 647.822753906, 626.4609375, 652.784179688, 647.860839844, 596.447998047, 669.491943359, 678.71484375, 683.602050781, 736.657714844, 696.947265625, 696.215820312, 594.416259766, 646.853759766, 634.444091797, 606.0859375, 629.220947266, 603.443847656, 695.739013672, 701.511230469, 647.672119141, 662.014892578, 636.1640625, 661.724121094, 624.446044922, 768.505126953, 613.210205078, 601.441162109, 684.704833984, 687.851074219, 628.483886719, 647.24609375, 639.977050781, 636.748291016]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2132.421875
ms_run = [1166.60595703, 1219.34106445, 1248.3347168, 1218.28100586, 1332.68115234, 1181.27612305, 1188.52075195, 1245.72314453, 1247.83081055, 1249.68408203, 1319.97900391, 1225.57006836, 1199.52685547, 1206.88793945, 1228.99389648, 1121.78100586, 1211.78295898, 1128.35595703, 1164.74511719, 1212.04125977, 1253.02319336, 1252.16064453, 1247.33203125, 1311.49389648, 1266.85717773, 1161.80712891, 1256.29492188, 1245.82592773, 1144.31811523, 1302.89916992, 1340.36987305, 1235.19799805, 1173.15600586, 1135.70605469, 1197.57714844, 1140.32592773, 1206.90112305, 1173.84326172, 1173.52026367, 1236.21606445, 1223.6081543, 1238.28100586, 1151.68701172, 1327.16210938, 1262.67504883, 1141.3269043, 1441.95874023, 1222.82373047, 1182.76293945, 1173.88891602, 1241.05712891, 1090.10913086, 1108.46508789, 1267.5300293, 1121.01586914, 1210.70410156, 1247.10009766, 1259.078125, 1132.65893555, 1255.38208008, 1177.01196289, 1356.14306641, 1204.70092773, 1216.5, 1111.98510742, 1386.21118164, 1354.54003906, 1420.11279297, 1195.34301758, 1174.96606445, 1336.19213867, 1174.2512207, 1130.94897461, 1211.74829102, 1253.91796875, 1123.70581055, 1171.71679688, 1236.9909668, 1185.78979492, 1128.40209961, 1194.19189453, 1239.26391602, 1251.43701172, 1110.33496094, 1198.03515625, 1118.01489258, 1172.50878906, 1203.92919922, 1186.43994141, 1182.65869141, 1187.61694336, 1247.42871094, 1207.20800781, 1146.68505859, 1163.79516602, 1143.19116211, 1219.53491211, 1195.23706055, 1295.70410156, 1352.8359375, 1215.81201172, 1169.97924805, 1202.35498047, 1156.45410156, 1148.23095703, 1247.26879883, 1158.83081055, 1086.74291992, 1272.08105469, 1269.81298828, 1198.75415039, 1198.71264648, 1131.05395508, 1224.94824219, 1195.88989258, 1293.52270508, 1177.94091797, 1152.01098633, 1150.26904297, 1106.27587891, 1182.80395508, 1188.40405273, 1087.97290039, 1142.25195312, 1143.20214844, 1262.11010742, 1127.90991211, 1148.9609375, 1195.40917969, 1298.42578125, 1487.60375977, 1192.41918945, 1172.85693359, 1217.85693359, 1147.21777344, 1226.70092773, 1228.20996094, 1195.08984375, 1266.41308594, 1102.53613281, 1165.29516602, 1165.37792969, 1141.70458984, 1155.50170898, 1209.28735352, 1074.8659668, 1198.17797852, 1185.06811523, 1197.27099609, 1111.83496094]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "SMC 1000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl SMC 1000"
ms_run = [2365.7902832, 2265.73291016, 2577.81201172, 2711.26928711, 2256.70825195, 2347.05004883, 2768.45239258, 3294.63305664, 2121.86914062, 2557.42089844, 2256.1550293, 2344.50317383, 2569.51025391, 2537.59692383, 2474.8840332, 2301.24194336, 2832.29907227, 2567.69287109, 2345.11303711, 2740.0390625, 2305.74829102, 2363.23608398, 2147.57421875, 2276.02197266, 2663.46606445, 2155.875, 2305.57714844, 2303.5078125, 2553.70092773, 2509.18798828, 2307.54589844, 2312.41088867, 2239.10083008, 2280.42675781, 2582.8581543, 2294.94775391, 2249.22387695, 2363.16308594, 2663.44091797, 2303.08325195, 2313.98925781, 2322.875, 2560.73803711, 2358.05297852, 2536.50512695, 2296.69897461, 2228.43603516, 2244.15087891, 2541.42114258, 2453.73608398, 2389.25219727, 2659.88256836, 2303.15600586, 2024.39794922, 2534.74804688, 2520.42602539, 2492.92016602, 2577.50415039, 2232.73901367, 2174.19702148, 2379.46826172, 2131.01586914, 2280.40209961, 2187.30102539, 2566.74511719, 2453.24975586, 2412.82006836, 2416.94091797, 2413.8840332, 2607.64672852, 2247.40673828, 2305.05175781, 2715.60717773, 2578.62304688, 2218.85888672, 2377.93579102, 2150.7890625, 2771.58081055, 2320.81298828, 2722.7512207, 2449.62011719, 2261.18896484, 2297.72583008, 2240.49487305, 2688.11694336, 2207.83178711, 2305.12792969, 2733.85693359, 2317.20996094, 2331.39013672, 2368.16186523, 2191.58398438, 2393.41210938, 2309.09179688, 2461.10424805, 2459.046875, 2215.05322266, 2348.65405273, 2355.67211914, 2061.39404297, 2648.80883789, 2508.43774414, 2213.86108398, 2596.5390625, 2453.14819336, 2746.51904297, 2682.24487305, 2582.81494141, 2494.29711914, 2337.89892578, 2566.96801758, 2397.31103516, 2514.31201172, 2396.62695312, 2583.02905273, 2493.21704102, 2537.35986328, 2356.0090332, 2309.9128418, 2248.44287109, 2672.30200195, 2471.37182617, 2665.16894531, 2764.52783203, 2591.11303711, 2523.44799805, 2163.53198242, 2493.7199707, 2621.12890625, 2236.39282227, 2674.84887695, 2829.4128418, 2549.7199707, 2468.79321289, 2146.53710938, 2303.57104492, 2233.21020508, 2569.03100586, 2109.33813477, 2312.28491211, 2395.98095703, 2744.84765625, 2524.60717773, 2415.03295898, 2515.07006836, 2479.40478516, 2688.04589844, 2437.63623047, 2255.30908203, 2356.89990234]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.9947374946951
""", """-307.9696125446769
""", """-310.4843995625905
""", """-315.7483612955659
""", """-306.1735871776816
""", """-309.44166776263864
""", """-315.5903285299722
""", """-324.22612503570986
""", """-305.91620587106036
""", """-313.88381313151626
""", """-307.7268860605358
""", """-307.8255231737834
""", """-311.31085154782943
""", """-309.9601380243349
""", """-308.11187370018126
""", """-307.68454499101665
""", """-311.62798987377914
""", """-314.9341163556426
""", """-306.607700158371
""", """-314.2820657309404
""", """-310.8405834119799
""", """-306.4175097261834
""", """-306.86829262146443
""", """-309.8097175582192
""", """-312.478190345706
""", """-308.3079214136716
""", """-306.11222065489767
""", """-306.99227130211216
""", """-311.126790289686
""", """-309.88905703858484
""", """-303.97800342576045
""", """-310.01587394089836
""", """-306.82580482886874
""", """-310.0025173570614
""", """-308.1755144084502
""", """-309.2137986404898
""", """-305.76432266527354
""", """-309.4481348118942
""", """-310.18540432121415
""", """-308.94457646697674
""", """-306.7564937048194
""", """-307.9057153228541
""", """-316.14268104416635
""", """-307.01047075705117
""", """-310.93436867508376
""", """-309.41448948336733
""", """-307.27023755822665
""", """-307.9588847753953
""", """-309.0031661739331
""", """-309.0270649412638
""", """-308.36206586475964
""", """-316.36089265797955
""", """-305.8258962603211
""", """-305.24150713790164
""", """-306.8772565527104
""", """-310.87114995644106
""", """-312.7137116205107
""", """-310.5930091831452
""", """-307.4584402038389
""", """-310.4192601694673
""", """-308.69433914087074
""", """-305.22981906338987
""", """-309.4900237386506
""", """-307.5047882622257
""", """-308.4248762961564
""", """-311.71384053048746
""", """-308.3569402038073
""", """-308.5158543581001
""", """-313.94703043833545
""", """-313.7139349450347
""", """-306.4473887891577
""", """-306.6346420997189
""", """-313.52256375445734
""", """-314.33642633751504
""", """-307.93830502365415
""", """-307.818274075188
""", """-307.88942956036453
""", """-312.90311559349493
""", """-308.43721853440206
""", """-311.7961433594646
""", """-306.8507484764216
""", """-306.629976604282
""", """-308.7041062512659
""", """-312.4969980134781
""", """-316.42822558281114
""", """-305.97274178192527
""", """-309.0692365061037
""", """-320.81104972948754
""", """-308.8104966421049
""", """-308.81359051724587
""", """-307.96094482717524
""", """-305.76360138270627
""", """-309.9237526615932
""", """-309.2444532574092
""", """-310.83204534804463
""", """-309.7271722628536
""", """-309.8994244325123
""", """-307.21275687894627
""", """-316.31111269220594
""", """-307.82300009812707
""", """-316.16259760970195
""", """-309.457862035732
""", """-309.7978078010724
""", """-312.2115633653409
""", """-310.03856423833133
""", """-316.6920359452987
""", """-311.6379650614822
""", """-312.9304893234885
""", """-310.31369142310746
""", """-307.9414381922264
""", """-309.5683934866431
""", """-310.92333132698707
""", """-311.00881534378755
""", """-309.44265676806685
""", """-313.2387310369122
""", """-309.17360893218927
""", """-312.43398152904444
""", """-306.97523208740995
""", """-309.58007332877594
""", """-308.4560687129165
""", """-316.0677858621326
""", """-310.0619233040487
""", """-314.44627678234565
""", """-316.2090414389812
""", """-313.3836577373012
""", """-313.3248476163245
""", """-305.592544831346
""", """-312.4645893292691
""", """-312.9663618070042
""", """-306.72040537585247
""", """-314.4458677704156
""", """-314.93537741841885
""", """-313.20935238182346
""", """-313.8775497527679
""", """-304.6965723326758
""", """-307.50539553089914
""", """-308.93108941835396
""", """-311.1639245897418
""", """-308.8637772656026
""", """-307.8872203064635
""", """-308.87551835266106
""", """-318.37940386350147
""", """-309.6751290156092
""", """-309.9382664302733
""", """-314.32892387742436
""", """-310.6724616924366
""", """-315.54187153980183
""", """-309.6680769267798
""", """-309.0220745584679
""", """-308.4456343204506
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "SMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl SMC 10000"
ms_run = [46358.9750977, 56087.8168945, 57061.1101074, 58629.9458008, 53203.4472656, 46795.4309082, 50030.8813477, 55794.4318848, 50764.9638672, 53307.328125, 48355.666748, 51880.8010254, 61184.3579102, 56766.5019531, 54277.8417969, 54214.1381836, 50284.1411133, 51888.8911133, 52246.782959, 51482.7590332, 56448.0839844, 54616.059082, 61131.7800293, 53178.4880371, 55620.8791504, 53377.7402344, 56266.1879883, 52836.1799316, 62675.380127, 58680.2070312, 52185.3620605, 51885.6708984, 54298.270752, 57015.9353027, 56523.4189453, 59491.0410156, 58493.427002, 46082.5698242, 48938.0668945, 53578.7316895, 55112.0100098, 53832.9069824, 62535.9296875, 54403.2099609, 53233.9157715, 47175.7697754, 53478.630127, 55527.0129395, 49680.6320801, 52244.2009277, 56770.8671875, 53351.5378418, 50894.0400391, 51008.0810547, 53235.9072266, 55189.6669922, 56692.3029785, 48118.1062012, 54187.657959, 51529.3171387, 45215.4560547, 54298.296875, 61529.7490234, 55065.5888672, 53345.3537598, 57845.9160156, 57638.0610352, 54096.3928223, 56622.5290527, 52540.2177734, 54571.75, 57332.5168457, 48937.2709961, 56624.2700195, 52704.329834, 51544.6269531, 50137.7451172, 50286.3059082, 51188.8317871, 66222.5168457, 54365.0339355, 51233.0119629, 55371.9929199, 54287.8190918, 45818.7519531, 63478.5012207, 55657.7741699, 56185.4909668, 48174.126709, 48243.8017578, 51848.1572266, 49238.625, 57991.6628418, 58068.4677734, 59694.0539551, 51363.6789551, 53689.4938965, 57628.098877, 53499.7260742, 51205.5197754, 49587.3310547, 52593.0217285, 58445.0480957, 51893.2390137, 50186.677002, 54931.8850098, 68588.1669922, 51158.4709473, 47199.1630859, 52902.2128906, 51362.0571289, 54440.4909668, 61551.2011719, 52087.6113281, 49472.1530762, 49106.236084, 60104.2080078, 48471.6340332, 62588.2888184, 51518.9489746, 58981.157959, 53056.1999512, 53293.8999023, 64757.4160156, 53624.1079102, 56630.0771484, 53357.3200684, 53750.3029785, 56159.6230469, 50459.5629883, 51310.9870605, 58428.1071777, 53727.7250977, 49921.9938965, 53129.8210449, 52375.9787598, 52107.3608398, 57013.2319336, 51575.2958984, 51601.1989746, 53966.4228516, 55122.7907715, 53682.4069824, 49372.9199219, 53634.8708496, 51727.7580566, 54830.1259766, 48279.7207031, 58754.9709473, 50966.598877]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.9508705383646
""", """-307.27663730802084
""", """-308.6984332612017
""", """-308.70107209061837
""", """-307.2188054124438
""", """-307.5352498629588
""", """-307.46108586039935
""", """-308.1176188761063
""", """-306.76497117039
""", """-306.9611092847669
""", """-306.6917598710228
""", """-306.8905600269714
""", """-308.7451185068589
""", """-307.4066219742952
""", """-308.455424264353
""", """-308.4196056232882
""", """-306.6648271121993
""", """-308.2792054511227
""", """-309.4888775764035
""", """-307.3602796824372
""", """-308.34599657201653
""", """-307.3620719304418
""", """-309.0830606526636
""", """-310.19379143749865
""", """-306.6220811561959
""", """-306.40453720932425
""", """-306.4350579920264
""", """-306.9366716806379
""", """-306.2569458797715
""", """-309.9129120052612
""", """-306.7477359676775
""", """-306.9596990732249
""", """-307.47500755431594
""", """-307.1114943179689
""", """-308.3130617954921
""", """-308.6373221368148
""", """-309.118789101935
""", """-305.973287334715
""", """-307.157316219291
""", """-307.7811011216529
""", """-308.2085924923011
""", """-306.90474388166393
""", """-309.48586661129957
""", """-307.8610104982118
""", """-307.11689203910674
""", """-308.7930302386243
""", """-308.4303976696996
""", """-307.14898100351775
""", """-306.6904096428406
""", """-307.5147447119116
""", """-307.74285566405393
""", """-306.7681126756186
""", """-306.41967165420505
""", """-308.5587283480924
""", """-307.93443567160097
""", """-307.1341498020365
""", """-307.18969972300414
""", """-306.8440949490101
""", """-307.7427459463391
""", """-307.1795102996293
""", """-308.1058102902595
""", """-308.50860019283294
""", """-307.8304044361176
""", """-306.09424836453803
""", """-307.9108377573347
""", """-307.66142112152266
""", """-307.6043363955622
""", """-306.6645412851149
""", """-307.77435448700186
""", """-308.25049050501707
""", """-308.16060125035324
""", """-308.26984817027846
""", """-307.17698037492426
""", """-306.50074104916104
""", """-308.1743022251147
""", """-307.22481610526114
""", """-306.8547011755702
""", """-307.2367189140414
""", """-308.9944548496279
""", """-309.26191642623627
""", """-307.10209273029074
""", """-306.94965230980347
""", """-307.3918377394684
""", """-306.5221842778598
""", """-305.9879677723671
""", """-309.4253204241215
""", """-307.18608748352165
""", """-307.5056447480477
""", """-307.37086868445795
""", """-309.1335322786602
""", """-306.7765550105004
""", """-307.80629752645257
""", """-307.1315370582645
""", """-308.0467396673664
""", """-308.42800881985664
""", """-308.41102618992653
""", """-307.7871705747976
""", """-308.53596787525055
""", """-309.20806124224066
""", """-306.5194141624733
""", """-307.90515093455883
""", """-306.4090509291814
""", """-308.55992844222345
""", """-308.58934617863474
""", """-307.5368325429679
""", """-305.6753632205166
""", """-308.26302483016786
""", """-307.0800523097571
""", """-308.37360850280476
""", """-306.81005960255067
""", """-306.4489443012974
""", """-307.65287835312097
""", """-307.6587277702016
""", """-307.5808485363967
""", """-307.21433472161806
""", """-307.74774445803115
""", """-309.17828277815977
""", """-306.38584984679284
""", """-308.70966874892616
""", """-307.50237699423417
""", """-308.51732304973365
""", """-307.40163765344863
""", """-307.7951738137144
""", """-310.6402561747234
""", """-307.5959763600246
""", """-307.71624026767483
""", """-307.7782128852004
""", """-309.15306602179584
""", """-306.28598383717787
""", """-308.1435444569366
""", """-307.90171746326087
""", """-307.4487582818521
""", """-306.27524250035935
""", """-307.7667572960742
""", """-306.64143740459764
""", """-306.81161013740086
""", """-307.3948426711637
""", """-306.4466901578303
""", """-307.9954359294061
""", """-307.2941410133929
""", """-307.74893523919854
""", """-307.1303252008055
""", """-308.77437751312084
""", """-307.4442228593
""", """-306.3886518108053
""", """-307.2271401826812
""", """-306.50248029495856
""", """-309.0155233223229
""", """-306.24377520770986
""", """-306.5485584841736
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "MCMC 1000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl MCMC 1000"
ms_run = [1483.77783203, 1385.32128906, 1582.78295898, 1495.01782227, 1368.34716797, 1386.15185547, 1419.54516602, 1431.78686523, 1345.13305664, 1408.85009766, 1415.20874023, 1290.21508789, 1438.7109375, 1420.99682617, 1406.68603516, 1400.93896484, 1435.86206055, 1505.4140625, 1468.67407227, 1399.91601562, 1371.06616211, 1469.07714844, 1382.24975586, 1420.15795898, 1449.00195312, 1407.72583008, 1366.20727539, 1677.86816406, 1353.75488281, 1364.71435547, 1409.40991211, 1428.08300781, 1450.31396484, 1350.66699219, 1370.80004883, 1389.59106445, 1374.06103516, 1421.97607422, 1435.32495117, 1342.98510742, 1356.14306641, 1522.00610352, 1404.40405273, 1419.27294922, 1414.27612305, 1383.66503906, 1352.31494141, 1375.375, 1403.56005859, 1350.72583008, 1377.67700195, 1411.04101562, 1433.48583984, 1426.0871582, 1335.18481445, 1434.17773438, 1405.01318359, 1397.10913086, 1510.02514648, 1415.03515625, 1454.14086914, 1389.46899414, 1362.87670898, 1356.54638672, 1393.48388672, 1402.87597656, 1401.94189453, 1400.5, 1403.14111328, 1648.05786133, 1799.01904297, 1397.2331543, 1432.63427734, 1364.0390625, 1374.17480469, 1376.85522461, 1315.86914062, 1458.15087891, 1368.89501953, 1349.65625, 1401.03369141, 1377.578125, 1495.16503906, 1386.83789062, 1405.19482422, 1386.35302734, 1359.31689453, 1449.90112305, 1428.60595703, 1364.49267578, 1506.05810547, 1398.06274414, 1376.46606445, 1428.0300293, 1356.27099609, 1350.328125, 1384.95825195, 1389.86889648, 1403.13793945, 1345.12792969, 1404.82495117, 1377.03393555, 1590.61987305, 1425.07202148, 1415.5949707, 1507.35717773, 1412.61889648, 1362.453125, 1670.76904297, 1383.53198242, 1381.07495117, 1384.953125, 1470.19189453, 1440.30273438, 1338.67407227, 1405.27807617, 1699.0690918, 1345.7121582, 1529.94482422, 1467.15087891, 1503.91699219, 1395.9519043, 1463.58569336, 1396.09106445, 1392.01000977, 1416.30493164, 1591.93115234, 1383.54907227, 1577.52783203, 1484.50488281, 1482.19897461, 1407.11303711, 1397.1418457, 1385.2668457, 1343.14990234, 1347.57714844, 1451.52026367, 1380.34301758, 1385.55200195, 1364.99804688, 1424.16918945, 1387.52612305, 1374.66503906, 1374.37915039, 1371.70019531, 1387.62133789, 1362.13208008, 1535.5949707, 1442.53027344, 1377.56591797]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "MCMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl MCMC 10000"
ms_run = [2856.43994141, 2732.06787109, 3335.20410156, 3043.64282227, 3184.25610352, 2919.80908203, 2964.4230957, 2801.04907227, 2749.10400391, 3478.12597656, 4899.41577148, 3003.38085938, 2679.46386719, 6174.57397461, 3465.01416016, 2782.56591797, 2615.19213867, 2852.65209961, 3001.86816406, 2755.0090332, 3351.44995117, 2718.17993164, 2683.61987305, 2695.75415039, 2650.01293945, 2726.81494141, 2689.76904297, 2919.35180664, 2688.31225586, 2747.50195312, 2692.81005859, 2670.45703125, 2910.86279297, 4029.81103516, 2658.85400391, 2811.93383789, 2993.57397461, 2706.72802734, 3057.4519043, 2784.5612793, 2739.17285156, 3132.09399414, 2934.45629883, 3296.01000977, 2787.34594727, 3106.76293945, 2824.33398438, 3026.89892578, 2684.83105469, 2639.62402344, 2737.67089844, 2921.0300293, 3549.8449707, 3020.60302734, 3700.48095703, 2693.95776367, 2654.36889648, 3474.20996094, 2792.24584961, 2751.38989258, 2829.21606445, 2661.24584961, 4473.65991211, 2656.54296875, 2736.95288086, 2912.61694336, 3343.31396484, 2998.73486328, 2719.96508789, 3389.79418945, 2788.14501953, 2746.37792969, 5260.76000977, 2788.5, 3206.14916992, 3015.40698242, 3300.38793945, 3137.93408203, 6274.65893555, 3440.86010742, 2630.23413086, 3267.82495117, 2629.31298828, 2840.09594727, 2659.11791992, 4114.01293945, 2715.92089844, 3555.69604492, 3201.88232422, 2835.41894531, 2783.73217773, 2740.73706055, 2838.19116211, 2812.65283203, 3728.39404297, 3262.32080078, 2771.93896484, 4368.875, 2961.33203125, 2664.9152832, 3941.96191406, 3406.05786133, 2739.70996094, 2954.66992188, 2675.07495117, 3002.42700195, 3175.89086914, 4265.37426758, 3398.53686523, 3570.13012695, 2891.4152832, 2875.05200195, 2998.3269043, 3746.86425781, 2632.80810547, 2728.20898438, 2798.01098633, 2996.09716797, 5155.43994141, 3309.53295898, 2819.65917969, 2865.08300781, 2677.13818359, 3102.70996094, 2754.49804688, 4695.24414062, 2757.43798828, 2699.26000977, 3543.81005859, 2701.97290039, 3785.6171875, 3384.03613281, 2876.68286133, 2742.01196289, 3305.38793945, 2567.63598633, 2737.07910156, 2630.62792969, 2993.5090332, 3418.40698242, 2806.24707031, 2676.97729492, 2629.56713867, 2694.80200195, 2926.4440918, 2699.34472656, 2960.12231445, 3064.57910156, 2728.28515625, 2974.11914062]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :importance 1000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :importance 1000"
ms_build = 10649.7910156
ms_run = [12372.5847168, 11175.2231445, 11474.7651367, 11521.6428223, 11834.9609375, 12276.5, 11830.8530273, 11363.8010254, 12264.6660156, 11412.9768066, 11920.4899902, 11318.3898926, 11506.3591309, 11216.5446777, 12301.4790039, 11688.7719727, 11775.1030273, 11481.3149414, 11326.6911621, 12167.7631836, 11913.6582031, 12332.7651367, 10959.7329102, 11233.6721191, 11666.4677734, 11888.1218262, 10831.7890625, 11578.848877, 11250.3579102, 11425.8498535, 12031.6689453, 12031.3757324, 11155.9189453, 11660.5620117, 11274.3479004, 11315.907959, 11893.7868652, 11900.0371094, 11217.6271973, 11324.1491699, 11854.2131348, 12232.644043, 11439.8068848, 11500.625, 11702.4470215, 11175.532959, 11772.2038574, 12200.5327148, 12105.9897461, 11124.2758789, 11941.9101562, 11803.0458984, 11123.3317871, 11305.315918, 11542.8828125, 11046.8469238, 11739.6240234, 11701.5771484, 11947.4411621, 12189.302002, 11159.9208984, 11224.6838379, 12278.2578125, 11563.0200195, 11768.8430176, 10991.0617676, 11587.1669922, 11414.8679199, 11385.520752, 11448.2019043, 11448.7399902, 11366.6230469, 11645.387207, 11565.7060547, 11724.0427246, 11029.4819336, 12130.782959, 11994.9750977, 11280.394043, 11648.5168457, 11293.4799805, 11095.5187988, 11590.0649414, 11673.4511719, 11510.8491211, 11869.4118652, 11851.9968262, 11689.0629883, 11779.9370117, 11414.7229004, 12089.3752441, 11830.0080566, 11425.3249512, 11817.1340332, 11904.723877, 11928.2880859, 11738.6860352, 12161.9592285, 11456.6940918, 11130.4250488, 11470.6831055, 11148.5810547, 11692.7910156, 11416.6899414, 11271.8532715, 11313.0957031, 11915.1420898, 11941.3601074, 12096.623291, 12279.8449707, 11117.380127, 12216.5180664, 11767.2419434, 10963.2412109, 11970.4191895, 11588.0019531, 11503.5090332, 11780.9741211, 11853.1420898, 11436.8117676, 11416.6269531, 11748.3779297, 11830.3339844, 11769.8200684, 11988.5441895, 10925.9338379, 11308.1181641, 11296.8947754, 12059.4399414, 11582.1530762, 11765.480957, 11533.3430176, 11751.638916, 11981.9440918, 11930.1391602, 10795.5400391, 11665.8413086, 11995.9770508, 11625.8349609, 11396.8840332, 11468.369873, 11987.9611816, 11628.5490723, 11444.5720215, 11717.0759277, 11805.7839355, 11825.9709473, 11287.894043, 11162.6101074, 11764.6459961]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-497.96781715135626
""", """-476.1178881637999
""", """-546.993384356502
""", """-447.71425712712846
""", """-446.165293688127
""", """-543.5185243118176
""", """-579.7320624330733
""", """-489.99488193732077
""", """-484.2399755416309
""", """-505.0708083546822
""", """-533.1326470725054
""", """-482.1035298027857
""", """-431.90232619114363
""", """-656.0229387468174
""", """-394.18420034934854
""", """-508.37047651010437
""", """-504.3021372347662
""", """-573.5594073145212
""", """-537.4005486587712
""", """-513.914842262843
""", """-486.17508183097164
""", """-577.9077877773657
""", """-487.6568920262497
""", """-482.4029243567393
""", """-489.08719789412135
""", """-437.531398035234
""", """-430.79544786830843
""", """-612.0606774217384
""", """-424.15226766446517
""", """-445.07659071823275
""", """-445.2001477280488
""", """-444.21586617806975
""", """-534.039738858289
""", """-452.3646464306148
""", """-469.6929918155822
""", """-628.6170276106058
""", """-445.51106469299145
""", """-542.016542222928
""", """-535.2164600321071
""", """-435.9484310037823
""", """-546.7643692666659
""", """-547.9509205644315
""", """-437.80723888950104
""", """-528.880559137497
""", """-542.4381612824099
""", """-492.1909172448976
""", """-541.0577553344256
""", """-456.37135136670634
""", """-603.6755295989512
""", """-489.41366775911183
""", """-444.3684456012368
""", """-516.1300601294188
""", """-601.2265374727396
""", """-587.775149959488
""", """-411.04191943493447
""", """-552.6308257144784
""", """-430.73693138325075
""", """-505.7643964090762
""", """-517.1540926364054
""", """-622.516838283875
""", """-511.04143207206414
""", """-451.3089356018435
""", """-510.80998128996134
""", """-527.288998652143
""", """-476.83590794229644
""", """-476.4504449800538
""", """-460.22069178596666
""", """-534.2864357570415
""", """-502.60045663354106
""", """-449.11784533988043
""", """-472.41780012157346
""", """-446.2700451735193
""", """-649.8186618807675
""", """-480.5146405908322
""", """-475.73628800044355
""", """-417.1586275965727
""", """-526.6911992532307
""", """-495.1928945945273
""", """-488.05741932682247
""", """-535.0243967322629
""", """-520.2599570961335
""", """-459.4585249477732
""", """-517.2393371592855
""", """-517.7717164800956
""", """-562.3823212942734
""", """-489.52354676425944
""", """-412.6019011838375
""", """-462.86922948323365
""", """-479.8988927884519
""", """-615.1596887415332
""", """-622.7301582396508
""", """-393.4332541347352
""", """-581.8198968903469
""", """-626.2029789737857
""", """-499.36625911491683
""", """-554.9311812826035
""", """-492.9356108960169
""", """-534.0656680128892
""", """-504.0651756842491
""", """-385.28221192785895
""", """-601.8190124810077
""", """-445.5985838349163
""", """-455.2252228581956
""", """-550.262679074368
""", """-434.3790647734277
""", """-429.24047863129306
""", """-460.1956833042759
""", """-451.3446809960111
""", """-436.63854958858576
""", """-486.68158417207053
""", """-458.6588724888694
""", """-524.4513988341208
""", """-417.59545224549413
""", """-483.61752665653125
""", """-552.4562094806153
""", """-492.6737480339366
""", """-527.7019171128967
""", """-508.1730415836695
""", """-551.7646842073877
""", """-465.6894065804187
""", """-440.1813425140907
""", """-527.4909877896729
""", """-455.93272552996086
""", """-492.24674620257554
""", """-391.86807156626446
""", """-436.73477948935556
""", """-453.06905516385666
""", """-527.9906889476425
""", """-453.34197541384515
""", """-463.4506994050339
""", """-530.6814032128361
""", """-522.1409260485
""", """-475.3171935979159
""", """-481.65800505846073
""", """-483.65664832424625
""", """-541.2773522242632
""", """-444.82924318981054
""", """-565.1704198936636
""", """-486.4094135356106
""", """-417.02507358072285
""", """-469.846397665636
""", """-481.2745411612459
""", """-507.6866377929864
""", """-473.6565685472135
""", """-483.94254453459985
""", """-461.19749856285057
""", """-507.74563128788236
""", """-506.3319066622795
""", """-454.07255822849106
""", """-452.9679640281979
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :importance 10000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :importance 10000"
ms_build = 10706.6328125
ms_run = [91695.4038086, 91264.2270508, 89941.3430176, 88931.5310059, 89493.072998, 90092.0500488, 88371.744873, 89160.473877, 88860.0827637, 88302.3000488, 90638.4489746, 91631.5441895, 89012.9160156, 88264.9338379, 89453.2099609, 96178.8710938, 88035.7868652, 91963.7009277, 88374.3671875, 88576.4196777, 89944.1967773, 90706.7268066, 89177.5258789, 88762.0478516, 89220.3200684, 85878.4348145, 92175.9951172, 88929.4841309, 88603.2160645, 88424.1359863, 90652.032959, 90971.6208496, 90391.7839355, 89909.3029785, 90094.9138184, 94281.6828613, 88756.2570801, 88307.5749512, 94847.3730469, 92992.9069824, 92362.3879395, 91656.0581055, 96638.9091797, 88213.9919434, 92037.3640137, 89218.9291992, 92403.3237305, 90063.6328125, 93177.4338379, 89974.8161621, 90493.6679688, 88140.7929688, 90118.5361328, 95298.3146973, 91587.2290039, 88795.3591309, 91397.9763184, 90086.7419434, 93152.3413086, 91372.3129883, 89949.6169434, 89789.4880371, 86226.5041504, 93078.9599609, 91766.810791, 88287.1611328, 87521.0769043, 89570.9299316, 89077.6669922, 90480.723877, 93012.9741211, 88668.8620605, 91105.8400879, 91887.6181641, 89891.5849609, 89607.2399902, 93451.9470215, 87532.8637695, 89886.3820801, 88859.6809082, 87205.6298828, 89281.1879883, 93838.6499023, 88916.9519043, 87673.2668457, 88307.6560059, 87552.2229004, 92843.5559082, 89018.5791016, 88113.4118652, 91633.5859375, 88624.4311523, 89938.7321777, 90668.315918, 90461.973877, 88742.8081055, 88146.744873, 88528.277832, 91284.1828613, 89609.2399902, 91741.7531738, 86948.0048828, 86870.2661133, 91029.967041, 90471.6867676, 87591.2370605, 91780.888916, 89488.6069336, 88277.5991211, 95638.7541504, 87926.7678223, 87888.3840332, 89133.4279785, 88025.690918, 90010.8608398, 88790.7041016, 91348.1760254, 88484.0390625, 91562.1271973, 90156.0991211, 93158.4038086, 86812.7167969, 88417.5717773, 89424.6369629, 91965.7978516, 91285.519043, 90577.105957, 95728.2731934, 91614.9526367, 87421.8439941, 90830.3918457, 92136.9440918, 90224.7021484, 94436.8779297, 89755.0878906, 89773.4047852, 91600.7058105, 91113.5539551, 91602.5170898, 90637.1818848, 87208.6850586, 93028.5549316, 88293.7941895, 90761.0708008, 89060.9311523, 94137.0998535, 90600.3500977, 93393.78125, 91096.0910645, 88648.2949219]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-424.1767644974724
""", """-410.2886494979732
""", """-433.2653821618516
""", """-421.64786390758263
""", """-415.3872657660304
""", """-438.1046217677197
""", """-376.88272832089405
""", """-460.2091171785351
""", """-417.5067018470471
""", """-473.611494565021
""", """-413.5667819244481
""", """-404.36523759395044
""", """-418.85964442362456
""", """-413.00715179402897
""", """-443.27112855104264
""", """-416.44094730917277
""", """-408.6245821070061
""", """-424.43190805078586
""", """-417.4531394723076
""", """-428.41999569255375
""", """-406.03544579164185
""", """-475.70423260978686
""", """-451.80947640060253
""", """-438.49655522156746
""", """-400.7440401585286
""", """-426.78169300326476
""", """-403.45622836819797
""", """-441.4399873523814
""", """-433.0574352121248
""", """-438.1044760792094
""", """-457.17091094585453
""", """-442.7630597548476
""", """-417.9571941840743
""", """-390.0320021488904
""", """-425.54713926439393
""", """-461.4984397252354
""", """-418.14388481326046
""", """-418.7906879106367
""", """-430.9263916374355
""", """-420.052458999142
""", """-418.50501390310313
""", """-428.4195579929924
""", """-443.61737074627825
""", """-428.83617671268837
""", """-412.87217619822826
""", """-397.8936902293246
""", """-433.234677833219
""", """-446.6713611799936
""", """-391.37465029481893
""", """-408.06658349481705
""", """-427.1501959126056
""", """-404.51734361713267
""", """-395.8781540650072
""", """-433.1936635979143
""", """-386.3642942629704
""", """-439.84322880710425
""", """-435.31680551687305
""", """-451.0858609602306
""", """-397.82664355947406
""", """-402.6614613573245
""", """-417.19044918221084
""", """-403.06178840394034
""", """-437.18065980817033
""", """-430.55712489926424
""", """-419.62842325171175
""", """-418.2023497187547
""", """-436.4095001251015
""", """-420.3738977115002
""", """-440.7232630571453
""", """-409.235680445798
""", """-443.876602796313
""", """-393.89015280905744
""", """-409.58927608830265
""", """-463.2510021736574
""", """-399.8562520167189
""", """-438.5777408098063
""", """-389.23908975391356
""", """-430.1814765045047
""", """-390.76317534991506
""", """-428.4870449305879
""", """-413.69152970395317
""", """-452.0892322976421
""", """-437.4179767604633
""", """-435.22206751507815
""", """-437.2638837697896
""", """-424.87317767373037
""", """-416.2855471255474
""", """-435.16459459857936
""", """-401.5793170516888
""", """-403.3628021141314
""", """-440.79366449372617
""", """-400.84601999378174
""", """-439.78429797611847
""", """-425.8228205507458
""", """-428.3587039352587
""", """-417.3479637363519
""", """-423.9065317568075
""", """-412.38283697185
""", """-435.45880551600857
""", """-437.79940368598824
""", """-420.90826604749304
""", """-424.96975528004384
""", """-364.4646621772421
""", """-431.69733344631607
""", """-434.2264949177397
""", """-455.32740001807156
""", """-431.51609523031067
""", """-452.15442167274006
""", """-447.10017704126136
""", """-409.71135157580534
""", """-416.1565098877007
""", """-452.7403205144854
""", """-415.6912656680153
""", """-398.3878521969395
""", """-420.2316483860319
""", """-443.68140125302926
""", """-441.9366293092085
""", """-429.7190572374245
""", """-379.9839015163712
""", """-407.5227497923905
""", """-416.9695024088961
""", """-416.45658859044033
""", """-424.72576091479016
""", """-441.8418800613322
""", """-403.3881953014667
""", """-439.6121198829802
""", """-440.8988164666544
""", """-474.9208441369188
""", """-418.96227649218173
""", """-430.16805229588545
""", """-451.5212385988672
""", """-413.54365286249106
""", """-408.2839109091772
""", """-419.732914783954
""", """-448.8423851279649
""", """-431.1531418737091
""", """-404.8852456645492
""", """-428.93248673650436
""", """-411.44020434573343
""", """-430.1412050190621
""", """-401.66860421113654
""", """-429.0880475628378
""", """-399.1988069742791
""", """-437.6417460211736
""", """-443.725756344116
""", """-463.24144160077685
""", """-410.65166746320944
""", """-431.9058520411228
""", """-427.7157681152045
""", """-433.4719692576239
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :smc --particles 1000 1000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :smc --particles 1000 1000"
ms_build = 10604.2780762
ms_run = [5387.84301758, 4878.57104492, 7025.39916992, 5746.01489258, 11148.4770508, 5745.76513672, 5631.47900391, 5738.09912109, 5187.10522461, 5467.96069336, 5803.59204102, 4723.17114258, 5453.07519531, 5056.45507812, 5970.28491211, 5020.81518555, 5020.25976562, 6116.85302734, 5036.36303711, 4825.02001953, 4869.06689453, 5058.74072266, 5053.19921875, 5225.17700195, 5994.61914062, 5385.05200195, 4904.67114258, 4792.56591797, 5090.48291016, 5154.40429688, 5354.96777344, 6384.75195312, 6946.54003906, 4792.03393555, 4865.83032227, 5551.3359375, 5683.66308594, 5714.1887207, 5902.17504883, 5955.81201172, 5880.43408203, 6495.90795898, 5074.19213867, 5442.10205078, 5587.54614258, 5510.02490234, 4774.27001953, 4863.46801758, 5011.69995117, 5386.76391602, 5061.12402344, 5143.04589844, 4996.4699707, 5149.15185547, 4815.13623047, 4777.47705078, 5336.24291992, 12807.0070801, 5464.83618164, 4917.66699219, 5288.10302734, 5044.55395508, 7209.17602539, 5319.51098633, 5271.06494141, 5718.88818359, 5290.89501953, 5560.90991211, 4835.98291016, 4874.55712891, 5632.72802734, 5217.37890625, 5012.37524414, 5019.24291992, 5123.08496094, 5606.99316406, 5803.68505859, 5078.01611328, 5776.00610352, 4929.70727539, 5126.30297852, 5061.13208008, 5049.13989258, 5211.13208008, 4933.0871582, 5543.82788086, 5908.4543457, 4971.60498047, 5519.21801758, 5707.89697266, 5353.20410156, 5545.31005859, 4610.06689453, 5458.60400391, 5486.90405273, 5576.76513672, 5022.69897461, 5607.14819336, 5780.30297852, 4653.05493164, 5606.81420898, 5086.43505859, 6691.21826172, 5392.53808594, 5754.87084961, 4996.32788086, 5084.48486328, 5355.62890625, 5575.74072266, 5366.73901367, 4897.45385742, 6327.50292969, 4660.95800781, 5315.41015625, 5045.4519043, 5788.13696289, 6124.26196289, 5569.67089844, 5315.81396484, 5598.32421875, 5551.63598633, 5123.51586914, 4882.44702148, 5038.71069336, 5099.84716797, 6309.50097656, 4997.53515625, 5165.45996094, 4767.7668457, 5160.43798828, 4903.50292969, 5291.97802734, 6325.52270508, 5228.18701172, 4833.91088867, 4825.81616211, 4886.10400391, 4796.49902344, 5162.49194336, 5069.35400391, 4832.79907227, 11271.5480957, 6990.63793945, 6292.32983398, 6665.77392578, 4681.18798828, 5663.57177734, 5096.59790039, 5677.31811523, 4919.93798828]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-310.6433508205963
""", """-308.28352115514895
""", """-317.4578194105185
""", """-310.7384701101904
""", """-332.0945236377793
""", """-313.6136640473919
""", """-310.52817381090233
""", """-309.65380611503906
""", """-315.75624225063484
""", """-311.16417570419117
""", """-310.7003038451503
""", """-307.2384253855463
""", """-313.4946013719622
""", """-306.80473793687565
""", """-311.2241437661032
""", """-308.2496151331226
""", """-305.7269545866807
""", """-314.95239590929043
""", """-308.80701802817464
""", """-307.83124961591614
""", """-307.5873417452415
""", """-307.5773915685239
""", """-307.8344782491009
""", """-309.18927884632933
""", """-308.76195546943495
""", """-307.08561106138984
""", """-306.6167063525894
""", """-306.8382039473206
""", """-306.8542568465018
""", """-316.07218571997225
""", """-307.77477333649495
""", """-309.80268755071984
""", """-311.60201126158825
""", """-310.0439104201215
""", """-308.8015446972844
""", """-310.95091243498905
""", """-318.1397336080545
""", """-309.80263048951406
""", """-313.61277849961607
""", """-311.91330397907666
""", """-312.50970856666913
""", """-314.28698615446604
""", """-306.3742011585033
""", """-309.0438666169208
""", """-309.25695028117036
""", """-307.9958529635452
""", """-304.578440028375
""", """-307.1050470935513
""", """-306.8525160221187
""", """-308.8372601699939
""", """-307.121374280817
""", """-307.4599274930015
""", """-311.0661983547484
""", """-308.85410724100234
""", """-306.59486825038357
""", """-306.28999406373623
""", """-306.2464425127215
""", """-332.5774640327429
""", """-312.21755894233127
""", """-307.3645224583905
""", """-310.81502372797445
""", """-308.8600865808993
""", """-319.2765752483299
""", """-307.9838510088605
""", """-310.9688410684166
""", """-309.8246899193372
""", """-309.62982624449603
""", """-309.6984354478353
""", """-307.6358836148049
""", """-307.40569446980385
""", """-315.0081552557366
""", """-310.7374665594101
""", """-310.024730071372
""", """-310.67206845783346
""", """-306.2875354511133
""", """-313.9357561172326
""", """-318.67394030217974
""", """-308.37894657111565
""", """-311.67991923451655
""", """-306.35164516574423
""", """-311.531703682351
""", """-306.0441680549076
""", """-308.2600004222144
""", """-307.1966987535085
""", """-307.45937928895614
""", """-306.99478668639154
""", """-307.28459340000995
""", """-307.56750171203714
""", """-310.91595577285307
""", """-315.38987386435986
""", """-306.70114339173995
""", """-307.87998594960845
""", """-305.7262099596312
""", """-310.91640245728615
""", """-311.3012623670012
""", """-310.54432089640864
""", """-308.39246599616115
""", """-314.0379663626412
""", """-312.53208644002586
""", """-304.24851248149
""", """-308.95982674965126
""", """-307.51041798296137
""", """-317.43829899190234
""", """-307.39489403484845
""", """-313.028794699768
""", """-310.7387190786867
""", """-306.74522886194063
""", """-311.230838057362
""", """-312.50959126224916
""", """-306.7959818567049
""", """-312.225000122334
""", """-317.9484411749621
""", """-308.3629722072468
""", """-311.069843326003
""", """-306.56442080956015
""", """-311.8301278134237
""", """-314.37942451035644
""", """-306.10720797121337
""", """-310.61987817685826
""", """-310.8187114037239
""", """-311.75020008354227
""", """-309.99684716557147
""", """-306.5108220104572
""", """-307.5366277250324
""", """-308.86263028626763
""", """-314.1262956726973
""", """-306.5802303364426
""", """-308.66975510829946
""", """-306.7896514208636
""", """-310.61789749740365
""", """-310.9401007411068
""", """-306.9527225820053
""", """-317.29494150683956
""", """-306.95601036216965
""", """-308.7264050928708
""", """-308.75536387957163
""", """-308.5305174198338
""", """-309.46241824677236
""", """-306.07718810268113
""", """-309.22858066716424
""", """-304.15939339168233
""", """-330.042648051505
""", """-319.67095809122475
""", """-311.6575878605156
""", """-312.7580515241947
""", """-305.6241236036659
""", """-308.5299232987354
""", """-310.82296099919654
""", """-312.2014927506915
""", """-306.78227073978076
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :smc --particles 10000 10000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :smc --particles 10000 10000"
ms_build = 10617.3261719
ms_run = [27758.7841797, 28639.3210449, 27974.8740234, 27841.107666, 30464.901123, 35083.5688477, 30179.3908691, 30467.564209, 26760.9921875, 26442.685791, 25915.802002, 29317.8830566, 29103.1762695, 27045.2910156, 29916.1901855, 28147.9609375, 27889.8029785, 28387.0522461, 29459.2001953, 30323.1430664, 28739.1101074, 27415.1308594, 30309.3051758, 27961.1889648, 29766.0671387, 27467.3518066, 32252.152832, 25946.8859863, 30163.3911133, 31630.8359375, 32020.7370605, 27910.9389648, 28591.2460938, 32148.5258789, 26525.1450195, 27808.9279785, 27448.4812012, 28941.0029297, 28664.3991699, 27097.512207, 29361.2478027, 27206.8669434, 36653.4667969, 26219.6740723, 26898.1740723, 27702.4799805, 28262.4099121, 29664.1408691, 29357.3710938, 27212.9648438, 27485.3862305, 29204.7077637, 30022.6989746, 32788.4321289, 27107.3920898, 28530.894043, 27646.5839844, 29070.2741699, 27365.8178711, 29352.6977539, 28078.2460938, 28395.9108887, 31129.8630371, 27864.5778809, 27769.1391602, 40291.3088379, 30144.1899414, 27691.5930176, 27112.8798828, 30474.2858887, 28244.2067871, 30156.137207, 33686.1711426, 29343.0488281, 27579.5859375, 28688.2338867, 28800.4169922, 28540.2121582, 28944.935791, 29174.2050781, 33325.7490234, 26911.0852051, 28714.4760742, 28495.7858887, 30275.1879883, 27026.5959473, 28236.1567383, 28848.1230469, 28592.2268066, 28203.5629883, 31425.7949219, 27364.4848633, 29550.2609863, 30116.717041, 28912.8210449, 31571.4228516, 26207.2788086, 30496.6281738, 29330.1599121, 29082.3408203, 26553.6501465, 31619.0441895, 30926.5490723, 28267.369873, 31300.4780273, 30779.1782227, 25834.9509277, 28859.934082, 28474.1140137, 27489.4299316, 27857.0878906, 31013.6230469, 27214.6740723, 29725.9609375, 28461.4887695, 27306.2744141, 29373.2636719, 28201.0219727, 28598.8278809, 28384.9851074, 31189.8540039, 28605.2338867, 29402.3400879, 27384.6657715, 31589.0908203, 29092.814209, 29394.401123, 27878.5029297, 27500.5290527, 28160.5388184, 28901.3381348, 34461.8730469, 28517.5209961, 35023.5080566, 28724.185791, 30462.3520508, 27112.0769043, 26460.1591797, 33333.3918457, 27411.8071289, 27646.6079102, 27755.1738281, 30630.6699219, 30508.7541504, 32757.2932129, 30378.979248, 29809.5241699, 49636.979248, 28291.9440918, 30453.5048828]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.27450014259915
""", """-308.5191728389436
""", """-306.60874433662315
""", """-308.164630572078
""", """-306.62763829143313
""", """-308.4281194070688
""", """-308.22805507752355
""", """-309.76118351152496
""", """-307.050023966654
""", """-306.5659714610697
""", """-306.2151599080203
""", """-307.21447606466603
""", """-307.19792371924086
""", """-306.46855238757195
""", """-309.52060157209894
""", """-307.6889850450972
""", """-306.40694920054034
""", """-306.7226210491171
""", """-309.02172403295964
""", """-307.9108758829103
""", """-309.6228134653862
""", """-307.18773534307013
""", """-309.25894869649414
""", """-306.8174521872024
""", """-307.67334771757885
""", """-307.9001744783503
""", """-308.7262859345821
""", """-306.7920182251751
""", """-308.15119163824846
""", """-308.3968854051818
""", """-307.80810483548225
""", """-307.2095773852413
""", """-306.92664052245544
""", """-308.5358469936461
""", """-307.62320680320164
""", """-306.51568273882475
""", """-307.43597203465765
""", """-307.81100064463527
""", """-307.86210332897406
""", """-306.87647711732467
""", """-307.2121132701848
""", """-306.4980057018027
""", """-309.5882512961468
""", """-306.7805736335292
""", """-307.94817192907055
""", """-307.02584049674505
""", """-308.3782789782121
""", """-309.7757841432772
""", """-306.7312021700759
""", """-306.73476977894194
""", """-306.38919747238236
""", """-307.2075639362431
""", """-309.3373611811317
""", """-309.44414309854415
""", """-306.4950471485231
""", """-308.16351931415727
""", """-307.26821652204836
""", """-308.4162500734303
""", """-306.3185376946177
""", """-306.9354722552207
""", """-306.6000100965701
""", """-307.2062259256924
""", """-308.9341330938817
""", """-308.5313755484113
""", """-307.8765870709731
""", """-309.13545478219777
""", """-308.82539353559343
""", """-307.9207859757424
""", """-306.4448854791457
""", """-306.0951193650094
""", """-307.17353494241513
""", """-309.30164179862027
""", """-308.26779942381177
""", """-307.7250992639971
""", """-308.1586395788762
""", """-307.209873728854
""", """-308.040291584047
""", """-308.082305132466
""", """-307.145314611021
""", """-307.74398122191496
""", """-308.3234115766024
""", """-307.1774254444967
""", """-307.0442987852416
""", """-307.92037493632165
""", """-308.14084715734015
""", """-307.3101789894253
""", """-307.16663170542506
""", """-306.9310110475096
""", """-307.44937456279933
""", """-306.41676238939624
""", """-308.66080910329663
""", """-307.44930553829676
""", """-308.1452824563402
""", """-307.58149581006955
""", """-307.22291184770546
""", """-307.17312918067717
""", """-307.3334986804882
""", """-308.1415370500452
""", """-307.4897071163316
""", """-308.1188430537467
""", """-306.7426924051403
""", """-307.75843286364744
""", """-308.8494742553303
""", """-307.6536309277666
""", """-308.47482868629777
""", """-306.80091468707553
""", """-307.0836859567243
""", """-306.5670688986543
""", """-309.28146669989485
""", """-308.05188830116055
""", """-306.95954473376844
""", """-307.9140595698346
""", """-307.8685302184039
""", """-307.07442301934685
""", """-308.05733009053574
""", """-307.1739238603105
""", """-308.8489223534262
""", """-307.90917229506266
""", """-307.3076510416508
""", """-307.1114838156262
""", """-306.35323802447834
""", """-308.37976299831223
""", """-306.98741116988026
""", """-307.5716867939754
""", """-309.261657116167
""", """-307.52194204827646
""", """-307.95171298978886
""", """-306.8027298253191
""", """-307.2688233265211
""", """-308.6814399021527
""", """-307.5805770012929
""", """-309.0418117813507
""", """-307.7270212997995
""", """-307.0728571451833
""", """-306.68765459363726
""", """-307.1436186343408
""", """-307.85869734271677
""", """-307.5315944555118
""", """-309.5101286842937
""", """-307.4924774554667
""", """-306.9615631737188
""", """-307.339523243667
""", """-308.9987008359117
""", """-307.5365104719778
""", """-308.3235610120134
""", """-307.1571229088129
""", """-307.90305321254044
""", """-311.40058822240405
""", """-307.4493482853135
""", """-307.68366264418074
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :pimh --particles 100 1000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :pimh --particles 100 1000"
ms_build = 10707.3400879
ms_run = [7325.27539062, 5323.16308594, 6292.01782227, 5753.64208984, 6089.0871582, 5640.37207031, 6691.74389648, 5146.83081055, 6138.16088867, 7036.41308594, 6419.88085938, 7510.49414062, 7105.55981445, 5422.40722656, 5970.31005859, 6272.96313477, 7014.78613281, 6401.78198242, 7186.55493164, 6953.89892578, 6434.27612305, 5891.76098633, 5617.97314453, 6990.79882812, 6202.19799805, 6411.56201172, 6383.4699707, 5688.72900391, 6196.82006836, 8372.85302734, 8472.92700195, 5839.54418945, 8211.90869141, 7461.88500977, 6989.33081055, 9544.44897461, 7142.23388672, 8174.85400391, 6916.32421875, 5277.71508789, 6453.85107422, 5961.1640625, 7616.59887695, 6228.07885742, 5953.61499023, 9169.70898438, 6124.86987305, 6817.00024414, 6111.21899414, 6390.88891602, 6244.40405273, 5146.97924805, 6172.05395508, 7158.2902832, 7182.86791992, 5318.88110352, 6944.32397461, 5549.94189453, 5899.16699219, 6247.09814453, 6505.77587891, 6475.60083008, 6924.80175781, 6432.55297852, 6079.40991211, 6383.5871582, 6339.33569336, 6853.96923828, 7188.83813477, 6851.55883789, 6872.51635742, 6237.16210938, 6898.56787109, 6387.50415039, 6035.09301758, 5767.06469727, 5688.90698242, 7013.91308594, 7221.80615234, 7263.69799805, 6181.72998047, 5564.10913086, 7748.02612305, 5747.53076172, 5922.04174805, 5741.70629883, 6332.60693359, 5949.23510742, 5180.76074219, 7066.8840332, 6041.71313477, 5957.3527832, 6211.9699707, 7106.42602539, 5969.83227539, 6108.79516602, 7309.47485352, 5489.55102539, 5474.4230957, 5972.51074219, 6054.70898438, 7299.61816406, 5447.88598633, 9049.79223633, 6866.54589844, 5264.14794922, 6268.94311523, 6716.55297852, 6613.75073242, 7606.8359375, 6950.80419922, 5390.74536133, 6577.11376953, 6087.69604492, 5601.04394531, 9980.41479492, 5897.99609375, 9006.56396484, 5768.88574219, 5529.60888672, 7328.75292969, 5877.11328125, 6508.9230957, 5663.32006836, 6994.14794922, 6729.74804688, 5370.12597656, 6017.09375, 6805.15087891, 5790.32910156, 7547.93603516, 6446.03393555, 5617.22607422, 7004.76391602, 6761.74780273, 5909.32397461, 6168.85717773, 5790.50219727, 5285.12084961, 6655.88818359, 9485.05297852, 8370.59301758, 6827.50805664, 8516.33398438, 6531.73095703, 5049.2121582, 6051.85473633, 6753.08300781, 6217.55786133, 6333.67504883]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "lein uberjar"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/anglican"
fileName = "config.toml"
runtime = "Anglican"
[[benchmark.app.options]]
contents = "--method :pimh --particles 100 10000"
name = "options"
[[benchmark.results]]
command = "java -jar target/default+uberjar/*-standalone.jar --method :pimh --particles 100 10000"
ms_build = 10791.75
ms_run = [37625.9921875, 35206.8461914, 38896.552002, 40901.6860352, 34841.2470703, 39064.4438477, 34503.0981445, 35603.8779297, 41250.3430176, 36468.7871094, 37384.7307129, 38420.2128906, 34883.4360352, 37498.3718262, 37678.1999512, 32716.0378418, 33287.8271484, 41772.9157715, 39140.0019531, 40766.7028809, 39558.4089355, 39990.4760742, 33260.0510254, 37091.4321289, 34556.7978516, 35802.3920898, 43598.8518066, 35459.4528809, 39166.7260742, 39154.8359375, 36877.6838379, 38576.1809082, 43874.9509277, 40366.8190918, 36449.3337402, 37706.25, 34577.8122559, 34536.9760742, 36496.8261719, 33777.7128906, 36287.1831055, 39772.822998, 34342.4660645, 40375.1757812, 37150.6611328, 39181.9401855, 39775.2507324, 39567.7770996, 37904.0239258, 36994.1789551, 42483.6091309, 38073.302002, 34646.4460449, 38295.3740234, 38493.1420898, 35598.3620605, 35212.5766602, 35789.8679199, 37833.6750488, 38372.2231445, 34590.1811523, 37588.7150879, 34743.4750977, 36003.3381348, 37924.1030273, 35960.9152832, 36647.342041, 35557.3356934, 37991.7412109, 35738.4489746, 38619.5737305, 33480.3439941, 47931.8378906, 39971.6499023, 35842.4260254, 40213.6176758, 39973.8308105, 35858.2290039, 38346.7600098, 41528.9719238, 35432.9919434, 38860.1298828, 41537.7609863, 33869.2961426, 36678.7900391, 37677.0771484, 38813.2380371, 33417.4089355, 36018.2800293, 32859.329834, 35820.3620605, 34845.7067871, 34635.9560547, 35015.3928223, 35802.8198242, 36879.9699707, 32867.5332031, 37850.822998, 38209.7729492, 37661.1560059, 33771.3549805, 33726.0332031, 36855.6137695, 40123.3088379, 40833.0070801, 33285.5812988, 35922.3762207, 42311.5158691, 35412.4350586, 36947.2971191, 35438.722168, 37205.2741699, 39898.1279297, 34547.1381836, 34636.6240234, 39585.8210449, 37388.6401367, 40061.8730469, 35869.6899414, 35287.3879395, 35327.0700684, 37054.2839355, 35993.6308594, 35674.5859375, 35408.8830566, 37364.6711426, 34627.0949707, 37267.2961426, 43159.2480469, 33697.5871582, 37609.171875, 35540.7788086, 35573.012207, 40085.4038086, 34827.2700195, 35758.7648926, 33111.8388672, 34162.0241699, 33213.4428711, 34821.7006836, 38432.4709473, 33691.3618164, 33002.2580566, 36040.5849609, 35311.6608887, 37587.9431152, 39141.3549805, 37560.2080078, 39009.2858887, 34274.8127441]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"


==> evaluation/old/data-2.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2053.18310547, 
                    "ms_run" : [
                        2378.46704102,
                        2254.71728516,
                        2292.53320312,
                        2331.08105469,
                        2247.44213867,
                        2245.05688477,
                        2355.59594727,
                        2295.9206543,
                        2165.33789062,
                        2248.39916992,
                        2241.03320312,
                        2192.3046875,
                        2235.56396484,
                        2244.78271484,
                        2327.52612305,
                        2228.31298828,
                        2162.82104492,
                        2284.07470703,
                        2288.53100586,
                        2217.68188477,
                        2299.39306641,
                        2250.25390625,
                        2300.89306641,
                        2358.45214844,
                        2208.80908203,
                        2240.1862793,
                        2270.76806641,
                        2284.12109375,
                        2210.5949707,
                        2244.05517578,
                        2273.40087891,
                        2373.46777344,
                        2252.91601562,
                        2229.58276367,
                        2212.25488281,
                        2299.28393555,
                        2216.21289062,
                        2261.43579102,
                        2229.86206055,
                        2251.4621582
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-382.22500287\n",
                                "-437.79297781\n",
                                "-418.319831375\n",
                                "-378.224274149\n",
                                "-nan\n",
                                "-425.887135656\n",
                                "-nan\n",
                                "-429.509649173\n",
                                "-423.850694442\n",
                                "-395.45094649\n",
                                "-401.855100312\n",
                                "-nan\n",
                                "-nan\n",
                                "-415.129417415\n",
                                "-nan\n",
                                "-405.113383254\n",
                                "-407.544636376\n",
                                "-410.540416214\n",
                                "-449.804524594\n",
                                "-411.183574022\n",
                                "-424.473526334\n",
                                "-395.905174019\n",
                                "-415.340690709\n",
                                "-nan\n",
                                "-nan\n",
                                "-nan\n",
                                "-nan\n",
                                "-423.213551105\n",
                                "-433.87010121\n",
                                "-425.927649732\n",
                                "-nan\n",
                                "-406.386694783\n",
                                "-nan\n",
                                "-424.166260955\n",
                                "-411.94926131\n",
                                "-426.889689383\n",
                                "-nan\n",
                                "-nan\n",
                                "-406.930121335\n",
                                "-390.546321113\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2069.29418945, 
                    "ms_run" : [
                        2282.12304688,
                        2342.11499023,
                        2327.56591797,
                        2391.6237793,
                        2445.48608398,
                        2381.22607422,
                        2347.53588867,
                        2300.64697266,
                        2375.32617188,
                        2358.43920898,
                        2414.61889648,
                        2374.03393555,
                        2414.05419922,
                        2432.4440918,
                        2238.83691406,
                        2372.796875,
                        2265.1328125,
                        2346.31420898,
                        2403.70385742,
                        2373.66918945,
                        2318.47387695,
                        2344.63720703,
                        2468.65795898,
                        2296.01391602,
                        2380.08398438,
                        2363.20605469,
                        2347.51586914,
                        2282.7722168,
                        2395.41503906,
                        2375.0,
                        2373.71118164,
                        2337.04907227,
                        2310.52905273,
                        2324.11010742,
                        2321.6640625,
                        2306.64794922,
                        2274.44604492,
                        2358.15405273,
                        2358.21875,
                        2332.07495117
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-427.68951109\n",
                                "-nan\n",
                                "-nan\n",
                                "-405.763026521\n",
                                "-399.58800571\n",
                                "-396.276049818\n",
                                "-nan\n",
                                "-nan\n",
                                "-396.209825517\n",
                                "-nan\n",
                                "-426.519323403\n",
                                "-400.15179986\n",
                                "-446.255139542\n",
                                "-407.264553395\n",
                                "-411.745388594\n",
                                "-nan\n",
                                "-nan\n",
                                "-401.677786522\n",
                                "-425.913792761\n",
                                "-403.992391928\n",
                                "-411.849222662\n",
                                "-nan\n",
                                "-nan\n",
                                "-nan\n",
                                "-423.079353338\n",
                                "-nan\n",
                                "-424.175256307\n",
                                "-406.352075666\n",
                                "-401.476035945\n",
                                "-399.776113207\n",
                                "-400.057979036\n",
                                "-nan\n",
                                "-nan\n",
                                "-405.845663357\n",
                                "-nan\n",
                                "-406.08957073\n",
                                "-411.170613988\n",
                                "-nan\n",
                                "-421.602422159\n",
                                "-nan\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2189.82006836, 
                    "ms_run" : [
                        5864.875,
                        5871.10180664,
                        5775.01074219,
                        5657.68603516,
                        5802.62402344,
                        5834.90991211,
                        5713.35498047,
                        5563.43408203,
                        5788.23120117,
                        5684.79394531,
                        5889.30395508,
                        5866.73901367,
                        5430.19775391,
                        5614.23193359,
                        5564.46508789,
                        5695.85083008,
                        5741.94091797,
                        5671.87426758,
                        5654.03222656,
                        5474.31689453,
                        5611.40795898,
                        5542.44287109,
                        5667.53222656,
                        5665.59008789,
                        5624.22583008,
                        5713.52807617,
                        5693.49707031,
                        5704.39501953,
                        5649.48413086,
                        5659.18701172,
                        5596.48608398,
                        5492.578125,
                        5783.7878418,
                        5576.48193359,
                        5518.36694336,
                        5694.95385742,
                        5512.74487305,
                        5497.47290039,
                        5532.02001953,
                        5527.17602539
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-424.405756121\n",
                                "-nan\n",
                                "-430.786259683\n",
                                "-414.820466048\n",
                                "-413.804516175\n",
                                "-417.050267022\n",
                                "-423.869165109\n",
                                "-410.675120586\n",
                                "-419.937252781\n",
                                "-433.471960194\n",
                                "-441.238646805\n",
                                "-nan\n",
                                "-395.994855926\n",
                                "-nan\n",
                                "-382.52268116\n",
                                "-nan\n",
                                "-413.269925242\n",
                                "-nan\n",
                                "-429.875173429\n",
                                "-410.675120586\n",
                                "-398.521214493\n",
                                "-405.611039589\n",
                                "-451.892863751\n",
                                "-402.901366095\n",
                                "-412.068861531\n",
                                "-406.052645432\n",
                                "-411.815045106\n",
                                "-409.459115941\n",
                                "-399.932915657\n",
                                "-nan\n",
                                "-nan\n",
                                "-nan\n",
                                "-422.675876193\n",
                                "-433.933673285\n",
                                "-421.004202253\n",
                                "-427.545527551\n",
                                "-406.758343313\n",
                                "-427.576534369\n",
                                "-409.402758214\n",
                                "-nan\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2093.68994141, 
                    "ms_run" : [
                        1300.48681641,
                        2385.93701172,
                        1822.97094727,
                        1797.45385742,
                        1420.65380859,
                        1598.85327148,
                        2163.28686523,
                        1467.84887695,
                        1544.34301758,
                        1393.03588867,
                        1845.80883789,
                        1362.3671875,
                        2815.38330078,
                        2277.80102539,
                        3702.89404297,
                        1488.31103516,
                        1708.11303711,
                        2107.10693359,
                        1542.56201172,
                        1657.05712891,
                        3976.08520508,
                        1455.64819336,
                        1445.52490234,
                        1228.11499023,
                        1667.02978516,
                        1501.77709961,
                        1665.66625977,
                        1455.91210938,
                        1992.27490234,
                        1291.82885742,
                        2301.97827148,
                        1614.3059082,
                        2034.54101562,
                        3154.05102539,
                        1317.53417969,
                        1486.64404297,
                        1409.51293945,
                        1246.15722656,
                        2259.77905273,
                        1290.43798828
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-308.22071619\n",
                                "-310.356440708\n",
                                "-312.645557423\n",
                                "-308.59086784\n",
                                "-308.786127267\n",
                                "-310.394281987\n",
                                "-309.424211292\n",
                                "-309.597848544\n",
                                "-310.022133016\n",
                                "-306.886547555\n",
                                "-310.829567935\n",
                                "-309.321683678\n",
                                "-311.184255475\n",
                                "-309.488187036\n",
                                "-309.278714119\n",
                                "-309.092065222\n",
                                "-311.1303823\n",
                                "-309.762252261\n",
                                "-310.365115264\n",
                                "-308.827022638\n",
                                "-309.20113564\n",
                                "-310.750610279\n",
                                "-309.240681077\n",
                                "-308.906609583\n",
                                "-308.581587987\n",
                                "-310.015698278\n",
                                "-308.854235545\n",
                                "-310.653945917\n",
                                "-311.050819017\n",
                                "-311.017541424\n",
                                "-310.170440827\n",
                                "-309.228636171\n",
                                "-308.933148967\n",
                                "-308.898545594\n",
                                "-308.19632583\n",
                                "-309.196999556\n",
                                "-308.49035327\n",
                                "-308.420788649\n",
                                "-309.015300245\n",
                                "-311.143509608\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2199.78173828, 
                    "ms_run" : [
                        2907.80395508,
                        4177.89575195,
                        2483.04516602,
                        2648.94067383,
                        3399.52709961,
                        3670.61279297,
                        2811.34277344,
                        2952.61889648,
                        3006.40795898,
                        3510.65380859,
                        4792.96582031,
                        3734.57202148,
                        2892.75488281,
                        3301.77905273,
                        3094.11401367,
                        2686.40087891,
                        6367.47827148,
                        2337.95605469,
                        3034.4128418,
                        2732.83691406,
                        2599.47192383,
                        2956.15600586,
                        2461.1940918,
                        3186.22094727,
                        37480.9921875,
                        3504.06689453,
                        2980.3190918,
                        2528.44116211,
                        2638.6809082,
                        3578.75,
                        2845.80883789,
                        3039.42016602,
                        4092.97216797,
                        2764.0300293,
                        3556.92382812,
                        2435.56518555,
                        2828.12597656,
                        3039.2199707,
                        2801.27001953,
                        2900.04199219
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-309.478666997\n",
                                "-310.090258217\n",
                                "-308.762520357\n",
                                "-310.744841274\n",
                                "-311.36018016\n",
                                "-309.272923617\n",
                                "-309.12508964\n",
                                "-309.968498313\n",
                                "-310.180158761\n",
                                "-310.698676053\n",
                                "-310.112611055\n",
                                "-310.454205153\n",
                                "-311.33000037\n",
                                "-310.9232528\n",
                                "-309.983467691\n",
                                "-306.914169974\n",
                                "-310.014350845\n",
                                "-309.577522348\n",
                                "-310.755937292\n",
                                "-309.59981135\n",
                                "-308.852297658\n",
                                "-310.201954122\n",
                                "-308.25788659\n",
                                "-310.110271159\n",
                                "-315.299228194\n",
                                "-308.74689855\n",
                                "-309.63906796\n",
                                "-308.640868283\n",
                                "-309.946576099\n",
                                "-310.554147933\n",
                                "-308.984541436\n",
                                "-306.909776166\n",
                                "-309.054917094\n",
                                "-309.116788599\n",
                                "-312.047130157\n",
                                "-308.22729215\n",
                                "-310.041143702\n",
                                "-311.140898021\n",
                                "-310.883339547\n",
                                "-309.148481802\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2109.87597656, 
                    "ms_run" : [
                        2814.87304688,
                        3249.96069336,
                        300004.49707,
                        4233.41894531,
                        3689.3371582,
                        3168.91601562,
                        23021.8649902,
                        3168.1809082,
                        4856.72900391,
                        4082.48901367,
                        2931.60473633,
                        5367.94604492,
                        4463.32397461,
                        3582.23217773,
                        3061.92895508,
                        2390.51806641,
                        5771.41308594,
                        4131.55615234,
                        2753.93579102,
                        12441.7099609,
                        4089.14819336,
                        2698.01220703,
                        3301.28710938,
                        3037.10302734,
                        3349.38769531,
                        4385.32275391,
                        3340.14624023,
                        4094.20288086,
                        3267.44702148,
                        4542.62011719,
                        3078.07226562,
                        4000.79589844,
                        4063.57910156,
                        2750.37988281,
                        5425.58203125,
                        4459.1340332,
                        6217.66479492,
                        21638.309082,
                        5689.85913086,
                        2625.06591797
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-308.909867799\n",
                                "-307.91920665\n",
                                "",
                                "-309.229331238\n",
                                "-309.467607972\n",
                                "-310.199258612\n",
                                "-308.154178062\n",
                                "-310.724412858\n",
                                "-311.348724134\n",
                                "-309.836916891\n",
                                "-308.070312736\n",
                                "-309.944264447\n",
                                "-308.801128894\n",
                                "-308.362594443\n",
                                "-309.143219287\n",
                                "-308.173338322\n",
                                "-308.271970333\n",
                                "-310.6337605\n",
                                "-308.291213645\n",
                                "-310.672438851\n",
                                "-309.787472478\n",
                                "-308.678484891\n",
                                "-310.150267988\n",
                                "-309.156114793\n",
                                "-309.327053287\n",
                                "-307.686667037\n",
                                "-307.855414906\n",
                                "-308.834637553\n",
                                "-309.942870773\n",
                                "-310.213593004\n",
                                "-307.819165217\n",
                                "-308.226148965\n",
                                "-309.148583743\n",
                                "-308.144875653\n",
                                "-309.201784927\n",
                                "-308.744180849\n",
                                "-310.348695653\n",
                                "-308.460988265\n",
                                "-308.474139144\n",
                                "-308.417287729\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2225.98999023, 
                    "ms_run" : [
                        8377.03125,
                        48644.5690918,
                        7137.890625,
                        6008.38500977,
                        6841.57519531,
                        8524.221191410001,
                        6917.625,
                        9522.48095703,
                        6660.74707031,
                        6280.07104492,
                        9499.561035160001,
                        7000.39501953,
                        8612.954101560001,
                        14171.5869141,
                        5375.41918945,
                        5830.47607422,
                        17329.6899414,
                        13379.3666992,
                        8523.2409668,
                        6918.99194336,
                        13321.5302734,
                        7048.93115234,
                        7615.89208984,
                        10304.2121582,
                        11615.4931641,
                        8916.5378418,
                        8949.198974610001,
                        9536.125,
                        5258.93896484,
                        4451.84985352,
                        6672.32299805,
                        7073.01831055,
                        8205.8269043,
                        7218.75488281,
                        7548.92504883,
                        8833.20922852,
                        11084.9438477,
                        5913.05395508,
                        6530.86181641,
                        24917.380127
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-309.521457085\n",
                                "-309.122311083\n",
                                "-310.176692673\n",
                                "-308.1517965\n",
                                "-307.998708074\n",
                                "-310.233476652\n",
                                "-309.597001231\n",
                                "-309.671921223\n",
                                "-310.444576789\n",
                                "-310.323455966\n",
                                "-309.960052952\n",
                                "-308.394558598\n",
                                "-309.332188876\n",
                                "-308.417183338\n",
                                "-309.361594584\n",
                                "-309.419782348\n",
                                "-309.855676242\n",
                                "-310.249829884\n",
                                "-310.986512963\n",
                                "-308.834765616\n",
                                "-307.724962375\n",
                                "-309.797653299\n",
                                "-309.645147702\n",
                                "-310.381557011\n",
                                "-310.565171066\n",
                                "-309.093111152\n",
                                "-310.883048667\n",
                                "-310.841781104\n",
                                "-307.645132681\n",
                                "-307.537528925\n",
                                "-309.090812401\n",
                                "-309.223480069\n",
                                "-309.427794955\n",
                                "-309.400948855\n",
                                "-310.225959567\n",
                                "-310.103360786\n",
                                "-309.744402097\n",
                                "-309.904315153\n",
                                "-309.194794147\n",
                                "-309.100365194\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2152.58813477, 
                    "ms_run" : [
                        1944.375,
                        2419.79980469,
                        1787.86791992,
                        1779.39477539,
                        1728.15405273,
                        1761.85083008,
                        1760.25390625,
                        2106.95605469,
                        1878.66381836,
                        8846.88085938,
                        1758.4440918,
                        2088.73413086,
                        4590.22998047,
                        1743.33691406,
                        7468.91601562,
                        1958.96386719,
                        3212.13696289,
                        5305.90478516,
                        1772.9831543,
                        1768.61083984,
                        1776.94213867,
                        1588.0090332,
                        2323.18896484,
                        1927.39697266,
                        23301.3779297,
                        1681.73095703,
                        1748.57910156,
                        2159.92993164,
                        4509.00195312,
                        2163.69702148,
                        2154.85400391,
                        1784.81591797,
                        1723.40185547,
                        4315.47802734,
                        1644.73706055,
                        3056.28295898,
                        2466.91796875,
                        2320.27197266,
                        1794.59912109,
                        3748.39916992
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2301.70800781, 
                    "ms_run" : [
                        2700.453125,
                        2759.50512695,
                        2755.04394531,
                        11844.697998,
                        2788.04492188,
                        4683.24389648,
                        4662.5090332,
                        3938.5859375,
                        7779.48999023,
                        2766.82299805,
                        18699.5090332,
                        3154.2980957,
                        6602.16601562,
                        28615.4338379,
                        2465.99414062,
                        2568.76489258,
                        2468.85302734,
                        2752.64599609,
                        2635.58886719,
                        2351.58886719,
                        2630.14208984,
                        2990.92016602,
                        15907.3210449,
                        2457.75512695,
                        2693.12329102,
                        2706.4309082,
                        2667.63305664,
                        5805.35424805,
                        2586.33178711,
                        2864.97802734,
                        2543.46875,
                        2717.90185547,
                        59598.3640137,
                        2454.12084961,
                        2617.47192383,
                        4247.08300781,
                        2362.15209961,
                        2697.30981445,
                        2474.37304688,
                        3054.6328125
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2107.31811523, 
                    "ms_run" : [
                        405.905029297,
                        414.082763672,
                        413.305908203,
                        427.083984375,
                        424.521240234,
                        403.250732422,
                        417.506835938,
                        416.135986328,
                        416.186035156,
                        414.005859375,
                        415.864990234,
                        425.769042969,
                        410.995117188,
                        424.524169922,
                        417.942871094,
                        415.215820312,
                        425.418945312,
                        417.118896484,
                        407.177978516,
                        418.323974609,
                        422.032714844,
                        422.916015625,
                        413.397949219,
                        408.934326172,
                        412.488037109,
                        411.958984375,
                        423.918945312,
                        419.581054688,
                        415.434082031,
                        413.819824219,
                        419.052246094,
                        396.064941406,
                        419.551025391,
                        398.437988281,
                        410.753173828,
                        419.048095703,
                        405.055908203,
                        404.278808594,
                        410.353027344,
                        418.577880859
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2234.54492188, 
                    "ms_run" : [
                        885.862792969,
                        894.084960938,
                        875.055175781,
                        866.9670410160001,
                        889.915039062,
                        879.0500488279999,
                        885.25390625,
                        877.2590332029999,
                        878.9299316410001,
                        877.1188964839999,
                        865.291015625,
                        882.501953125,
                        880.313964844,
                        903.1779785160001,
                        893.770019531,
                        888.58203125,
                        873.2419433589999,
                        888.5368652339999,
                        874.243164062,
                        893.174804688,
                        886.8571777339999,
                        849.358886719,
                        877.618164062,
                        876.861816406,
                        896.125,
                        860.7971191410001,
                        860.956054688,
                        867.1120605470001,
                        872.394042969,
                        867.0109863279999,
                        887.327148438,
                        884.8869628910001,
                        885.772949219,
                        879.836914062,
                        877.3669433589999,
                        889.2468261720001,
                        876.978027344,
                        892.3381347660001,
                        874.5529785160001,
                        901.891113281
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2088.00976562, 
                    "ms_run" : [
                        5416.12084961,
                        5368.23071289,
                        5376.93212891,
                        5399.40087891,
                        5413.3840332,
                        5414.90380859,
                        5347.92895508,
                        5386.70288086,
                        5391.52319336,
                        5403.71899414,
                        5373.82421875,
                        5424.85595703,
                        5356.87255859,
                        5431.78515625,
                        5417.52416992,
                        5395.65405273,
                        5376.01123047,
                        5383.85009766,
                        5416.27905273,
                        5369.87817383,
                        5417.89111328,
                        5419.16699219,
                        5360.28710938,
                        5387.6027832,
                        5433.36621094,
                        5429.34204102,
                        5382.75927734,
                        5382.56494141,
                        5399.90209961,
                        5383.97290039,
                        5364.18286133,
                        5364.06396484,
                        5444.34790039,
                        5411.82983398,
                        5376.76098633,
                        5388.47119141,
                        5350.87915039,
                        5378.39990234,
                        5376.48901367,
                        5579.38598633
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-505.535899142\n",
                                "-1333.4973447\n",
                                "-1333.09169932\n",
                                "-493.229125303\n",
                                "-1596.10027144\n",
                                "-415.241853368\n",
                                "-1935.30923011\n",
                                "-503.365745171\n",
                                "-523.775523151\n",
                                "-729.57568578\n",
                                "-5284.10905604\n",
                                "-431.183936462\n",
                                "-587.842976859\n",
                                "-446.725973277\n",
                                "-505.916764813\n",
                                "-603.73651578\n",
                                "-686.155616044\n",
                                "-675.869168179\n",
                                "-502.900193783\n",
                                "-797.675716386\n",
                                "-573.229492101\n",
                                "-851.954019422\n",
                                "-1377.8439476\n",
                                "-563.638893057\n",
                                "-7143.24684701\n",
                                "-488.070548402\n",
                                "-383.700523695\n",
                                "-838.758349199\n",
                                "-576.688334867\n",
                                "-535.508081543\n",
                                "-702.791441687\n",
                                "-626.219447992\n",
                                "-788.261481219\n",
                                "-518.419015347\n",
                                "-764.862432664\n",
                                "-460.25662482\n",
                                "-593.939706158\n",
                                "-1026.45572883\n",
                                "-593.662196388\n",
                                "-594.973284184\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2162.67626953, 
                    "ms_run" : [
                        5438.59790039,
                        5435.49121094,
                        5494.63598633,
                        5461.58496094,
                        5459.41577148,
                        5455.88183594,
                        5454.63720703,
                        5465.3046875,
                        5416.60107422,
                        5432.51513672,
                        5447.76904297,
                        5455.71704102,
                        5469.84008789,
                        5453.98608398,
                        5408.03222656,
                        5423.57080078,
                        5459.37207031,
                        5449.37988281,
                        5417.55908203,
                        5485.66772461,
                        5424.0,
                        5481.32104492,
                        5458.19897461,
                        5399.72900391,
                        5417.88696289,
                        5472.71582031,
                        5480.51611328,
                        5437.58300781,
                        5433.5,
                        5405.22802734,
                        5457.35009766,
                        5444.19189453,
                        5497.12207031,
                        5449.796875,
                        5433.31494141,
                        5488.3371582,
                        5448.73193359,
                        5434.203125,
                        5417.82983398,
                        5425.02319336
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-669.807808827\n",
                                "-507.959911661\n",
                                "-681.869930011\n",
                                "-1152.56258762\n",
                                "-970.512076732\n",
                                "-450.544404624\n",
                                "-476.541065379\n",
                                "-582.078391626\n",
                                "-550.07297219\n",
                                "-518.360680053\n",
                                "-399.561341338\n",
                                "-493.784844704\n",
                                "-442.705782126\n",
                                "-395.987591365\n",
                                "-541.518002994\n",
                                "-438.344900623\n",
                                "-827.123481141\n",
                                "-3866.49812115\n",
                                "-662.876811756\n",
                                "-493.609529332\n",
                                "-632.099468736\n",
                                "-644.009631737\n",
                                "-961.847236496\n",
                                "-444.109087206\n",
                                "-780.182318029\n",
                                "-408.043781834\n",
                                "-770.632900978\n",
                                "-520.391629431\n",
                                "-475.322815569\n",
                                "-411.826503476\n",
                                "-454.653451368\n",
                                "-880.628625755\n",
                                "-1189.35364023\n",
                                "-451.875417729\n",
                                "-450.057012817\n",
                                "-446.232877109\n",
                                "-723.608893808\n",
                                "-464.746776488\n",
                                "-648.917183217\n",
                                "-470.625490588\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2226.13989258, 
                    "ms_run" : [
                        7749.49902344,
                        7743.9309082,
                        7793.79199219,
                        7811.90795898,
                        7755.21118164,
                        7756.41699219,
                        7898.55200195,
                        7766.16503906,
                        7778.03222656,
                        7792.48193359,
                        7767.77392578,
                        7733.22705078,
                        7731.03979492,
                        7799.80102539,
                        7711.91503906,
                        7715.42480469,
                        7791.50415039,
                        7699.95581055,
                        7717.71191406,
                        7746.73706055,
                        7743.67797852,
                        7730.03100586,
                        7751.60693359,
                        7770.76708984,
                        7747.38720703,
                        7727.41699219,
                        7782.46899414,
                        7737.71923828,
                        7716.22094727,
                        7813.51904297,
                        7813.65600586,
                        7774.60400391,
                        7779.95214844,
                        7752.58789062,
                        7759.46679688,
                        7772.45898438,
                        7758.36181641,
                        7771.48925781,
                        7846.40185547,
                        7775.26391602
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-411.112545379\n",
                                "-630.952219657\n",
                                "-879.143858772\n",
                                "-1056.58244939\n",
                                "-488.452284212\n",
                                "-610.109351638\n",
                                "-439.822032958\n",
                                "-769.868502051\n",
                                "-527.951333215\n",
                                "-583.414597131\n",
                                "-641.812835041\n",
                                "-506.959410836\n",
                                "-558.767275932\n",
                                "-471.841786473\n",
                                "-1225.46017829\n",
                                "-564.985260715\n",
                                "-557.893230097\n",
                                "-435.932633387\n",
                                "-780.067426736\n",
                                "-413.133834659\n",
                                "-499.399357506\n",
                                "-541.429898793\n",
                                "-624.107791019\n",
                                "-565.530894091\n",
                                "-439.901539323\n",
                                "-873.240270834\n",
                                "-884.257475548\n",
                                "-403.116923463\n",
                                "-722.873619257\n",
                                "-447.347999683\n",
                                "-682.250137806\n",
                                "-451.560072555\n",
                                "-1179.90490115\n",
                                "-667.386062918\n",
                                "-459.102931002\n",
                                "-680.095690671\n",
                                "-621.085457102\n",
                                "-633.623184432\n",
                                "-430.844537088\n",
                                "-683.866112257\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2189.3449707, 
                    "ms_run" : [
                        7596.61181641,
                        7696.57006836,
                        7249.37695312,
                        7979.49902344,
                        7230.48803711,
                        7993.09619141,
                        7906.2409668,
                        7568.13916016,
                        7270.32202148,
                        8006.29589844,
                        7541.56884766,
                        7135.25097656,
                        8016.11083984,
                        7760.71411133,
                        7481.23510742,
                        7706.83422852,
                        8251.343994139999,
                        7408.05908203,
                        7679.64111328,
                        7346.29492188,
                        7235.38208008,
                        7647.38720703,
                        8443.35888672,
                        7808.0078125,
                        7435.37670898,
                        7940.16308594,
                        7836.57006836,
                        7482.5090332,
                        6963.64282227,
                        7171.15722656,
                        7211.36791992,
                        7443.53393555,
                        7685.62988281,
                        7620.55200195,
                        8071.95410156,
                        7254.59106445,
                        7352.11010742,
                        7746.60107422,
                        7936.15014648,
                        7214.5390625
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-372.364757314\n",
                                "-369.764212269\n",
                                "-375.157169482\n",
                                "-369.097165401\n",
                                "-372.259814507\n",
                                "-369.957773193\n",
                                "-402.750624181\n",
                                "-370.758522891\n",
                                "-371.81967071\n",
                                "-374.069905346\n",
                                "-370.459893201\n",
                                "-367.870428311\n",
                                "-370.686551515\n",
                                "-368.680725943\n",
                                "-367.242024118\n",
                                "-367.368772311\n",
                                "-371.130089789\n",
                                "-376.944882518\n",
                                "-378.23954749\n",
                                "-367.96504778\n",
                                "-369.948451602\n",
                                "-375.4333836\n",
                                "-370.978413551\n",
                                "-377.570394085\n",
                                "-367.529739745\n",
                                "-387.869356614\n",
                                "-368.035878853\n",
                                "-415.549286063\n",
                                "-369.351164927\n",
                                "-376.595730795\n",
                                "-365.815678415\n",
                                "-367.339724249\n",
                                "-371.437949415\n",
                                "-367.553565098\n",
                                "-376.344892841\n",
                                "-366.677629528\n",
                                "-385.65623028\n",
                                "-384.767842818\n",
                                "-374.278946762\n",
                                "-375.606798789\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2252.75976562, 
                    "ms_run" : [
                        9601.06298828,
                        10023.9111328,
                        9873.956787110001,
                        9686.90307617,
                        9296.52905273,
                        9708.10205078,
                        10700.7780762,
                        9746.982910160001,
                        9446.33813477,
                        9989.4909668,
                        9715.310058589999,
                        9617.62182617,
                        9851.235351560001,
                        9989.43823242,
                        10020.7736816,
                        10045.5219727,
                        9499.66186523,
                        10259.973877,
                        10191.0756836,
                        9837.536621089999,
                        11718.3476562,
                        10165.9782715,
                        11276.7600098,
                        9976.812744139999,
                        10437.1560059,
                        9659.032714839999,
                        9566.271972660001,
                        11051.4677734,
                        10637.2380371,
                        10367.7099609,
                        10657.9111328,
                        9876.83203125,
                        10261.8369141,
                        10150.032959,
                        10048.3498535,
                        10145.4160156,
                        9938.81201172,
                        10586.1459961,
                        9844.926025389999,
                        10343.6020508
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-366.935236192\n",
                                "-366.501176075\n",
                                "-366.610004445\n",
                                "-462.8455321\n",
                                "-365.600704995\n",
                                "-382.553919604\n",
                                "-386.103072442\n",
                                "-381.801009164\n",
                                "-368.918977909\n",
                                "-369.792714638\n",
                                "-367.088106378\n",
                                "-367.431581756\n",
                                "-384.473319015\n",
                                "-372.356754393\n",
                                "-377.643560145\n",
                                "-369.882443682\n",
                                "-367.097339688\n",
                                "-394.36994701\n",
                                "-368.23050397\n",
                                "-366.424388063\n",
                                "-471.045826179\n",
                                "-370.327408011\n",
                                "-371.25868833\n",
                                "-371.683914573\n",
                                "-367.554304537\n",
                                "-367.925987242\n",
                                "-367.933185798\n",
                                "-369.358815718\n",
                                "-371.103429013\n",
                                "-368.633604237\n",
                                "-367.885675409\n",
                                "-369.333326439\n",
                                "-402.750624181\n",
                                "-377.247532826\n",
                                "-369.023196283\n",
                                "-377.985368008\n",
                                "-368.429687785\n",
                                "-386.198744248\n",
                                "-369.680835138\n",
                                "-368.965291067\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2213.50097656, 
                    "ms_run" : [
                        8365.0378418,
                        8179.26928711,
                        8183.27783203,
                        8141.15600586,
                        8176.32910156,
                        8260.353027339999,
                        8983.28320312,
                        9015.249023439999,
                        8088.19824219,
                        8432.465087889999,
                        8116.296875,
                        9547.770996089999,
                        8413.000976560001,
                        8238.616943360001,
                        9794.57885742,
                        7440.74291992,
                        8340.584960939999,
                        8214.3449707,
                        8385.81518555,
                        8524.26782227,
                        9164.48706055,
                        10461.3659668,
                        8511.3190918,
                        9158.9440918,
                        8525.828125,
                        8721.50170898,
                        8278.5769043,
                        9192.564941410001,
                        8426.73120117,
                        8873.907226560001,
                        8808.566162110001,
                        8436.00390625,
                        8317.5690918,
                        9093.97583008,
                        8822.5300293,
                        8376.53393555,
                        9071.99291992,
                        8290.39794922,
                        10027.1179199,
                        8761.790039060001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-371.778502156\n",
                                "-366.892169394\n",
                                "-389.075577476\n",
                                "-372.163689196\n",
                                "-369.07575057\n",
                                "-402.588706687\n",
                                "-366.805712506\n",
                                "-372.136375538\n",
                                "-368.28142701\n",
                                "-369.0418876\n",
                                "-372.829545178\n",
                                "-373.709554698\n",
                                "-370.331483683\n",
                                "-367.966897834\n",
                                "-408.529587444\n",
                                "-369.422773189\n",
                                "-390.524960976\n",
                                "-367.156364272\n",
                                "-368.279481007\n",
                                "-370.121688515\n",
                                "-369.38640306\n",
                                "-379.669855463\n",
                                "-367.908742299\n",
                                "-373.542384226\n",
                                "-375.484162818\n",
                                "-370.55688945\n",
                                "-369.967347236\n",
                                "-370.597921834\n",
                                "-368.074627402\n",
                                "-380.303555413\n",
                                "-370.11590408\n",
                                "-371.809681306\n",
                                "-366.656194491\n",
                                "-371.3988286\n",
                                "-366.85489546\n",
                                "-367.381973476\n",
                                "-369.195173867\n",
                                "-367.836824578\n",
                                "-370.924453082\n",
                                "-368.497490829\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2250.85595703, 
                    "ms_run" : [
                        11032.9838867,
                        10300.7910156,
                        10231.9689941,
                        10317.0280762,
                        11376.0822754,
                        10530.1499023,
                        11838.2070312,
                        10371.8068848,
                        12563.1757812,
                        11615.7958984,
                        11029.9797363,
                        11605.2880859,
                        9830.27416992,
                        10922.5849609,
                        11649.4260254,
                        10375.302002,
                        12047.0507812,
                        11660.6523438,
                        10343.2888184,
                        10053.0178223,
                        10787.0932617,
                        11498.512207,
                        10347.072998,
                        11564.7060547,
                        11121.1831055,
                        12478.1037598,
                        12293.157959,
                        10770.355957,
                        10913.1921387,
                        11374.5720215,
                        10579.2519531,
                        10878.4848633,
                        10600.5981445,
                        11216.263916,
                        11203.8208008,
                        11194.5742188,
                        17545.5109863,
                        12434.092041,
                        12847.8327637,
                        11242.0927734
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-369.258095574\n",
                                "-365.709790843\n",
                                "-379.450593977\n",
                                "-372.192546108\n",
                                "-379.138458022\n",
                                "-378.358075159\n",
                                "-374.010700867\n",
                                "-370.08969336\n",
                                "-372.989900652\n",
                                "-364.817186534\n",
                                "-384.832199931\n",
                                "-369.589496409\n",
                                "-367.72311444\n",
                                "-366.464048456\n",
                                "-372.814448153\n",
                                "-372.246882195\n",
                                "-368.948473947\n",
                                "-368.79593942\n",
                                "-377.605435319\n",
                                "-364.968607243\n",
                                "-369.741946814\n",
                                "-383.685207569\n",
                                "-369.303772425\n",
                                "-368.702675848\n",
                                "-376.068704294\n",
                                "-369.308933439\n",
                                "-369.471300514\n",
                                "-369.690893051\n",
                                "-372.348863388\n",
                                "-367.203558427\n",
                                "-368.332377102\n",
                                "-372.903047495\n",
                                "-370.198786085\n",
                                "-371.058467548\n",
                                "-384.57990086\n",
                                "-367.992550513\n",
                                "-381.010404362\n",
                                "-374.423527235\n",
                                "-386.305295619\n",
                                "-383.000156353\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2243.55786133, 
                    "ms_run" : [
                        5532.89306641,
                        6899.15307617,
                        6294.62304688,
                        5703.70776367,
                        7231.08007812,
                        5749.19116211,
                        5629.56982422,
                        5448.03808594,
                        5330.8762207,
                        6908.80883789,
                        5671.03515625,
                        7191.01708984,
                        5503.44824219,
                        5638.45117188,
                        5857.1809082,
                        5356.29077148,
                        5475.40112305,
                        6839.59301758,
                        5324.203125,
                        5502.05810547,
                        5948.10498047,
                        5993.60888672,
                        5342.32788086,
                        5860.99707031,
                        6844.26220703,
                        5972.83203125,
                        5807.86816406,
                        6349.70800781,
                        7028.36425781,
                        5521.67114258,
                        5361.22607422,
                        6833.0300293,
                        6884.73803711,
                        6972.57714844,
                        6426.54614258,
                        5898.7878418,
                        6900.47802734,
                        7230.94677734,
                        6084.41772461,
                        5773.48217773
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2320.97387695, 
                    "ms_run" : [
                        9093.95922852,
                        9279.10229492,
                        10130.1569824,
                        9348.093994139999,
                        9434.20898438,
                        9215.11010742,
                        9897.25317383,
                        10263.0209961,
                        10190.1027832,
                        9052.054931639999,
                        10192.1459961,
                        9443.909912110001,
                        9360.37304688,
                        9073.674804689999,
                        9209.05981445,
                        10032.2697754,
                        9435.056152339999,
                        9248.22583008,
                        9882.95776367,
                        10199.5710449,
                        9014.08398438,
                        8821.402099610001,
                        10403.7890625,
                        9049.31079102,
                        8918.017089839999,
                        9105.10717773,
                        9530.290039060001,
                        9121.23608398,
                        9774.40405273,
                        9441.47192383,
                        9847.55078125,
                        9034.38720703,
                        9761.54101562,
                        9088.739257810001,
                        9010.70385742,
                        8817.97998047,
                        9037.860839839999,
                        9578.932128910001,
                        9515.60717773,
                        9693.54296875
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2217.70581055, 
                    "ms_run" : [
                        1889.65307617,
                        1874.94482422,
                        1918.96118164,
                        1892.53808594,
                        1930.97094727,
                        1892.73291016,
                        1807.63623047,
                        1871.08398438,
                        1886.00683594,
                        1852.88085938,
                        1849.54492188,
                        1896.00292969,
                        1924.91088867,
                        1864.56811523,
                        1853.86108398,
                        1889.58789062,
                        1809.80200195,
                        1857.84082031,
                        1887.30493164,
                        1845.76611328,
                        1844.93603516,
                        1839.23901367,
                        1888.66918945,
                        1859.81713867,
                        1836.98925781,
                        1879.36816406,
                        1867.19287109,
                        1830.27392578,
                        1874.71826172,
                        1828.95703125,
                        1852.72509766,
                        1876.8059082,
                        1880.39404297,
                        1887.20605469,
                        1849.25610352,
                        1893.25512695,
                        1831.00219727,
                        1911.56323242,
                        1875.00683594,
                        1937.06689453
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2279.42797852, 
                    "ms_run" : [
                        2462.28515625,
                        2379.75683594,
                        2408.18798828,
                        2364.21533203,
                        2417.39477539,
                        2387.69506836,
                        2351.86694336,
                        2387.34008789,
                        2427.046875,
                        2313.15112305,
                        2433.20385742,
                        2332.92016602,
                        2372.83886719,
                        2374.12109375,
                        2309.07080078,
                        2384.4831543,
                        2388.29882812,
                        2386.74804688,
                        2354.66088867,
                        2383.59301758,
                        2341.94116211,
                        2268.45996094,
                        2405.09692383,
                        2362.9140625,
                        2419.24902344,
                        2317.65698242,
                        2371.99902344,
                        2353.60986328,
                        2341.38598633,
                        2442.52099609,
                        2419.65307617,
                        2337.75805664,
                        2342.58398438,
                        2341.18115234,
                        2410.85693359,
                        2342.20605469,
                        2390.74414062,
                        2377.40991211,
                        2319.06811523,
                        2416.61889648
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2168.65405273, 
                    "ms_run" : [
                        6668.58300781,
                        6654.13891602,
                        6639.26904297,
                        6674.82617188,
                        6683.66772461,
                        6712.54907227,
                        6643.39697266,
                        6677.54101562,
                        6660.56518555,
                        6677.84008789,
                        6706.09277344,
                        6615.03491211,
                        6687.62670898,
                        6780.76806641,
                        6714.33398438,
                        6621.30883789,
                        6597.33886719,
                        6594.96704102,
                        6654.98706055,
                        6600.98583984,
                        6587.84301758,
                        6616.68579102,
                        6628.2668457,
                        6686.95605469,
                        6623.41308594,
                        6582.18310547,
                        6595.26391602,
                        6578.54589844,
                        6610.18115234,
                        6616.87792969,
                        6602.64086914,
                        6641.45678711,
                        6598.36010742,
                        6577.65185547,
                        6589.04785156,
                        6606.34692383,
                        6621.82080078,
                        6612.81103516,
                        6593.28198242,
                        6617.38085938
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2480.49466356\n",
                                "-2479.86981246\n",
                                "-2491.4910447\n",
                                "-2452.45746546\n",
                                "-2467.68804049\n",
                                "-2454.48227465\n",
                                "-2472.79654426\n",
                                "-2479.60844052\n",
                                "-2463.60137553\n",
                                "-2480.88922121\n",
                                "-2483.51393847\n",
                                "-2480.56142037\n",
                                "-2468.466833\n",
                                "-2475.20538494\n",
                                "-2482.94815226\n",
                                "-2468.93654249\n",
                                "-2482.94571875\n",
                                "-2474.6298187\n",
                                "-2470.52020004\n",
                                "-2482.33896924\n",
                                "-2458.48398571\n",
                                "-2470.86337562\n",
                                "-2459.86520733\n",
                                "-2472.15783491\n",
                                "-2468.4555186\n",
                                "-2467.87282388\n",
                                "-2487.00252269\n",
                                "-2467.88959511\n",
                                "-2478.94001423\n",
                                "-2472.79994438\n",
                                "-2473.42325441\n",
                                "-2484.23569919\n",
                                "-2474.58653985\n",
                                "-2461.93782883\n",
                                "-2476.39798095\n",
                                "-2478.03309335\n",
                                "-2481.66733481\n",
                                "-2471.1816035\n",
                                "-2474.65141621\n",
                                "-2479.61219509\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2286.08520508, 
                    "ms_run" : [
                        11943.1911621,
                        11850.2758789,
                        11814.1281738,
                        11935.2358398,
                        11835.1809082,
                        11811.5339355,
                        11866.5100098,
                        12015.1269531,
                        11802.2399902,
                        11743.9133301,
                        11753.3127441,
                        11779.8278809,
                        11787.5012207,
                        11741.7490234,
                        11872.9411621,
                        11765.9951172,
                        11882.895752,
                        11848.8688965,
                        11775.9328613,
                        11846.284668,
                        11853.7580566,
                        11791.7849121,
                        11807.0117188,
                        11953.1496582,
                        11878.9521484,
                        11825.5458984,
                        11938.8151855,
                        11880.4140625,
                        11852.8500977,
                        11899.0480957,
                        11808.8208008,
                        11836.2800293,
                        11827.9248047,
                        11839.927002,
                        11832.3200684,
                        12010.9938965,
                        11822.6508789,
                        11818.105957,
                        11823.130127,
                        11819.8776855
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2487.65667004\n",
                                "-2457.148737\n",
                                "-2478.84323584\n",
                                "-2476.19475698\n",
                                "-2464.04145492\n",
                                "-2481.67001145\n",
                                "-2477.6294285\n",
                                "-2469.66943407\n",
                                "-2478.98437666\n",
                                "-2465.91992219\n",
                                "-2468.76919131\n",
                                "-2481.50368644\n",
                                "-2474.23450538\n",
                                "-2477.2955631\n",
                                "-2478.52735076\n",
                                "-2468.55687521\n",
                                "-2462.55984074\n",
                                "-2471.47835173\n",
                                "-2488.55315747\n",
                                "-2462.61540846\n",
                                "-2472.56918186\n",
                                "-2470.26038761\n",
                                "-2480.51427954\n",
                                "-2471.46078092\n",
                                "-2453.39868106\n",
                                "-2471.32930501\n",
                                "-2473.32597602\n",
                                "-2465.45048269\n",
                                "-2479.0948793\n",
                                "-2479.46791763\n",
                                "-2469.57205869\n",
                                "-2470.99330102\n",
                                "-2468.13545303\n",
                                "-2479.01513561\n",
                                "-2473.01674842\n",
                                "-2474.84961626\n",
                                "-2473.69757517\n",
                                "-2461.0710289\n",
                                "-2488.50348251\n",
                                "-2445.69030993\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2325.08398438, 
                    "ms_run" : [
                        14218.2768555,
                        14149.6318359,
                        14265.4208984,
                        14225.1499023,
                        14493.5959473,
                        14179.6191406,
                        14252.9099121,
                        14118.1867676,
                        14249.7497559,
                        14139.6818848,
                        14289.8039551,
                        14216.0068359,
                        14206.4299316,
                        14065.6030273,
                        14170.5500488,
                        14206.8679199,
                        14153.8359375,
                        14133.453125,
                        14250.7558594,
                        14184.314209,
                        14301.2199707,
                        14022.7270508,
                        14305.4047852,
                        14095.4191895,
                        14141.0581055,
                        14090.1911621,
                        14056.130127,
                        14125.2687988,
                        14109.6411133,
                        14045.1108398,
                        14050.9887695,
                        14013.9038086,
                        14150.5961914,
                        14337.1291504,
                        14474.8249512,
                        14126.3239746,
                        14048.9609375,
                        13988.0358887,
                        14089.8979492,
                        14037.3300781
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2480.20121045\n",
                                "-2472.83686065\n",
                                "-2460.10129571\n",
                                "-2439.76172196\n",
                                "-2478.04850329\n",
                                "-2475.72371898\n",
                                "-2488.51097577\n",
                                "-2461.61152544\n",
                                "-2482.10542951\n",
                                "-2461.82452316\n",
                                "-2465.1689508\n",
                                "-2483.31048183\n",
                                "-2472.8013154\n",
                                "-2475.07786171\n",
                                "-2473.69072591\n",
                                "-2482.95918715\n",
                                "-2480.77871175\n",
                                "-2473.07680886\n",
                                "-2481.95605678\n",
                                "-2479.9419276\n",
                                "-2475.105175\n",
                                "-2455.92696161\n",
                                "-2469.70927843\n",
                                "-2479.93244118\n",
                                "-2486.58899807\n",
                                "-2475.17517191\n",
                                "-2466.36422398\n",
                                "-2477.33775419\n",
                                "-2475.05890293\n",
                                "-2465.08300221\n",
                                "-2467.86919167\n",
                                "-2469.51392945\n",
                                "-2475.01342051\n",
                                "-2459.22096737\n",
                                "-2488.99290319\n",
                                "-2468.25775557\n",
                                "-2483.69191135\n",
                                "-2476.15025632\n",
                                "-2478.1161697\n",
                                "-2480.55332757\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2306.30126953, 
                    "ms_run" : [
                        10676.6987305,
                        10717.8901367,
                        10762.4990234,
                        11056.4179688,
                        10624.7102051,
                        10667.800293,
                        10720.9379883,
                        10632.1848145,
                        10708.5900879,
                        10625.5461426,
                        10676.3881836,
                        10700.1379395,
                        10713.5141602,
                        10659.5749512,
                        10628.4470215,
                        10630.4099121,
                        10673.7739258,
                        10802.3898926,
                        10629.5109863,
                        10679.0759277,
                        10816.5361328,
                        10625.2419434,
                        10806.1767578,
                        10694.2868652,
                        10651.8093262,
                        10658.1040039,
                        10671.8562012,
                        10633.7858887,
                        10662.8110352,
                        10637.3500977,
                        10660.4519043,
                        10602.3308105,
                        10628.6630859,
                        10566.4631348,
                        10735.395752,
                        10633.3601074,
                        10821.4682617,
                        10678.6311035,
                        10681.7131348,
                        10644.0690918
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2473.45232606\n",
                                "-2467.98954462\n",
                                "-2479.96920111\n",
                                "-2482.30130107\n",
                                "-2477.05386656\n",
                                "-2465.07323471\n",
                                "-2470.30765516\n",
                                "-2475.22872006\n",
                                "-2488.0589665\n",
                                "-2467.66437734\n",
                                "-2485.37010214\n",
                                "-2468.38478466\n",
                                "-2480.35582982\n",
                                "-2464.46132202\n",
                                "-2484.53840846\n",
                                "-2480.74503546\n",
                                "-2453.93469901\n",
                                "-2460.39825879\n",
                                "-2483.05344364\n",
                                "-2490.03853537\n",
                                "-2467.61964897\n",
                                "-2478.2304814\n",
                                "-2476.08551856\n",
                                "-2470.88238136\n",
                                "-2469.74700233\n",
                                "-2474.0598504\n",
                                "-2474.9477903\n",
                                "-2461.56382708\n",
                                "-2488.33817305\n",
                                "-2472.28199085\n",
                                "-2476.25661519\n",
                                "-2473.52313081\n",
                                "-2473.65822994\n",
                                "-2480.86609551\n",
                                "-2493.74840552\n",
                                "-2475.1618964\n",
                                "-2482.79411364\n",
                                "-2482.10542951\n",
                                "-2468.76919131\n",
                                "-2490.25446712\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2339.58203125, 
                    "ms_run" : [
                        16629.3840332,
                        16623.670166,
                        16360.7680664,
                        16601.9240723,
                        16687.0461426,
                        16617.3837891,
                        16792.9760742,
                        16679.8820801,
                        16464.7077637,
                        16679.2421875,
                        16449.012207,
                        16391.0490723,
                        16167.9299316,
                        16623.3808594,
                        16543.6630859,
                        16570.3879395,
                        16405.2438965,
                        16355.8571777,
                        16373.1391602,
                        16361.2402344,
                        16388.263916,
                        16447.0981445,
                        16456.4382324,
                        16371.9157715,
                        16218.5031738,
                        16435.1459961,
                        16272.5168457,
                        16401.0288086,
                        16376.3703613,
                        16285.1418457,
                        16371.598877,
                        16212.1862793,
                        16291.8447266,
                        16260.7441406,
                        16142.1120605,
                        16145.8491211,
                        16344.8779297,
                        16313.5458984,
                        16359.0490723,
                        16505.1831055
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2468.40552068\n",
                                "-2479.62360225\n",
                                "-2482.64383619\n",
                                "-2485.39905702\n",
                                "-2465.47810535\n",
                                "-2463.29143226\n",
                                "-2487.27711654\n",
                                "-2487.10946018\n",
                                "-2470.25368829\n",
                                "-2469.56989667\n",
                                "-2482.75273963\n",
                                "-2469.24539157\n",
                                "-2453.79715477\n",
                                "-2483.493658\n",
                                "-2479.35183697\n",
                                "-2472.75478955\n",
                                "-2487.16384123\n",
                                "-2464.51252641\n",
                                "-2477.76637269\n",
                                "-2469.68064017\n",
                                "-2475.12811508\n",
                                "-2477.20223534\n",
                                "-2449.9711782\n",
                                "-2464.56534582\n",
                                "-2475.74241934\n",
                                "-2472.20088782\n",
                                "-2478.09865739\n",
                                "-2479.59629782\n",
                                "-2478.97255794\n",
                                "-2465.02910152\n",
                                "-2469.82042552\n",
                                "-2473.27110903\n",
                                "-2463.62110434\n",
                                "-2467.20806013\n",
                                "-2469.07672493\n",
                                "-2476.1668514\n",
                                "-2474.34776847\n",
                                "-2467.01872498\n",
                                "-2458.34710013\n",
                                "-2483.80365209\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2298.83105469, 
                    "ms_run" : [
                        10764.5158691,
                        10744.987793,
                        10782.5549316,
                        10717.6108398,
                        10783.7421875,
                        10831.1638184,
                        10775.8300781,
                        10753.9570312,
                        10681.3459473,
                        10816.8662109,
                        10763.9309082,
                        10791.3908691,
                        10786.0187988,
                        10880.2109375,
                        10752.7460938,
                        10731.5107422,
                        10957.513916,
                        10867.177002,
                        10673.3210449,
                        10800.8549805,
                        10694.1376953,
                        10724.6347656,
                        10672.2248535,
                        11113.6801758,
                        10856.2900391,
                        10631.0800781,
                        10704.2519531,
                        10804.8681641,
                        10666.8059082,
                        10689.5710449,
                        10658.1860352,
                        10645.6848145,
                        10614.1259766,
                        10692.302002,
                        10666.8879395,
                        10659.2480469,
                        10687.0,
                        10659.9799805,
                        10646.1640625,
                        10639.9902344
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2480.40758016\n",
                                "-2461.25588392\n",
                                "-2482.66589307\n",
                                "-2479.21155143\n",
                                "-2485.74312059\n",
                                "-2480.26755462\n",
                                "-2456.25748139\n",
                                "-2457.41596327\n",
                                "-2464.55909592\n",
                                "-2458.15324941\n",
                                "-2490.08186156\n",
                                "-2472.52431422\n",
                                "-2478.42903566\n",
                                "-2477.28449942\n",
                                "-2472.25923849\n",
                                "-2465.13048412\n",
                                "-2486.552292\n",
                                "-2474.9624797\n",
                                "-2475.64789299\n",
                                "-2467.44834088\n",
                                "-2471.28984955\n",
                                "-2476.86794819\n",
                                "-2476.00926234\n",
                                "-2479.32361714\n",
                                "-2485.9377389\n",
                                "-2484.64013142\n",
                                "-2466.34039799\n",
                                "-2485.1438927\n",
                                "-2472.79477633\n",
                                "-2474.71213689\n",
                                "-2465.49495566\n",
                                "-2474.68432522\n",
                                "-2475.45564878\n",
                                "-2487.49423549\n",
                                "-2484.11778542\n",
                                "-2475.423682\n",
                                "-2469.83482996\n",
                                "-2467.10571105\n",
                                "-2474.6409506\n",
                                "-2473.48979828\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2340.22094727, 
                    "ms_run" : [
                        16112.2280273,
                        16066.1777344,
                        15989.2050781,
                        16110.9587402,
                        16162.3959961,
                        16115.1369629,
                        16012.4641113,
                        16240.9748535,
                        15944.236084,
                        16028.7429199,
                        16065.5012207,
                        15924.9311523,
                        15986.3820801,
                        16116.0578613,
                        16226.8710938,
                        15950.0620117,
                        16016.2912598,
                        15947.4379883,
                        15960.0898438,
                        15974.0310059,
                        16087.769043,
                        15984.6931152,
                        16123.888916,
                        15819.4348145,
                        16057.4580078,
                        16030.947998,
                        15985.7631836,
                        16058.2199707,
                        15904.1340332,
                        15952.6818848,
                        15890.5439453,
                        16040.248291,
                        16049.6779785,
                        15874.4069824,
                        15963.1113281,
                        15884.6130371,
                        16000.6262207,
                        16165.5349121,
                        16087.5351562,
                        16064.6049805
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2479.45589305\n",
                                "-2474.23170697\n",
                                "-2470.77988067\n",
                                "-2480.87157637\n",
                                "-2476.81993305\n",
                                "-2476.37190393\n",
                                "-2482.58561617\n",
                                "-2481.22807468\n",
                                "-2475.41727112\n",
                                "-2487.02577962\n",
                                "-2469.48090231\n",
                                "-2465.69790526\n",
                                "-2460.42411009\n",
                                "-2476.37725388\n",
                                "-2473.97924908\n",
                                "-2468.10589664\n",
                                "-2457.21596304\n",
                                "-2469.709835\n",
                                "-2468.52491201\n",
                                "-2486.80237163\n",
                                "-2489.62715197\n",
                                "-2485.48468748\n",
                                "-2485.91096065\n",
                                "-2473.91520986\n",
                                "-2460.72523194\n",
                                "-2472.20122574\n",
                                "-2486.36626553\n",
                                "-2469.45288169\n",
                                "-2467.12430422\n",
                                "-2485.62665953\n",
                                "-2460.66678132\n",
                                "-2474.33630194\n",
                                "-2474.10606908\n",
                                "-2481.61420062\n",
                                "-2472.97909314\n",
                                "-2456.95410792\n",
                                "-2481.6593911\n",
                                "-2481.20820113\n",
                                "-2479.61041517\n",
                                "-2467.50717871\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2390.64916992, 
                    "ms_run" : [
                        7365.34326172,
                        7402.90625,
                        7237.24707031,
                        7379.37719727,
                        7394.21899414,
                        7428.91113281,
                        7358.46118164,
                        7301.58203125,
                        7249.82910156,
                        7264.1328125,
                        7542.27001953,
                        7331.6809082,
                        7356.40795898,
                        7449.01074219,
                        7298.04199219,
                        7248.20214844,
                        7263.35913086,
                        7305.59399414,
                        7275.56103516,
                        7347.55102539,
                        7258.36938477,
                        7175.45703125,
                        7233.27319336,
                        7281.17480469,
                        7300.09106445,
                        7520.51586914,
                        7378.10498047,
                        7432.95605469,
                        7137.49194336,
                        7249.24682617,
                        7256.26318359,
                        7341.97875977,
                        7266.87890625,
                        7190.34594727,
                        7307.55395508,
                        7288.60717773,
                        7214.19897461,
                        7204.55078125,
                        7441.74121094,
                        7295.19702148
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2430.52612305, 
                    "ms_run" : [
                        10062.4753418,
                        9921.028808589999,
                        9877.88623047,
                        9847.52392578,
                        9873.288818360001,
                        9911.898681639999,
                        10138.8603516,
                        9828.72875977,
                        9855.66992188,
                        10207.1889648,
                        9984.145996089999,
                        10175.4648438,
                        9992.93701172,
                        9976.5390625,
                        9803.51000977,
                        9796.784912110001,
                        9715.85717773,
                        10010.6730957,
                        9902.8449707,
                        10068.2438965,
                        9960.6472168,
                        9900.5859375,
                        9954.436035160001,
                        9849.75,
                        10008.0070801,
                        9828.95385742,
                        10100.1289062,
                        9905.20922852,
                        9812.898681639999,
                        9781.48779297,
                        10091.3671875,
                        9669.32592773,
                        10014.5021973,
                        9980.581054689999,
                        9882.99389648,
                        9837.844726560001,
                        10126.1269531,
                        9803.791992189999,
                        9891.8449707,
                        9692.67578125
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2327.36303711, 
                    "ms_run" : [
                        20122.9169922,
                        20196.7468262,
                        20240.2209473,
                        20261.2797852,
                        20197.1923828,
                        20174.7209473,
                        20190.0688477,
                        20199.9240723,
                        20188.3581543,
                        20066.2929688,
                        20270.5227051,
                        20236.526123,
                        20242.828125,
                        20210.5280762,
                        21391.7871094,
                        20208.5229492,
                        20167.4147949,
                        20145.9509277,
                        20278.3269043,
                        20228.4909668,
                        20190.7980957,
                        20952.564209,
                        20202.96875,
                        20077.2180176,
                        20211.1560059,
                        20142.282959,
                        20099.5578613,
                        20321.3911133,
                        20082.1069336,
                        20230.9719238,
                        20314.6518555,
                        20250.9851074,
                        20208.1430664,
                        20091.1569824,
                        20188.0109863,
                        20140.4851074,
                        20528.359375,
                        20205.4350586,
                        20098.605957,
                        20147.7580566
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2357.68212891, 
                    "ms_run" : [
                        28364.5966797,
                        28240.8010254,
                        28148.5830078,
                        28583.0070801,
                        28339.5263672,
                        28473.6508789,
                        28376.2438965,
                        28347.4111328,
                        28318.9790039,
                        28189.736084,
                        28153.9650879,
                        28660.0070801,
                        28286.0588379,
                        28408.9099121,
                        28631.619873,
                        28248.7299805,
                        27880.7099609,
                        28476.1062012,
                        28126.3330078,
                        28245.6308594,
                        27840.6728516,
                        28012.3950195,
                        27703.2800293,
                        28147.0478516,
                        28172.5700684,
                        28354.1391602,
                        28078.9050293,
                        28043.8198242,
                        28191.4189453,
                        28155.2961426,
                        27916.2849121,
                        28071.4750977,
                        27925.6879883,
                        27918.6989746,
                        27867.1350098,
                        27926.9987793,
                        27852.2351074,
                        27982.6010742,
                        27894.5820312,
                        28219.1899414
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.mc --no-print-samples", 
                        "name" : "argument"
                    },
                    {
                        "contents" : ":", 
                        "name" : "buildExtra"
                    },
                    {
                        "contents" : ":", 
                        "name" : "cleanExtra"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL2RootPPL"
            }, 
            "buildCommand" : ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 5795.46508789, 
                    "ms_run" : [
                        510.902099609,
                        505.453125,
                        512.224121094,
                        505.325927734,
                        482.445068359,
                        487.893310547,
                        499.483154297,
                        502.760009766,
                        485.307861328,
                        532.522949219,
                        533.9382324220001,
                        502.276855469,
                        513.2648925779999,
                        495.920898438,
                        495.497802734,
                        524.592773438,
                        512.348144531,
                        529.392089844,
                        532.872070312,
                        470.788818359,
                        483.832763672,
                        515.8747558589999,
                        521.099121094,
                        499.609130859,
                        503.676025391,
                        549.9509277339999,
                        562.454101562,
                        505.240966797,
                        498.968994141,
                        504.519775391,
                        487.552734375,
                        472.532958984,
                        483.608886719,
                        811.961914062,
                        527.4328613279999,
                        510.979980469,
                        518.501953125,
                        519.952148438,
                        472.763916016,
                        472.686035156
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.982042\n",
                                "-307.982042\n",
                                "-307.335654\n",
                                "-307.335654\n",
                                "-307.963263\n",
                                "-307.963263\n",
                                "-308.008536\n",
                                "-308.008536\n",
                                "-306.547921\n",
                                "-308.311773\n",
                                "-308.311773\n",
                                "-307.126113\n",
                                "-307.126113\n",
                                "-307.490124\n",
                                "-307.490124\n",
                                "-308.084201\n",
                                "-308.084201\n",
                                "-310.110675\n",
                                "-310.110675\n",
                                "-307.366112\n",
                                "-307.366112\n",
                                "-307.020038\n",
                                "-307.020038\n",
                                "-307.156712\n",
                                "-307.156712\n",
                                "-309.585912\n",
                                "-309.585912\n",
                                "-306.554171\n",
                                "-306.554171\n",
                                "-306.799091\n",
                                "-306.799091\n",
                                "-307.288520\n",
                                "-307.288520\n",
                                "-314.940973\n",
                                "-309.119919\n",
                                "-309.119919\n",
                                "-307.416228\n",
                                "-307.416228\n",
                                "-308.933632\n",
                                "-308.933632\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1962.92895508, 
                    "ms_run" : [
                        1203.38916016,
                        1189.5949707,
                        1196.67089844,
                        1219.96582031,
                        1211.92504883,
                        1211.92895508,
                        1201.77685547,
                        1202.55004883,
                        1200.66601562,
                        1185.28295898,
                        1212.08203125,
                        1231.80297852,
                        1198.36303711,
                        1234.0769043,
                        1227.15307617,
                        1217.82006836,
                        1196.76513672,
                        1188.75390625,
                        1197.20898438,
                        1232.44702148,
                        1197.55419922,
                        1193.26391602,
                        1247.28491211,
                        1218.64379883,
                        1199.84716797,
                        1207.29101562,
                        1193.87988281,
                        1206.60693359,
                        1184.66088867,
                        1192.77099609,
                        1222.10986328,
                        1207.13500977,
                        1170.19604492,
                        1229.83105469,
                        1217.55322266,
                        1209.32006836,
                        1215.046875,
                        1200.85522461,
                        1203.4609375,
                        1211.44311523
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-405.696357495\n",
                                "-442.92985652\n",
                                "-417.233870052\n",
                                "-464.785760228\n",
                                "-410.528280666\n",
                                "-380.837101559\n",
                                "-436.186399017\n",
                                "-421.593141098\n",
                                "-398.928688789\n",
                                "-393.383174015\n",
                                "-429.361545427\n",
                                "-401.061373434\n",
                                "-371.546129214\n",
                                "-422.714659946\n",
                                "-402.820465051\n",
                                "-438.124615693\n",
                                "-392.272653425\n",
                                "-433.257129112\n",
                                "-453.654084139\n",
                                "-396.526505473\n",
                                "-435.542953636\n",
                                "-443.924512036\n",
                                "-430.950682851\n",
                                "-429.31870936\n",
                                "-423.868691751\n",
                                "-444.232967343\n",
                                "-433.19566849\n",
                                "-424.746244095\n",
                                "-423.660991872\n",
                                "-452.615236302\n",
                                "-420.729157798\n",
                                "-427.599791759\n",
                                "-407.754229346\n",
                                "-477.096310104\n",
                                "-390.02222677\n",
                                "-388.39476507\n",
                                "-412.267206613\n",
                                "-417.745429491\n",
                                "-409.692396724\n",
                                "-424.63635132\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2043.25488281, 
                    "ms_run" : [
                        1297.42407227,
                        1291.52099609,
                        1358.02416992,
                        1315.62719727,
                        1290.93188477,
                        1304.05908203,
                        1330.42675781,
                        1306.00512695,
                        1317.32299805,
                        1297.91040039,
                        1297.72412109,
                        1304.67089844,
                        1297.58081055,
                        1285.40478516,
                        1301.94799805,
                        1347.9230957,
                        1310.43603516,
                        1307.82495117,
                        1289.53588867,
                        1296.90820312,
                        1294.8671875,
                        1316.12792969,
                        1310.23095703,
                        1332.60791016,
                        1294.50195312,
                        1272.63696289,
                        1304.2890625,
                        1299.18408203,
                        1277.42602539,
                        1297.95336914,
                        1293.42285156,
                        1297.3840332,
                        1304.23486328,
                        1301.55810547,
                        1279.97998047,
                        1308.34790039,
                        1293.921875,
                        1300.75097656,
                        1328.0769043,
                        1291.34301758
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-432.554150734\n",
                                "-400.081397538\n",
                                "-395.823013726\n",
                                "-435.496095243\n",
                                "-453.594595695\n",
                                "-453.594804425\n",
                                "-435.464697872\n",
                                "-421.54653055\n",
                                "-427.415894417\n",
                                "-444.977750722\n",
                                "-399.591130683\n",
                                "-421.621449189\n",
                                "-426.939835123\n",
                                "-430.271055375\n",
                                "-396.637570555\n",
                                "-385.874096819\n",
                                "-430.75020384\n",
                                "-438.649197528\n",
                                "-395.261288744\n",
                                "-415.953537561\n",
                                "-436.003696139\n",
                                "-426.71819085\n",
                                "-464.763651914\n",
                                "-425.231061127\n",
                                "-427.979558074\n",
                                "-451.820469483\n",
                                "-445.912272689\n",
                                "-413.144101882\n",
                                "-409.577919727\n",
                                "-410.385746146\n",
                                "-474.442710226\n",
                                "-454.487754756\n",
                                "-420.74973455\n",
                                "-429.59756168\n",
                                "-417.682267427\n",
                                "-410.521589621\n",
                                "-424.860068406\n",
                                "-381.956623647\n",
                                "-428.18251309\n",
                                "-467.161682622\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2124.20288086, 
                    "ms_run" : [
                        2607.41577148,
                        2648.48803711,
                        2650.43505859,
                        2574.31079102,
                        2606.58276367,
                        2645.73583984,
                        2610.45092773,
                        2656.95703125,
                        2560.2199707,
                        2650.51928711,
                        2702.33691406,
                        2641.4519043,
                        2612.59375,
                        2521.28613281,
                        2669.42895508,
                        2650.42675781,
                        2620.89892578,
                        2542.69506836,
                        2662.93676758,
                        2612.8059082,
                        2581.36108398,
                        2510.65307617,
                        2676.17504883,
                        2601.75415039,
                        2547.06494141,
                        2613.95727539,
                        2627.28588867,
                        2612.33081055,
                        2641.2668457,
                        2635.02075195,
                        2572.65405273,
                        2563.68017578,
                        2537.02978516,
                        2553.77807617,
                        2643.11376953,
                        2579.04980469,
                        2640.60009766,
                        2553.38012695,
                        2575.42797852,
                        2584.58618164
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-405.165199664\n",
                                "-414.756462765\n",
                                "-443.961215992\n",
                                "-442.219599478\n",
                                "-420.581474434\n",
                                "-437.069649172\n",
                                "-473.375862464\n",
                                "-428.142104736\n",
                                "-467.963270744\n",
                                "-434.370079868\n",
                                "-452.630316678\n",
                                "-403.152790746\n",
                                "-386.874852821\n",
                                "-387.664380218\n",
                                "-426.623343864\n",
                                "-440.643302108\n",
                                "-429.093035393\n",
                                "-421.871609101\n",
                                "-431.96450732\n",
                                "-403.662527321\n",
                                "-402.55866365\n",
                                "-417.999061938\n",
                                "-461.531929085\n",
                                "-419.361092533\n",
                                "-406.678519536\n",
                                "-417.354549709\n",
                                "-416.386226016\n",
                                "-443.737178621\n",
                                "-425.021659495\n",
                                "-417.466762287\n",
                                "-399.342892321\n",
                                "-445.160742049\n",
                                "-421.981869211\n",
                                "-426.934692301\n",
                                "-422.198362792\n",
                                "-426.361773133\n",
                                "-428.230317995\n",
                                "-449.727685897\n",
                                "-425.906834052\n",
                                "-422.572725572\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2043.53125, 
                    "ms_run" : [
                        807.6130371089999,
                        783.757324219,
                        829.732910156,
                        836.6970214839999,
                        870.84375,
                        795.5559082029999,
                        834.502929688,
                        824.398925781,
                        857.9577636720001,
                        827.6848144529999,
                        822.923828125,
                        802.916015625,
                        800.6857910160001,
                        829.234863281,
                        816.194824219,
                        924.024902344,
                        840.966796875,
                        835.4230957029999,
                        879.913085938,
                        806.9250488279999,
                        791.958984375,
                        819.0129394529999,
                        841.583984375,
                        810.607910156,
                        820.331054688,
                        781.096191406,
                        807.5559082029999,
                        807.297851562,
                        843.415039062,
                        838.8698730470001,
                        787.758789062,
                        808.6931152339999,
                        802.3728027339999,
                        821.780761719,
                        815.338867188,
                        819.883300781,
                        810.6208496089999,
                        795.8449707029999,
                        768.661132812,
                        840.7019042970001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-306.92038453\n",
                                "-307.67963223\n",
                                "-306.678500099\n",
                                "-308.556822838\n",
                                "-309.157881974\n",
                                "-308.138170545\n",
                                "-306.798943795\n",
                                "-307.320966177\n",
                                "-309.561948471\n",
                                "-307.218315199\n",
                                "-307.479660147\n",
                                "-306.310886543\n",
                                "-307.292954593\n",
                                "-307.794552505\n",
                                "-307.865126408\n",
                                "-307.257668731\n",
                                "-308.117910503\n",
                                "-307.282960654\n",
                                "-309.691298372\n",
                                "-307.373384899\n",
                                "-306.828690682\n",
                                "-309.366415427\n",
                                "-307.230406111\n",
                                "-307.845849073\n",
                                "-307.15421692\n",
                                "-307.260882472\n",
                                "-307.131140272\n",
                                "-307.519431549\n",
                                "-306.912344181\n",
                                "-307.358832804\n",
                                "-306.644289188\n",
                                "-307.877866182\n",
                                "-307.143019685\n",
                                "-307.641900925\n",
                                "-307.421370599\n",
                                "-306.913411582\n",
                                "-307.591634429\n",
                                "-307.175999244\n",
                                "-306.275120885\n",
                                "-308.294509302\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2132.98388672, 
                    "ms_run" : [
                        1306.76904297,
                        1280.20678711,
                        1290.9699707,
                        1291.20092773,
                        1300.77587891,
                        1218.67211914,
                        1292.50927734,
                        1318.828125,
                        1276.12988281,
                        1287.74072266,
                        1266.34887695,
                        1296.43798828,
                        1276.77319336,
                        1270.1640625,
                        1311.59716797,
                        1280.11108398,
                        1260.22387695,
                        1263.78393555,
                        1224.71801758,
                        1342.48193359,
                        1278.05395508,
                        1310.90893555,
                        1315.89697266,
                        1261.92407227,
                        1263.85791016,
                        1277.92285156,
                        1374.96899414,
                        1746.33178711,
                        1227.32910156,
                        1374.33813477,
                        1282.17797852,
                        1367.42089844,
                        1306.11376953,
                        1354.33496094,
                        1361.72900391,
                        1268.41699219,
                        1373.52807617,
                        1227.81713867,
                        1263.31298828,
                        1344.64306641
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.363541121\n",
                                "-307.606078539\n",
                                "-307.900382271\n",
                                "-308.53017617\n",
                                "-307.980036921\n",
                                "-306.403024428\n",
                                "-306.915031679\n",
                                "-307.695901335\n",
                                "-306.774616629\n",
                                "-306.521911772\n",
                                "-307.82224747\n",
                                "-308.314381738\n",
                                "-308.131593929\n",
                                "-308.030455572\n",
                                "-308.5900169\n",
                                "-306.898135252\n",
                                "-307.14530134\n",
                                "-307.763759964\n",
                                "-305.871272968\n",
                                "-309.272056834\n",
                                "-307.821934313\n",
                                "-307.033018988\n",
                                "-307.970012693\n",
                                "-306.704244261\n",
                                "-307.914098543\n",
                                "-307.303261507\n",
                                "-307.359488584\n",
                                "-311.128828485\n",
                                "-307.106233485\n",
                                "-308.069051592\n",
                                "-305.786118764\n",
                                "-309.472106903\n",
                                "-307.038647407\n",
                                "-306.963001358\n",
                                "-306.924186469\n",
                                "-307.044727183\n",
                                "-306.927780286\n",
                                "-306.8516365\n",
                                "-307.456837923\n",
                                "-308.257302514\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2057.44873047, 
                    "ms_run" : [
                        1781.24902344,
                        1829.7019043,
                        1768.58911133,
                        1837.11010742,
                        1762.27416992,
                        1783.81201172,
                        1910.11206055,
                        1705.09790039,
                        1700.43798828,
                        1784.73803711,
                        1755.23413086,
                        1757.17797852,
                        1772.20800781,
                        1898.57202148,
                        1813.87402344,
                        1756.86206055,
                        1738.88476562,
                        1942.07885742,
                        1920.4050293,
                        1967.65283203,
                        1810.62695312,
                        1709.31811523,
                        1860.77124023,
                        1913.03808594,
                        1834.14794922,
                        2150.71606445,
                        1857.39501953,
                        1832.51196289,
                        1977.57910156,
                        1810.95385742,
                        1746.20922852,
                        2159.95703125,
                        1846.3359375,
                        1804.49804688,
                        1748.13720703,
                        1754.41992188,
                        1767.46191406,
                        1974.73022461,
                        1897.36108398,
                        1842.35498047
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.475697258\n",
                                "-306.886843804\n",
                                "-307.130783715\n",
                                "-307.843930052\n",
                                "-307.651276686\n",
                                "-306.829193962\n",
                                "-307.434079294\n",
                                "-306.601846268\n",
                                "-307.253811683\n",
                                "-306.988312308\n",
                                "-306.609405777\n",
                                "-307.082167661\n",
                                "-307.103256846\n",
                                "-307.374299653\n",
                                "-306.717361962\n",
                                "-306.687450282\n",
                                "-308.040879794\n",
                                "-307.078707725\n",
                                "-307.240300316\n",
                                "-307.241400206\n",
                                "-306.478218848\n",
                                "-306.478499495\n",
                                "-307.089002295\n",
                                "-307.714380955\n",
                                "-306.896978676\n",
                                "-307.273339327\n",
                                "-307.040776843\n",
                                "-307.610705119\n",
                                "-306.389802101\n",
                                "-307.899098321\n",
                                "-306.70874756\n",
                                "-308.007921558\n",
                                "-307.649227273\n",
                                "-307.641603059\n",
                                "-306.974907286\n",
                                "-307.090184039\n",
                                "-306.907021214\n",
                                "-307.373451437\n",
                                "-307.43424362\n",
                                "-306.596368901\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2144.60595703, 
                    "ms_run" : [
                        2952.04199219,
                        2968.79101562,
                        3114.296875,
                        2788.91894531,
                        2919.09594727,
                        2884.30688477,
                        2937.01782227,
                        2930.50219727,
                        2960.03686523,
                        2948.5378418,
                        2929.22216797,
                        2944.65820312,
                        2959.35107422,
                        2865.71801758,
                        3024.85717773,
                        2854.77783203,
                        2924.46118164,
                        3207.36376953,
                        3355.85498047,
                        2870.27197266,
                        2831.55395508,
                        2817.71582031,
                        2932.38500977,
                        2881.66088867,
                        2841.81298828,
                        2899.40771484,
                        2826.65087891,
                        2864.37182617,
                        2810.05712891,
                        5758.08007812,
                        2858.73291016,
                        2886.50610352,
                        3125.5090332,
                        3428.26196289,
                        3059.67602539,
                        2876.17602539,
                        2922.88989258,
                        2949.04101562,
                        2649.68066406,
                        2862.85571289
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.502546624\n",
                                "-307.287647425\n",
                                "-307.0908619\n",
                                "-306.645845838\n",
                                "-308.273062558\n",
                                "-307.541220864\n",
                                "-307.193027844\n",
                                "-307.027711292\n",
                                "-308.197564352\n",
                                "-306.93189097\n",
                                "-307.261311413\n",
                                "-307.040640279\n",
                                "-307.369596633\n",
                                "-307.092680117\n",
                                "-307.485461499\n",
                                "-307.556365867\n",
                                "-306.958121512\n",
                                "-308.303939197\n",
                                "-307.152547625\n",
                                "-307.629959285\n",
                                "-307.229957935\n",
                                "-307.100254098\n",
                                "-307.424592757\n",
                                "-307.510305165\n",
                                "-307.170525885\n",
                                "-307.442032474\n",
                                "-307.156917454\n",
                                "-308.005811758\n",
                                "-307.240241209\n",
                                "-306.936597169\n",
                                "-307.512803234\n",
                                "-307.412648825\n",
                                "-307.832406077\n",
                                "-307.629600155\n",
                                "-306.739983083\n",
                                "-306.62340517\n",
                                "-307.875158413\n",
                                "-306.583247957\n",
                                "-306.343001385\n",
                                "-306.982294941\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2103.83105469, 
                    "ms_run" : [
                        1218.77319336,
                        1094.96899414,
                        1423.22485352,
                        1022.30859375,
                        1350.84716797,
                        1229.17797852,
                        990.0090332029999,
                        967.9382324220001,
                        1197.68188477,
                        934.8981933589999,
                        1883.94604492,
                        1239.19018555,
                        968.7028808589999,
                        1192.5012207,
                        1594.88208008,
                        974.915039062,
                        1036.60498047,
                        978.12109375,
                        1824.56079102,
                        1851.52905273,
                        1977.51904297,
                        1123.72607422,
                        1573.14599609,
                        3852.86499023,
                        2408.06689453,
                        962.5759277339999,
                        1287.67285156,
                        979.8059082029999,
                        1078.77709961,
                        940.9670410160001,
                        952.902832031,
                        999.2302246089999,
                        1035.67211914,
                        4960.27612305,
                        1797.84204102,
                        983.620117188,
                        1611.90893555,
                        4054.29589844,
                        2300.20898438,
                        1282.27294922
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2198.96679688, 
                    "ms_run" : [
                        1488.59594727,
                        1347.21606445,
                        1753.3359375,
                        4123.69580078,
                        1807.45410156,
                        1358.43896484,
                        1881.63696289,
                        1418.9609375,
                        1544.58789062,
                        4010.09082031,
                        1887.78198242,
                        1677.06005859,
                        1550.77905273,
                        1755.17504883,
                        2693.7409668,
                        1506.29516602,
                        2302.41796875,
                        2219.94384766,
                        1506.07080078,
                        1446.9699707,
                        1339.76098633,
                        1532.43579102,
                        2060.42285156,
                        1550.74609375,
                        1928.13989258,
                        1396.81884766,
                        1800.51757812,
                        1437.0949707,
                        1625.703125,
                        1473.77783203,
                        2274.4309082,
                        1545.38793945,
                        1363.65625,
                        1500.46801758,
                        1774.51611328,
                        1530.66894531,
                        1780.15698242,
                        1528.1550293,
                        1652.24389648,
                        2029.05908203
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2077.92797852, 
                    "ms_run" : [
                        354.956298828,
                        357.386962891,
                        360.077880859,
                        367.068847656,
                        359.310058594,
                        357.280029297,
                        362.484863281,
                        367.697021484,
                        356.184082031,
                        364.891845703,
                        358.126708984,
                        353.084960938,
                        356.175048828,
                        362.474853516,
                        353.737060547,
                        346.745849609,
                        362.709228516,
                        355.529785156,
                        363.208007812,
                        358.205810547,
                        360.909912109,
                        358.344726562,
                        357.173828125,
                        352.721191406,
                        355.386962891,
                        357.732910156,
                        364.063964844,
                        342.998046875,
                        365.795166016,
                        353.176757812,
                        358.555175781,
                        352.474853516,
                        357.568115234,
                        354.958984375,
                        361.202880859,
                        355.952880859,
                        360.551025391,
                        363.512939453,
                        348.187011719,
                        357.615966797
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2165.02197266, 
                    "ms_run" : [
                        637.101074219,
                        645.3239746089999,
                        632.974121094,
                        654.1208496089999,
                        642.8898925779999,
                        645.907226562,
                        646.25390625,
                        646.508789062,
                        645.472167969,
                        641.647949219,
                        657.5109863279999,
                        641.874023438,
                        653.3620605470001,
                        641.872070312,
                        641.2521972660001,
                        641.343261719,
                        641.604980469,
                        646.9479980470001,
                        658.901855469,
                        634.4609375,
                        664.0061035160001,
                        640.814941406,
                        644.0690917970001,
                        646.643066406,
                        643.8728027339999,
                        646.547851562,
                        664.4470214839999,
                        639.348144531,
                        653.3190917970001,
                        644.8410644529999,
                        652.0070800779999,
                        655.397949219,
                        663.645019531,
                        656.088867188,
                        647.105957031,
                        635.520996094,
                        646.8840332029999,
                        628.197753906,
                        645.6350097660001,
                        627.330078125
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "SMC 10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl crbd.wppl SMC 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        50401.1777344,
                        53229.2128906,
                        48300.5998535,
                        53049.2480469,
                        50806.1657715,
                        53210.1481934,
                        54475.2541504,
                        53380.0888672,
                        51170.1411133,
                        56629.8000488,
                        55718.1728516,
                        52591.060791,
                        50146.9692383,
                        53549.5827637,
                        49847.8989258,
                        59762.6311035,
                        49512.8317871,
                        57930.763916,
                        54139.0549316,
                        53319.3110352,
                        49887.9020996,
                        49435.5668945,
                        50896.0231934,
                        50956.1220703,
                        57698.230957,
                        51660.9660645,
                        50535.6491699,
                        52246.986084,
                        55110.1679688,
                        53262.8291016,
                        51398.2629395,
                        54383.3630371,
                        50635.1811523,
                        47973.4121094,
                        51904.0991211,
                        57161.8989258,
                        56819.6818848,
                        50212.6081543,
                        51088.1711426,
                        54792.7302246
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.49894710943\n",
                                "-307.7272852692008\n",
                                "-309.75187175255303\n",
                                "-308.2851064111588\n",
                                "-307.0150180646055\n",
                                "-306.8711823246669\n",
                                "-308.4787255988393\n",
                                "-307.07145744296844\n",
                                "-306.76638435043566\n",
                                "-306.41805157497885\n",
                                "-309.33044617743576\n",
                                "-307.5416324214774\n",
                                "-306.61877512188124\n",
                                "-307.6648748027736\n",
                                "-306.9869891445444\n",
                                "-308.20992540553846\n",
                                "-307.32750056160125\n",
                                "-308.4284609898498\n",
                                "-306.70506338610573\n",
                                "-306.9338039236596\n",
                                "-308.75422420308917\n",
                                "-308.91577677367684\n",
                                "-306.9777833891144\n",
                                "-306.8179325776137\n",
                                "-308.54096370430574\n",
                                "-309.0815698960522\n",
                                "-306.9240601687719\n",
                                "-306.348364894257\n",
                                "-306.5603838083673\n",
                                "-306.69976960845713\n",
                                "-307.17358301150824\n",
                                "-307.8306193140859\n",
                                "-306.6179623386061\n",
                                "-308.7553991161073\n",
                                "-307.8529726107189\n",
                                "-307.603905886363\n",
                                "-307.44789771551734\n",
                                "-306.5283238034844\n",
                                "-307.20275205093003\n",
                                "-307.469675436297\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "MCMC 10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl crbd.wppl MCMC 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        2877.73291016,
                        2734.04199219,
                        2721.8972168,
                        2895.79907227,
                        2840.81518555,
                        4176.42480469,
                        3265.65991211,
                        4103.27929688,
                        2909.30126953,
                        2770.88183594,
                        2686.30493164,
                        2656.29931641,
                        3150.29589844,
                        3795.671875,
                        2744.05004883,
                        3112.71386719,
                        2712.11694336,
                        3287.01806641,
                        4954.28027344,
                        2656.01416016,
                        2819.80615234,
                        2853.01586914,
                        3133.59692383,
                        2815.796875,
                        2750.80200195,
                        2643.43603516,
                        3833.35205078,
                        2860.5769043,
                        2761.46118164,
                        2999.11694336,
                        2818.82910156,
                        2698.12988281,
                        3096.18798828,
                        3095.70019531,
                        3283.25097656,
                        2676.91503906,
                        3412.04199219,
                        2673.75805664,
                        2640.078125,
                        2737.60009766
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n"
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/old/data-2.toml <==
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2053.18310547
ms_run = [2378.46704102, 2254.71728516, 2292.53320312, 2331.08105469, 2247.44213867, 2245.05688477, 2355.59594727, 2295.9206543, 2165.33789062, 2248.39916992, 2241.03320312, 2192.3046875, 2235.56396484, 2244.78271484, 2327.52612305, 2228.31298828, 2162.82104492, 2284.07470703, 2288.53100586, 2217.68188477, 2299.39306641, 2250.25390625, 2300.89306641, 2358.45214844, 2208.80908203, 2240.1862793, 2270.76806641, 2284.12109375, 2210.5949707, 2244.05517578, 2273.40087891, 2373.46777344, 2252.91601562, 2229.58276367, 2212.25488281, 2299.28393555, 2216.21289062, 2261.43579102, 2229.86206055, 2251.4621582]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-382.22500287
""", """-437.79297781
""", """-418.319831375
""", """-378.224274149
""", """-nan
""", """-425.887135656
""", """-nan
""", """-429.509649173
""", """-423.850694442
""", """-395.45094649
""", """-401.855100312
""", """-nan
""", """-nan
""", """-415.129417415
""", """-nan
""", """-405.113383254
""", """-407.544636376
""", """-410.540416214
""", """-449.804524594
""", """-411.183574022
""", """-424.473526334
""", """-395.905174019
""", """-415.340690709
""", """-nan
""", """-nan
""", """-nan
""", """-nan
""", """-423.213551105
""", """-433.87010121
""", """-425.927649732
""", """-nan
""", """-406.386694783
""", """-nan
""", """-424.166260955
""", """-411.94926131
""", """-426.889689383
""", """-nan
""", """-nan
""", """-406.930121335
""", """-390.546321113
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2069.29418945
ms_run = [2282.12304688, 2342.11499023, 2327.56591797, 2391.6237793, 2445.48608398, 2381.22607422, 2347.53588867, 2300.64697266, 2375.32617188, 2358.43920898, 2414.61889648, 2374.03393555, 2414.05419922, 2432.4440918, 2238.83691406, 2372.796875, 2265.1328125, 2346.31420898, 2403.70385742, 2373.66918945, 2318.47387695, 2344.63720703, 2468.65795898, 2296.01391602, 2380.08398438, 2363.20605469, 2347.51586914, 2282.7722168, 2395.41503906, 2375.0, 2373.71118164, 2337.04907227, 2310.52905273, 2324.11010742, 2321.6640625, 2306.64794922, 2274.44604492, 2358.15405273, 2358.21875, 2332.07495117]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-427.68951109
""", """-nan
""", """-nan
""", """-405.763026521
""", """-399.58800571
""", """-396.276049818
""", """-nan
""", """-nan
""", """-396.209825517
""", """-nan
""", """-426.519323403
""", """-400.15179986
""", """-446.255139542
""", """-407.264553395
""", """-411.745388594
""", """-nan
""", """-nan
""", """-401.677786522
""", """-425.913792761
""", """-403.992391928
""", """-411.849222662
""", """-nan
""", """-nan
""", """-nan
""", """-423.079353338
""", """-nan
""", """-424.175256307
""", """-406.352075666
""", """-401.476035945
""", """-399.776113207
""", """-400.057979036
""", """-nan
""", """-nan
""", """-405.845663357
""", """-nan
""", """-406.08957073
""", """-411.170613988
""", """-nan
""", """-421.602422159
""", """-nan
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2189.82006836
ms_run = [5864.875, 5871.10180664, 5775.01074219, 5657.68603516, 5802.62402344, 5834.90991211, 5713.35498047, 5563.43408203, 5788.23120117, 5684.79394531, 5889.30395508, 5866.73901367, 5430.19775391, 5614.23193359, 5564.46508789, 5695.85083008, 5741.94091797, 5671.87426758, 5654.03222656, 5474.31689453, 5611.40795898, 5542.44287109, 5667.53222656, 5665.59008789, 5624.22583008, 5713.52807617, 5693.49707031, 5704.39501953, 5649.48413086, 5659.18701172, 5596.48608398, 5492.578125, 5783.7878418, 5576.48193359, 5518.36694336, 5694.95385742, 5512.74487305, 5497.47290039, 5532.02001953, 5527.17602539]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-424.405756121
""", """-nan
""", """-430.786259683
""", """-414.820466048
""", """-413.804516175
""", """-417.050267022
""", """-423.869165109
""", """-410.675120586
""", """-419.937252781
""", """-433.471960194
""", """-441.238646805
""", """-nan
""", """-395.994855926
""", """-nan
""", """-382.52268116
""", """-nan
""", """-413.269925242
""", """-nan
""", """-429.875173429
""", """-410.675120586
""", """-398.521214493
""", """-405.611039589
""", """-451.892863751
""", """-402.901366095
""", """-412.068861531
""", """-406.052645432
""", """-411.815045106
""", """-409.459115941
""", """-399.932915657
""", """-nan
""", """-nan
""", """-nan
""", """-422.675876193
""", """-433.933673285
""", """-421.004202253
""", """-427.545527551
""", """-406.758343313
""", """-427.576534369
""", """-409.402758214
""", """-nan
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2093.68994141
ms_run = [1300.48681641, 2385.93701172, 1822.97094727, 1797.45385742, 1420.65380859, 1598.85327148, 2163.28686523, 1467.84887695, 1544.34301758, 1393.03588867, 1845.80883789, 1362.3671875, 2815.38330078, 2277.80102539, 3702.89404297, 1488.31103516, 1708.11303711, 2107.10693359, 1542.56201172, 1657.05712891, 3976.08520508, 1455.64819336, 1445.52490234, 1228.11499023, 1667.02978516, 1501.77709961, 1665.66625977, 1455.91210938, 1992.27490234, 1291.82885742, 2301.97827148, 1614.3059082, 2034.54101562, 3154.05102539, 1317.53417969, 1486.64404297, 1409.51293945, 1246.15722656, 2259.77905273, 1290.43798828]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.22071619
""", """-310.356440708
""", """-312.645557423
""", """-308.59086784
""", """-308.786127267
""", """-310.394281987
""", """-309.424211292
""", """-309.597848544
""", """-310.022133016
""", """-306.886547555
""", """-310.829567935
""", """-309.321683678
""", """-311.184255475
""", """-309.488187036
""", """-309.278714119
""", """-309.092065222
""", """-311.1303823
""", """-309.762252261
""", """-310.365115264
""", """-308.827022638
""", """-309.20113564
""", """-310.750610279
""", """-309.240681077
""", """-308.906609583
""", """-308.581587987
""", """-310.015698278
""", """-308.854235545
""", """-310.653945917
""", """-311.050819017
""", """-311.017541424
""", """-310.170440827
""", """-309.228636171
""", """-308.933148967
""", """-308.898545594
""", """-308.19632583
""", """-309.196999556
""", """-308.49035327
""", """-308.420788649
""", """-309.015300245
""", """-311.143509608
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2199.78173828
ms_run = [2907.80395508, 4177.89575195, 2483.04516602, 2648.94067383, 3399.52709961, 3670.61279297, 2811.34277344, 2952.61889648, 3006.40795898, 3510.65380859, 4792.96582031, 3734.57202148, 2892.75488281, 3301.77905273, 3094.11401367, 2686.40087891, 6367.47827148, 2337.95605469, 3034.4128418, 2732.83691406, 2599.47192383, 2956.15600586, 2461.1940918, 3186.22094727, 37480.9921875, 3504.06689453, 2980.3190918, 2528.44116211, 2638.6809082, 3578.75, 2845.80883789, 3039.42016602, 4092.97216797, 2764.0300293, 3556.92382812, 2435.56518555, 2828.12597656, 3039.2199707, 2801.27001953, 2900.04199219]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.478666997
""", """-310.090258217
""", """-308.762520357
""", """-310.744841274
""", """-311.36018016
""", """-309.272923617
""", """-309.12508964
""", """-309.968498313
""", """-310.180158761
""", """-310.698676053
""", """-310.112611055
""", """-310.454205153
""", """-311.33000037
""", """-310.9232528
""", """-309.983467691
""", """-306.914169974
""", """-310.014350845
""", """-309.577522348
""", """-310.755937292
""", """-309.59981135
""", """-308.852297658
""", """-310.201954122
""", """-308.25788659
""", """-310.110271159
""", """-315.299228194
""", """-308.74689855
""", """-309.63906796
""", """-308.640868283
""", """-309.946576099
""", """-310.554147933
""", """-308.984541436
""", """-306.909776166
""", """-309.054917094
""", """-309.116788599
""", """-312.047130157
""", """-308.22729215
""", """-310.041143702
""", """-311.140898021
""", """-310.883339547
""", """-309.148481802
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2109.87597656
ms_run = [2814.87304688, 3249.96069336, 300004.49707, 4233.41894531, 3689.3371582, 3168.91601562, 23021.8649902, 3168.1809082, 4856.72900391, 4082.48901367, 2931.60473633, 5367.94604492, 4463.32397461, 3582.23217773, 3061.92895508, 2390.51806641, 5771.41308594, 4131.55615234, 2753.93579102, 12441.7099609, 4089.14819336, 2698.01220703, 3301.28710938, 3037.10302734, 3349.38769531, 4385.32275391, 3340.14624023, 4094.20288086, 3267.44702148, 4542.62011719, 3078.07226562, 4000.79589844, 4063.57910156, 2750.37988281, 5425.58203125, 4459.1340332, 6217.66479492, 21638.309082, 5689.85913086, 2625.06591797]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.909867799
""", """-307.91920665
""", "", """-309.229331238
""", """-309.467607972
""", """-310.199258612
""", """-308.154178062
""", """-310.724412858
""", """-311.348724134
""", """-309.836916891
""", """-308.070312736
""", """-309.944264447
""", """-308.801128894
""", """-308.362594443
""", """-309.143219287
""", """-308.173338322
""", """-308.271970333
""", """-310.6337605
""", """-308.291213645
""", """-310.672438851
""", """-309.787472478
""", """-308.678484891
""", """-310.150267988
""", """-309.156114793
""", """-309.327053287
""", """-307.686667037
""", """-307.855414906
""", """-308.834637553
""", """-309.942870773
""", """-310.213593004
""", """-307.819165217
""", """-308.226148965
""", """-309.148583743
""", """-308.144875653
""", """-309.201784927
""", """-308.744180849
""", """-310.348695653
""", """-308.460988265
""", """-308.474139144
""", """-308.417287729
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2225.98999023
ms_run = [8377.03125, 48644.5690918, 7137.890625, 6008.38500977, 6841.57519531, 8524.22119141, 6917.625, 9522.48095703, 6660.74707031, 6280.07104492, 9499.56103516, 7000.39501953, 8612.95410156, 14171.5869141, 5375.41918945, 5830.47607422, 17329.6899414, 13379.3666992, 8523.2409668, 6918.99194336, 13321.5302734, 7048.93115234, 7615.89208984, 10304.2121582, 11615.4931641, 8916.5378418, 8949.19897461, 9536.125, 5258.93896484, 4451.84985352, 6672.32299805, 7073.01831055, 8205.8269043, 7218.75488281, 7548.92504883, 8833.20922852, 11084.9438477, 5913.05395508, 6530.86181641, 24917.380127]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.521457085
""", """-309.122311083
""", """-310.176692673
""", """-308.1517965
""", """-307.998708074
""", """-310.233476652
""", """-309.597001231
""", """-309.671921223
""", """-310.444576789
""", """-310.323455966
""", """-309.960052952
""", """-308.394558598
""", """-309.332188876
""", """-308.417183338
""", """-309.361594584
""", """-309.419782348
""", """-309.855676242
""", """-310.249829884
""", """-310.986512963
""", """-308.834765616
""", """-307.724962375
""", """-309.797653299
""", """-309.645147702
""", """-310.381557011
""", """-310.565171066
""", """-309.093111152
""", """-310.883048667
""", """-310.841781104
""", """-307.645132681
""", """-307.537528925
""", """-309.090812401
""", """-309.223480069
""", """-309.427794955
""", """-309.400948855
""", """-310.225959567
""", """-310.103360786
""", """-309.744402097
""", """-309.904315153
""", """-309.194794147
""", """-309.100365194
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2152.58813477
ms_run = [1944.375, 2419.79980469, 1787.86791992, 1779.39477539, 1728.15405273, 1761.85083008, 1760.25390625, 2106.95605469, 1878.66381836, 8846.88085938, 1758.4440918, 2088.73413086, 4590.22998047, 1743.33691406, 7468.91601562, 1958.96386719, 3212.13696289, 5305.90478516, 1772.9831543, 1768.61083984, 1776.94213867, 1588.0090332, 2323.18896484, 1927.39697266, 23301.3779297, 1681.73095703, 1748.57910156, 2159.92993164, 4509.00195312, 2163.69702148, 2154.85400391, 1784.81591797, 1723.40185547, 4315.47802734, 1644.73706055, 3056.28295898, 2466.91796875, 2320.27197266, 1794.59912109, 3748.39916992]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2301.70800781
ms_run = [2700.453125, 2759.50512695, 2755.04394531, 11844.697998, 2788.04492188, 4683.24389648, 4662.5090332, 3938.5859375, 7779.48999023, 2766.82299805, 18699.5090332, 3154.2980957, 6602.16601562, 28615.4338379, 2465.99414062, 2568.76489258, 2468.85302734, 2752.64599609, 2635.58886719, 2351.58886719, 2630.14208984, 2990.92016602, 15907.3210449, 2457.75512695, 2693.12329102, 2706.4309082, 2667.63305664, 5805.35424805, 2586.33178711, 2864.97802734, 2543.46875, 2717.90185547, 59598.3640137, 2454.12084961, 2617.47192383, 4247.08300781, 2362.15209961, 2697.30981445, 2474.37304688, 3054.6328125]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2107.31811523
ms_run = [405.905029297, 414.082763672, 413.305908203, 427.083984375, 424.521240234, 403.250732422, 417.506835938, 416.135986328, 416.186035156, 414.005859375, 415.864990234, 425.769042969, 410.995117188, 424.524169922, 417.942871094, 415.215820312, 425.418945312, 417.118896484, 407.177978516, 418.323974609, 422.032714844, 422.916015625, 413.397949219, 408.934326172, 412.488037109, 411.958984375, 423.918945312, 419.581054688, 415.434082031, 413.819824219, 419.052246094, 396.064941406, 419.551025391, 398.437988281, 410.753173828, 419.048095703, 405.055908203, 404.278808594, 410.353027344, 418.577880859]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2234.54492188
ms_run = [885.862792969, 894.084960938, 875.055175781, 866.967041016, 889.915039062, 879.050048828, 885.25390625, 877.259033203, 878.929931641, 877.118896484, 865.291015625, 882.501953125, 880.313964844, 903.177978516, 893.770019531, 888.58203125, 873.241943359, 888.536865234, 874.243164062, 893.174804688, 886.857177734, 849.358886719, 877.618164062, 876.861816406, 896.125, 860.797119141, 860.956054688, 867.112060547, 872.394042969, 867.010986328, 887.327148438, 884.886962891, 885.772949219, 879.836914062, 877.366943359, 889.246826172, 876.978027344, 892.338134766, 874.552978516, 901.891113281]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2088.00976562
ms_run = [5416.12084961, 5368.23071289, 5376.93212891, 5399.40087891, 5413.3840332, 5414.90380859, 5347.92895508, 5386.70288086, 5391.52319336, 5403.71899414, 5373.82421875, 5424.85595703, 5356.87255859, 5431.78515625, 5417.52416992, 5395.65405273, 5376.01123047, 5383.85009766, 5416.27905273, 5369.87817383, 5417.89111328, 5419.16699219, 5360.28710938, 5387.6027832, 5433.36621094, 5429.34204102, 5382.75927734, 5382.56494141, 5399.90209961, 5383.97290039, 5364.18286133, 5364.06396484, 5444.34790039, 5411.82983398, 5376.76098633, 5388.47119141, 5350.87915039, 5378.39990234, 5376.48901367, 5579.38598633]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-505.535899142
""", """-1333.4973447
""", """-1333.09169932
""", """-493.229125303
""", """-1596.10027144
""", """-415.241853368
""", """-1935.30923011
""", """-503.365745171
""", """-523.775523151
""", """-729.57568578
""", """-5284.10905604
""", """-431.183936462
""", """-587.842976859
""", """-446.725973277
""", """-505.916764813
""", """-603.73651578
""", """-686.155616044
""", """-675.869168179
""", """-502.900193783
""", """-797.675716386
""", """-573.229492101
""", """-851.954019422
""", """-1377.8439476
""", """-563.638893057
""", """-7143.24684701
""", """-488.070548402
""", """-383.700523695
""", """-838.758349199
""", """-576.688334867
""", """-535.508081543
""", """-702.791441687
""", """-626.219447992
""", """-788.261481219
""", """-518.419015347
""", """-764.862432664
""", """-460.25662482
""", """-593.939706158
""", """-1026.45572883
""", """-593.662196388
""", """-594.973284184
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2162.67626953
ms_run = [5438.59790039, 5435.49121094, 5494.63598633, 5461.58496094, 5459.41577148, 5455.88183594, 5454.63720703, 5465.3046875, 5416.60107422, 5432.51513672, 5447.76904297, 5455.71704102, 5469.84008789, 5453.98608398, 5408.03222656, 5423.57080078, 5459.37207031, 5449.37988281, 5417.55908203, 5485.66772461, 5424.0, 5481.32104492, 5458.19897461, 5399.72900391, 5417.88696289, 5472.71582031, 5480.51611328, 5437.58300781, 5433.5, 5405.22802734, 5457.35009766, 5444.19189453, 5497.12207031, 5449.796875, 5433.31494141, 5488.3371582, 5448.73193359, 5434.203125, 5417.82983398, 5425.02319336]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-669.807808827
""", """-507.959911661
""", """-681.869930011
""", """-1152.56258762
""", """-970.512076732
""", """-450.544404624
""", """-476.541065379
""", """-582.078391626
""", """-550.07297219
""", """-518.360680053
""", """-399.561341338
""", """-493.784844704
""", """-442.705782126
""", """-395.987591365
""", """-541.518002994
""", """-438.344900623
""", """-827.123481141
""", """-3866.49812115
""", """-662.876811756
""", """-493.609529332
""", """-632.099468736
""", """-644.009631737
""", """-961.847236496
""", """-444.109087206
""", """-780.182318029
""", """-408.043781834
""", """-770.632900978
""", """-520.391629431
""", """-475.322815569
""", """-411.826503476
""", """-454.653451368
""", """-880.628625755
""", """-1189.35364023
""", """-451.875417729
""", """-450.057012817
""", """-446.232877109
""", """-723.608893808
""", """-464.746776488
""", """-648.917183217
""", """-470.625490588
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2226.13989258
ms_run = [7749.49902344, 7743.9309082, 7793.79199219, 7811.90795898, 7755.21118164, 7756.41699219, 7898.55200195, 7766.16503906, 7778.03222656, 7792.48193359, 7767.77392578, 7733.22705078, 7731.03979492, 7799.80102539, 7711.91503906, 7715.42480469, 7791.50415039, 7699.95581055, 7717.71191406, 7746.73706055, 7743.67797852, 7730.03100586, 7751.60693359, 7770.76708984, 7747.38720703, 7727.41699219, 7782.46899414, 7737.71923828, 7716.22094727, 7813.51904297, 7813.65600586, 7774.60400391, 7779.95214844, 7752.58789062, 7759.46679688, 7772.45898438, 7758.36181641, 7771.48925781, 7846.40185547, 7775.26391602]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-411.112545379
""", """-630.952219657
""", """-879.143858772
""", """-1056.58244939
""", """-488.452284212
""", """-610.109351638
""", """-439.822032958
""", """-769.868502051
""", """-527.951333215
""", """-583.414597131
""", """-641.812835041
""", """-506.959410836
""", """-558.767275932
""", """-471.841786473
""", """-1225.46017829
""", """-564.985260715
""", """-557.893230097
""", """-435.932633387
""", """-780.067426736
""", """-413.133834659
""", """-499.399357506
""", """-541.429898793
""", """-624.107791019
""", """-565.530894091
""", """-439.901539323
""", """-873.240270834
""", """-884.257475548
""", """-403.116923463
""", """-722.873619257
""", """-447.347999683
""", """-682.250137806
""", """-451.560072555
""", """-1179.90490115
""", """-667.386062918
""", """-459.102931002
""", """-680.095690671
""", """-621.085457102
""", """-633.623184432
""", """-430.844537088
""", """-683.866112257
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2189.3449707
ms_run = [7596.61181641, 7696.57006836, 7249.37695312, 7979.49902344, 7230.48803711, 7993.09619141, 7906.2409668, 7568.13916016, 7270.32202148, 8006.29589844, 7541.56884766, 7135.25097656, 8016.11083984, 7760.71411133, 7481.23510742, 7706.83422852, 8251.34399414, 7408.05908203, 7679.64111328, 7346.29492188, 7235.38208008, 7647.38720703, 8443.35888672, 7808.0078125, 7435.37670898, 7940.16308594, 7836.57006836, 7482.5090332, 6963.64282227, 7171.15722656, 7211.36791992, 7443.53393555, 7685.62988281, 7620.55200195, 8071.95410156, 7254.59106445, 7352.11010742, 7746.60107422, 7936.15014648, 7214.5390625]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-372.364757314
""", """-369.764212269
""", """-375.157169482
""", """-369.097165401
""", """-372.259814507
""", """-369.957773193
""", """-402.750624181
""", """-370.758522891
""", """-371.81967071
""", """-374.069905346
""", """-370.459893201
""", """-367.870428311
""", """-370.686551515
""", """-368.680725943
""", """-367.242024118
""", """-367.368772311
""", """-371.130089789
""", """-376.944882518
""", """-378.23954749
""", """-367.96504778
""", """-369.948451602
""", """-375.4333836
""", """-370.978413551
""", """-377.570394085
""", """-367.529739745
""", """-387.869356614
""", """-368.035878853
""", """-415.549286063
""", """-369.351164927
""", """-376.595730795
""", """-365.815678415
""", """-367.339724249
""", """-371.437949415
""", """-367.553565098
""", """-376.344892841
""", """-366.677629528
""", """-385.65623028
""", """-384.767842818
""", """-374.278946762
""", """-375.606798789
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2252.75976562
ms_run = [9601.06298828, 10023.9111328, 9873.95678711, 9686.90307617, 9296.52905273, 9708.10205078, 10700.7780762, 9746.98291016, 9446.33813477, 9989.4909668, 9715.31005859, 9617.62182617, 9851.23535156, 9989.43823242, 10020.7736816, 10045.5219727, 9499.66186523, 10259.973877, 10191.0756836, 9837.53662109, 11718.3476562, 10165.9782715, 11276.7600098, 9976.81274414, 10437.1560059, 9659.03271484, 9566.27197266, 11051.4677734, 10637.2380371, 10367.7099609, 10657.9111328, 9876.83203125, 10261.8369141, 10150.032959, 10048.3498535, 10145.4160156, 9938.81201172, 10586.1459961, 9844.92602539, 10343.6020508]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-366.935236192
""", """-366.501176075
""", """-366.610004445
""", """-462.8455321
""", """-365.600704995
""", """-382.553919604
""", """-386.103072442
""", """-381.801009164
""", """-368.918977909
""", """-369.792714638
""", """-367.088106378
""", """-367.431581756
""", """-384.473319015
""", """-372.356754393
""", """-377.643560145
""", """-369.882443682
""", """-367.097339688
""", """-394.36994701
""", """-368.23050397
""", """-366.424388063
""", """-471.045826179
""", """-370.327408011
""", """-371.25868833
""", """-371.683914573
""", """-367.554304537
""", """-367.925987242
""", """-367.933185798
""", """-369.358815718
""", """-371.103429013
""", """-368.633604237
""", """-367.885675409
""", """-369.333326439
""", """-402.750624181
""", """-377.247532826
""", """-369.023196283
""", """-377.985368008
""", """-368.429687785
""", """-386.198744248
""", """-369.680835138
""", """-368.965291067
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2213.50097656
ms_run = [8365.0378418, 8179.26928711, 8183.27783203, 8141.15600586, 8176.32910156, 8260.35302734, 8983.28320312, 9015.24902344, 8088.19824219, 8432.46508789, 8116.296875, 9547.77099609, 8413.00097656, 8238.61694336, 9794.57885742, 7440.74291992, 8340.58496094, 8214.3449707, 8385.81518555, 8524.26782227, 9164.48706055, 10461.3659668, 8511.3190918, 9158.9440918, 8525.828125, 8721.50170898, 8278.5769043, 9192.56494141, 8426.73120117, 8873.90722656, 8808.56616211, 8436.00390625, 8317.5690918, 9093.97583008, 8822.5300293, 8376.53393555, 9071.99291992, 8290.39794922, 10027.1179199, 8761.79003906]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-371.778502156
""", """-366.892169394
""", """-389.075577476
""", """-372.163689196
""", """-369.07575057
""", """-402.588706687
""", """-366.805712506
""", """-372.136375538
""", """-368.28142701
""", """-369.0418876
""", """-372.829545178
""", """-373.709554698
""", """-370.331483683
""", """-367.966897834
""", """-408.529587444
""", """-369.422773189
""", """-390.524960976
""", """-367.156364272
""", """-368.279481007
""", """-370.121688515
""", """-369.38640306
""", """-379.669855463
""", """-367.908742299
""", """-373.542384226
""", """-375.484162818
""", """-370.55688945
""", """-369.967347236
""", """-370.597921834
""", """-368.074627402
""", """-380.303555413
""", """-370.11590408
""", """-371.809681306
""", """-366.656194491
""", """-371.3988286
""", """-366.85489546
""", """-367.381973476
""", """-369.195173867
""", """-367.836824578
""", """-370.924453082
""", """-368.497490829
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2250.85595703
ms_run = [11032.9838867, 10300.7910156, 10231.9689941, 10317.0280762, 11376.0822754, 10530.1499023, 11838.2070312, 10371.8068848, 12563.1757812, 11615.7958984, 11029.9797363, 11605.2880859, 9830.27416992, 10922.5849609, 11649.4260254, 10375.302002, 12047.0507812, 11660.6523438, 10343.2888184, 10053.0178223, 10787.0932617, 11498.512207, 10347.072998, 11564.7060547, 11121.1831055, 12478.1037598, 12293.157959, 10770.355957, 10913.1921387, 11374.5720215, 10579.2519531, 10878.4848633, 10600.5981445, 11216.263916, 11203.8208008, 11194.5742188, 17545.5109863, 12434.092041, 12847.8327637, 11242.0927734]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-369.258095574
""", """-365.709790843
""", """-379.450593977
""", """-372.192546108
""", """-379.138458022
""", """-378.358075159
""", """-374.010700867
""", """-370.08969336
""", """-372.989900652
""", """-364.817186534
""", """-384.832199931
""", """-369.589496409
""", """-367.72311444
""", """-366.464048456
""", """-372.814448153
""", """-372.246882195
""", """-368.948473947
""", """-368.79593942
""", """-377.605435319
""", """-364.968607243
""", """-369.741946814
""", """-383.685207569
""", """-369.303772425
""", """-368.702675848
""", """-376.068704294
""", """-369.308933439
""", """-369.471300514
""", """-369.690893051
""", """-372.348863388
""", """-367.203558427
""", """-368.332377102
""", """-372.903047495
""", """-370.198786085
""", """-371.058467548
""", """-384.57990086
""", """-367.992550513
""", """-381.010404362
""", """-374.423527235
""", """-386.305295619
""", """-383.000156353
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2243.55786133
ms_run = [5532.89306641, 6899.15307617, 6294.62304688, 5703.70776367, 7231.08007812, 5749.19116211, 5629.56982422, 5448.03808594, 5330.8762207, 6908.80883789, 5671.03515625, 7191.01708984, 5503.44824219, 5638.45117188, 5857.1809082, 5356.29077148, 5475.40112305, 6839.59301758, 5324.203125, 5502.05810547, 5948.10498047, 5993.60888672, 5342.32788086, 5860.99707031, 6844.26220703, 5972.83203125, 5807.86816406, 6349.70800781, 7028.36425781, 5521.67114258, 5361.22607422, 6833.0300293, 6884.73803711, 6972.57714844, 6426.54614258, 5898.7878418, 6900.47802734, 7230.94677734, 6084.41772461, 5773.48217773]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2320.97387695
ms_run = [9093.95922852, 9279.10229492, 10130.1569824, 9348.09399414, 9434.20898438, 9215.11010742, 9897.25317383, 10263.0209961, 10190.1027832, 9052.05493164, 10192.1459961, 9443.90991211, 9360.37304688, 9073.67480469, 9209.05981445, 10032.2697754, 9435.05615234, 9248.22583008, 9882.95776367, 10199.5710449, 9014.08398438, 8821.40209961, 10403.7890625, 9049.31079102, 8918.01708984, 9105.10717773, 9530.29003906, 9121.23608398, 9774.40405273, 9441.47192383, 9847.55078125, 9034.38720703, 9761.54101562, 9088.73925781, 9010.70385742, 8817.97998047, 9037.86083984, 9578.93212891, 9515.60717773, 9693.54296875]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2217.70581055
ms_run = [1889.65307617, 1874.94482422, 1918.96118164, 1892.53808594, 1930.97094727, 1892.73291016, 1807.63623047, 1871.08398438, 1886.00683594, 1852.88085938, 1849.54492188, 1896.00292969, 1924.91088867, 1864.56811523, 1853.86108398, 1889.58789062, 1809.80200195, 1857.84082031, 1887.30493164, 1845.76611328, 1844.93603516, 1839.23901367, 1888.66918945, 1859.81713867, 1836.98925781, 1879.36816406, 1867.19287109, 1830.27392578, 1874.71826172, 1828.95703125, 1852.72509766, 1876.8059082, 1880.39404297, 1887.20605469, 1849.25610352, 1893.25512695, 1831.00219727, 1911.56323242, 1875.00683594, 1937.06689453]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2279.42797852
ms_run = [2462.28515625, 2379.75683594, 2408.18798828, 2364.21533203, 2417.39477539, 2387.69506836, 2351.86694336, 2387.34008789, 2427.046875, 2313.15112305, 2433.20385742, 2332.92016602, 2372.83886719, 2374.12109375, 2309.07080078, 2384.4831543, 2388.29882812, 2386.74804688, 2354.66088867, 2383.59301758, 2341.94116211, 2268.45996094, 2405.09692383, 2362.9140625, 2419.24902344, 2317.65698242, 2371.99902344, 2353.60986328, 2341.38598633, 2442.52099609, 2419.65307617, 2337.75805664, 2342.58398438, 2341.18115234, 2410.85693359, 2342.20605469, 2390.74414062, 2377.40991211, 2319.06811523, 2416.61889648]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2168.65405273
ms_run = [6668.58300781, 6654.13891602, 6639.26904297, 6674.82617188, 6683.66772461, 6712.54907227, 6643.39697266, 6677.54101562, 6660.56518555, 6677.84008789, 6706.09277344, 6615.03491211, 6687.62670898, 6780.76806641, 6714.33398438, 6621.30883789, 6597.33886719, 6594.96704102, 6654.98706055, 6600.98583984, 6587.84301758, 6616.68579102, 6628.2668457, 6686.95605469, 6623.41308594, 6582.18310547, 6595.26391602, 6578.54589844, 6610.18115234, 6616.87792969, 6602.64086914, 6641.45678711, 6598.36010742, 6577.65185547, 6589.04785156, 6606.34692383, 6621.82080078, 6612.81103516, 6593.28198242, 6617.38085938]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2480.49466356
""", """-2479.86981246
""", """-2491.4910447
""", """-2452.45746546
""", """-2467.68804049
""", """-2454.48227465
""", """-2472.79654426
""", """-2479.60844052
""", """-2463.60137553
""", """-2480.88922121
""", """-2483.51393847
""", """-2480.56142037
""", """-2468.466833
""", """-2475.20538494
""", """-2482.94815226
""", """-2468.93654249
""", """-2482.94571875
""", """-2474.6298187
""", """-2470.52020004
""", """-2482.33896924
""", """-2458.48398571
""", """-2470.86337562
""", """-2459.86520733
""", """-2472.15783491
""", """-2468.4555186
""", """-2467.87282388
""", """-2487.00252269
""", """-2467.88959511
""", """-2478.94001423
""", """-2472.79994438
""", """-2473.42325441
""", """-2484.23569919
""", """-2474.58653985
""", """-2461.93782883
""", """-2476.39798095
""", """-2478.03309335
""", """-2481.66733481
""", """-2471.1816035
""", """-2474.65141621
""", """-2479.61219509
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2286.08520508
ms_run = [11943.1911621, 11850.2758789, 11814.1281738, 11935.2358398, 11835.1809082, 11811.5339355, 11866.5100098, 12015.1269531, 11802.2399902, 11743.9133301, 11753.3127441, 11779.8278809, 11787.5012207, 11741.7490234, 11872.9411621, 11765.9951172, 11882.895752, 11848.8688965, 11775.9328613, 11846.284668, 11853.7580566, 11791.7849121, 11807.0117188, 11953.1496582, 11878.9521484, 11825.5458984, 11938.8151855, 11880.4140625, 11852.8500977, 11899.0480957, 11808.8208008, 11836.2800293, 11827.9248047, 11839.927002, 11832.3200684, 12010.9938965, 11822.6508789, 11818.105957, 11823.130127, 11819.8776855]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2487.65667004
""", """-2457.148737
""", """-2478.84323584
""", """-2476.19475698
""", """-2464.04145492
""", """-2481.67001145
""", """-2477.6294285
""", """-2469.66943407
""", """-2478.98437666
""", """-2465.91992219
""", """-2468.76919131
""", """-2481.50368644
""", """-2474.23450538
""", """-2477.2955631
""", """-2478.52735076
""", """-2468.55687521
""", """-2462.55984074
""", """-2471.47835173
""", """-2488.55315747
""", """-2462.61540846
""", """-2472.56918186
""", """-2470.26038761
""", """-2480.51427954
""", """-2471.46078092
""", """-2453.39868106
""", """-2471.32930501
""", """-2473.32597602
""", """-2465.45048269
""", """-2479.0948793
""", """-2479.46791763
""", """-2469.57205869
""", """-2470.99330102
""", """-2468.13545303
""", """-2479.01513561
""", """-2473.01674842
""", """-2474.84961626
""", """-2473.69757517
""", """-2461.0710289
""", """-2488.50348251
""", """-2445.69030993
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2325.08398438
ms_run = [14218.2768555, 14149.6318359, 14265.4208984, 14225.1499023, 14493.5959473, 14179.6191406, 14252.9099121, 14118.1867676, 14249.7497559, 14139.6818848, 14289.8039551, 14216.0068359, 14206.4299316, 14065.6030273, 14170.5500488, 14206.8679199, 14153.8359375, 14133.453125, 14250.7558594, 14184.314209, 14301.2199707, 14022.7270508, 14305.4047852, 14095.4191895, 14141.0581055, 14090.1911621, 14056.130127, 14125.2687988, 14109.6411133, 14045.1108398, 14050.9887695, 14013.9038086, 14150.5961914, 14337.1291504, 14474.8249512, 14126.3239746, 14048.9609375, 13988.0358887, 14089.8979492, 14037.3300781]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2480.20121045
""", """-2472.83686065
""", """-2460.10129571
""", """-2439.76172196
""", """-2478.04850329
""", """-2475.72371898
""", """-2488.51097577
""", """-2461.61152544
""", """-2482.10542951
""", """-2461.82452316
""", """-2465.1689508
""", """-2483.31048183
""", """-2472.8013154
""", """-2475.07786171
""", """-2473.69072591
""", """-2482.95918715
""", """-2480.77871175
""", """-2473.07680886
""", """-2481.95605678
""", """-2479.9419276
""", """-2475.105175
""", """-2455.92696161
""", """-2469.70927843
""", """-2479.93244118
""", """-2486.58899807
""", """-2475.17517191
""", """-2466.36422398
""", """-2477.33775419
""", """-2475.05890293
""", """-2465.08300221
""", """-2467.86919167
""", """-2469.51392945
""", """-2475.01342051
""", """-2459.22096737
""", """-2488.99290319
""", """-2468.25775557
""", """-2483.69191135
""", """-2476.15025632
""", """-2478.1161697
""", """-2480.55332757
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2306.30126953
ms_run = [10676.6987305, 10717.8901367, 10762.4990234, 11056.4179688, 10624.7102051, 10667.800293, 10720.9379883, 10632.1848145, 10708.5900879, 10625.5461426, 10676.3881836, 10700.1379395, 10713.5141602, 10659.5749512, 10628.4470215, 10630.4099121, 10673.7739258, 10802.3898926, 10629.5109863, 10679.0759277, 10816.5361328, 10625.2419434, 10806.1767578, 10694.2868652, 10651.8093262, 10658.1040039, 10671.8562012, 10633.7858887, 10662.8110352, 10637.3500977, 10660.4519043, 10602.3308105, 10628.6630859, 10566.4631348, 10735.395752, 10633.3601074, 10821.4682617, 10678.6311035, 10681.7131348, 10644.0690918]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2473.45232606
""", """-2467.98954462
""", """-2479.96920111
""", """-2482.30130107
""", """-2477.05386656
""", """-2465.07323471
""", """-2470.30765516
""", """-2475.22872006
""", """-2488.0589665
""", """-2467.66437734
""", """-2485.37010214
""", """-2468.38478466
""", """-2480.35582982
""", """-2464.46132202
""", """-2484.53840846
""", """-2480.74503546
""", """-2453.93469901
""", """-2460.39825879
""", """-2483.05344364
""", """-2490.03853537
""", """-2467.61964897
""", """-2478.2304814
""", """-2476.08551856
""", """-2470.88238136
""", """-2469.74700233
""", """-2474.0598504
""", """-2474.9477903
""", """-2461.56382708
""", """-2488.33817305
""", """-2472.28199085
""", """-2476.25661519
""", """-2473.52313081
""", """-2473.65822994
""", """-2480.86609551
""", """-2493.74840552
""", """-2475.1618964
""", """-2482.79411364
""", """-2482.10542951
""", """-2468.76919131
""", """-2490.25446712
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2339.58203125
ms_run = [16629.3840332, 16623.670166, 16360.7680664, 16601.9240723, 16687.0461426, 16617.3837891, 16792.9760742, 16679.8820801, 16464.7077637, 16679.2421875, 16449.012207, 16391.0490723, 16167.9299316, 16623.3808594, 16543.6630859, 16570.3879395, 16405.2438965, 16355.8571777, 16373.1391602, 16361.2402344, 16388.263916, 16447.0981445, 16456.4382324, 16371.9157715, 16218.5031738, 16435.1459961, 16272.5168457, 16401.0288086, 16376.3703613, 16285.1418457, 16371.598877, 16212.1862793, 16291.8447266, 16260.7441406, 16142.1120605, 16145.8491211, 16344.8779297, 16313.5458984, 16359.0490723, 16505.1831055]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2468.40552068
""", """-2479.62360225
""", """-2482.64383619
""", """-2485.39905702
""", """-2465.47810535
""", """-2463.29143226
""", """-2487.27711654
""", """-2487.10946018
""", """-2470.25368829
""", """-2469.56989667
""", """-2482.75273963
""", """-2469.24539157
""", """-2453.79715477
""", """-2483.493658
""", """-2479.35183697
""", """-2472.75478955
""", """-2487.16384123
""", """-2464.51252641
""", """-2477.76637269
""", """-2469.68064017
""", """-2475.12811508
""", """-2477.20223534
""", """-2449.9711782
""", """-2464.56534582
""", """-2475.74241934
""", """-2472.20088782
""", """-2478.09865739
""", """-2479.59629782
""", """-2478.97255794
""", """-2465.02910152
""", """-2469.82042552
""", """-2473.27110903
""", """-2463.62110434
""", """-2467.20806013
""", """-2469.07672493
""", """-2476.1668514
""", """-2474.34776847
""", """-2467.01872498
""", """-2458.34710013
""", """-2483.80365209
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2298.83105469
ms_run = [10764.5158691, 10744.987793, 10782.5549316, 10717.6108398, 10783.7421875, 10831.1638184, 10775.8300781, 10753.9570312, 10681.3459473, 10816.8662109, 10763.9309082, 10791.3908691, 10786.0187988, 10880.2109375, 10752.7460938, 10731.5107422, 10957.513916, 10867.177002, 10673.3210449, 10800.8549805, 10694.1376953, 10724.6347656, 10672.2248535, 11113.6801758, 10856.2900391, 10631.0800781, 10704.2519531, 10804.8681641, 10666.8059082, 10689.5710449, 10658.1860352, 10645.6848145, 10614.1259766, 10692.302002, 10666.8879395, 10659.2480469, 10687.0, 10659.9799805, 10646.1640625, 10639.9902344]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2480.40758016
""", """-2461.25588392
""", """-2482.66589307
""", """-2479.21155143
""", """-2485.74312059
""", """-2480.26755462
""", """-2456.25748139
""", """-2457.41596327
""", """-2464.55909592
""", """-2458.15324941
""", """-2490.08186156
""", """-2472.52431422
""", """-2478.42903566
""", """-2477.28449942
""", """-2472.25923849
""", """-2465.13048412
""", """-2486.552292
""", """-2474.9624797
""", """-2475.64789299
""", """-2467.44834088
""", """-2471.28984955
""", """-2476.86794819
""", """-2476.00926234
""", """-2479.32361714
""", """-2485.9377389
""", """-2484.64013142
""", """-2466.34039799
""", """-2485.1438927
""", """-2472.79477633
""", """-2474.71213689
""", """-2465.49495566
""", """-2474.68432522
""", """-2475.45564878
""", """-2487.49423549
""", """-2484.11778542
""", """-2475.423682
""", """-2469.83482996
""", """-2467.10571105
""", """-2474.6409506
""", """-2473.48979828
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2340.22094727
ms_run = [16112.2280273, 16066.1777344, 15989.2050781, 16110.9587402, 16162.3959961, 16115.1369629, 16012.4641113, 16240.9748535, 15944.236084, 16028.7429199, 16065.5012207, 15924.9311523, 15986.3820801, 16116.0578613, 16226.8710938, 15950.0620117, 16016.2912598, 15947.4379883, 15960.0898438, 15974.0310059, 16087.769043, 15984.6931152, 16123.888916, 15819.4348145, 16057.4580078, 16030.947998, 15985.7631836, 16058.2199707, 15904.1340332, 15952.6818848, 15890.5439453, 16040.248291, 16049.6779785, 15874.4069824, 15963.1113281, 15884.6130371, 16000.6262207, 16165.5349121, 16087.5351562, 16064.6049805]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2479.45589305
""", """-2474.23170697
""", """-2470.77988067
""", """-2480.87157637
""", """-2476.81993305
""", """-2476.37190393
""", """-2482.58561617
""", """-2481.22807468
""", """-2475.41727112
""", """-2487.02577962
""", """-2469.48090231
""", """-2465.69790526
""", """-2460.42411009
""", """-2476.37725388
""", """-2473.97924908
""", """-2468.10589664
""", """-2457.21596304
""", """-2469.709835
""", """-2468.52491201
""", """-2486.80237163
""", """-2489.62715197
""", """-2485.48468748
""", """-2485.91096065
""", """-2473.91520986
""", """-2460.72523194
""", """-2472.20122574
""", """-2486.36626553
""", """-2469.45288169
""", """-2467.12430422
""", """-2485.62665953
""", """-2460.66678132
""", """-2474.33630194
""", """-2474.10606908
""", """-2481.61420062
""", """-2472.97909314
""", """-2456.95410792
""", """-2481.6593911
""", """-2481.20820113
""", """-2479.61041517
""", """-2467.50717871
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2390.64916992
ms_run = [7365.34326172, 7402.90625, 7237.24707031, 7379.37719727, 7394.21899414, 7428.91113281, 7358.46118164, 7301.58203125, 7249.82910156, 7264.1328125, 7542.27001953, 7331.6809082, 7356.40795898, 7449.01074219, 7298.04199219, 7248.20214844, 7263.35913086, 7305.59399414, 7275.56103516, 7347.55102539, 7258.36938477, 7175.45703125, 7233.27319336, 7281.17480469, 7300.09106445, 7520.51586914, 7378.10498047, 7432.95605469, 7137.49194336, 7249.24682617, 7256.26318359, 7341.97875977, 7266.87890625, 7190.34594727, 7307.55395508, 7288.60717773, 7214.19897461, 7204.55078125, 7441.74121094, 7295.19702148]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2430.52612305
ms_run = [10062.4753418, 9921.02880859, 9877.88623047, 9847.52392578, 9873.28881836, 9911.89868164, 10138.8603516, 9828.72875977, 9855.66992188, 10207.1889648, 9984.14599609, 10175.4648438, 9992.93701172, 9976.5390625, 9803.51000977, 9796.78491211, 9715.85717773, 10010.6730957, 9902.8449707, 10068.2438965, 9960.6472168, 9900.5859375, 9954.43603516, 9849.75, 10008.0070801, 9828.95385742, 10100.1289062, 9905.20922852, 9812.89868164, 9781.48779297, 10091.3671875, 9669.32592773, 10014.5021973, 9980.58105469, 9882.99389648, 9837.84472656, 10126.1269531, 9803.79199219, 9891.8449707, 9692.67578125]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2327.36303711
ms_run = [20122.9169922, 20196.7468262, 20240.2209473, 20261.2797852, 20197.1923828, 20174.7209473, 20190.0688477, 20199.9240723, 20188.3581543, 20066.2929688, 20270.5227051, 20236.526123, 20242.828125, 20210.5280762, 21391.7871094, 20208.5229492, 20167.4147949, 20145.9509277, 20278.3269043, 20228.4909668, 20190.7980957, 20952.564209, 20202.96875, 20077.2180176, 20211.1560059, 20142.282959, 20099.5578613, 20321.3911133, 20082.1069336, 20230.9719238, 20314.6518555, 20250.9851074, 20208.1430664, 20091.1569824, 20188.0109863, 20140.4851074, 20528.359375, 20205.4350586, 20098.605957, 20147.7580566]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2357.68212891
ms_run = [28364.5966797, 28240.8010254, 28148.5830078, 28583.0070801, 28339.5263672, 28473.6508789, 28376.2438965, 28347.4111328, 28318.9790039, 28189.736084, 28153.9650879, 28660.0070801, 28286.0588379, 28408.9099121, 28631.619873, 28248.7299805, 27880.7099609, 28476.1062012, 28126.3330078, 28245.6308594, 27840.6728516, 28012.3950195, 27703.2800293, 28147.0478516, 28172.5700684, 28354.1391602, 28078.9050293, 28043.8198242, 28191.4189453, 28155.2961426, 27916.2849121, 28071.4750977, 27925.6879883, 27918.6989746, 27867.1350098, 27926.9987793, 27852.2351074, 27982.6010742, 27894.5820312, 28219.1899414]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2RootPPL"
[[benchmark.app.options]]
contents = "10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.mc --no-print-samples"
name = "argument"
[[benchmark.app.options]]
contents = ":"
name = "buildExtra"
[[benchmark.app.options]]
contents = ":"
name = "cleanExtra"
[[benchmark.app.options]]
contents = "-j 32 --ess-threshold 1.0 --stack-size 1000"
name = "buildOptions"
[[benchmark.results]]
command = "./a.out 10000"
ms_build = 5795.46508789
ms_run = [510.902099609, 505.453125, 512.224121094, 505.325927734, 482.445068359, 487.893310547, 499.483154297, 502.760009766, 485.307861328, 532.522949219, 533.938232422, 502.276855469, 513.264892578, 495.920898438, 495.497802734, 524.592773438, 512.348144531, 529.392089844, 532.872070312, 470.788818359, 483.832763672, 515.874755859, 521.099121094, 499.609130859, 503.676025391, 549.950927734, 562.454101562, 505.240966797, 498.968994141, 504.519775391, 487.552734375, 472.532958984, 483.608886719, 811.961914062, 527.432861328, 510.979980469, 518.501953125, 519.952148438, 472.763916016, 472.686035156]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.982042
""", """-307.982042
""", """-307.335654
""", """-307.335654
""", """-307.963263
""", """-307.963263
""", """-308.008536
""", """-308.008536
""", """-306.547921
""", """-308.311773
""", """-308.311773
""", """-307.126113
""", """-307.126113
""", """-307.490124
""", """-307.490124
""", """-308.084201
""", """-308.084201
""", """-310.110675
""", """-310.110675
""", """-307.366112
""", """-307.366112
""", """-307.020038
""", """-307.020038
""", """-307.156712
""", """-307.156712
""", """-309.585912
""", """-309.585912
""", """-306.554171
""", """-306.554171
""", """-306.799091
""", """-306.799091
""", """-307.288520
""", """-307.288520
""", """-314.940973
""", """-309.119919
""", """-309.119919
""", """-307.416228
""", """-307.416228
""", """-308.933632
""", """-308.933632
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 1962.92895508
ms_run = [1203.38916016, 1189.5949707, 1196.67089844, 1219.96582031, 1211.92504883, 1211.92895508, 1201.77685547, 1202.55004883, 1200.66601562, 1185.28295898, 1212.08203125, 1231.80297852, 1198.36303711, 1234.0769043, 1227.15307617, 1217.82006836, 1196.76513672, 1188.75390625, 1197.20898438, 1232.44702148, 1197.55419922, 1193.26391602, 1247.28491211, 1218.64379883, 1199.84716797, 1207.29101562, 1193.87988281, 1206.60693359, 1184.66088867, 1192.77099609, 1222.10986328, 1207.13500977, 1170.19604492, 1229.83105469, 1217.55322266, 1209.32006836, 1215.046875, 1200.85522461, 1203.4609375, 1211.44311523]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-405.696357495
""", """-442.92985652
""", """-417.233870052
""", """-464.785760228
""", """-410.528280666
""", """-380.837101559
""", """-436.186399017
""", """-421.593141098
""", """-398.928688789
""", """-393.383174015
""", """-429.361545427
""", """-401.061373434
""", """-371.546129214
""", """-422.714659946
""", """-402.820465051
""", """-438.124615693
""", """-392.272653425
""", """-433.257129112
""", """-453.654084139
""", """-396.526505473
""", """-435.542953636
""", """-443.924512036
""", """-430.950682851
""", """-429.31870936
""", """-423.868691751
""", """-444.232967343
""", """-433.19566849
""", """-424.746244095
""", """-423.660991872
""", """-452.615236302
""", """-420.729157798
""", """-427.599791759
""", """-407.754229346
""", """-477.096310104
""", """-390.02222677
""", """-388.39476507
""", """-412.267206613
""", """-417.745429491
""", """-409.692396724
""", """-424.63635132
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2043.25488281
ms_run = [1297.42407227, 1291.52099609, 1358.02416992, 1315.62719727, 1290.93188477, 1304.05908203, 1330.42675781, 1306.00512695, 1317.32299805, 1297.91040039, 1297.72412109, 1304.67089844, 1297.58081055, 1285.40478516, 1301.94799805, 1347.9230957, 1310.43603516, 1307.82495117, 1289.53588867, 1296.90820312, 1294.8671875, 1316.12792969, 1310.23095703, 1332.60791016, 1294.50195312, 1272.63696289, 1304.2890625, 1299.18408203, 1277.42602539, 1297.95336914, 1293.42285156, 1297.3840332, 1304.23486328, 1301.55810547, 1279.97998047, 1308.34790039, 1293.921875, 1300.75097656, 1328.0769043, 1291.34301758]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-432.554150734
""", """-400.081397538
""", """-395.823013726
""", """-435.496095243
""", """-453.594595695
""", """-453.594804425
""", """-435.464697872
""", """-421.54653055
""", """-427.415894417
""", """-444.977750722
""", """-399.591130683
""", """-421.621449189
""", """-426.939835123
""", """-430.271055375
""", """-396.637570555
""", """-385.874096819
""", """-430.75020384
""", """-438.649197528
""", """-395.261288744
""", """-415.953537561
""", """-436.003696139
""", """-426.71819085
""", """-464.763651914
""", """-425.231061127
""", """-427.979558074
""", """-451.820469483
""", """-445.912272689
""", """-413.144101882
""", """-409.577919727
""", """-410.385746146
""", """-474.442710226
""", """-454.487754756
""", """-420.74973455
""", """-429.59756168
""", """-417.682267427
""", """-410.521589621
""", """-424.860068406
""", """-381.956623647
""", """-428.18251309
""", """-467.161682622
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2124.20288086
ms_run = [2607.41577148, 2648.48803711, 2650.43505859, 2574.31079102, 2606.58276367, 2645.73583984, 2610.45092773, 2656.95703125, 2560.2199707, 2650.51928711, 2702.33691406, 2641.4519043, 2612.59375, 2521.28613281, 2669.42895508, 2650.42675781, 2620.89892578, 2542.69506836, 2662.93676758, 2612.8059082, 2581.36108398, 2510.65307617, 2676.17504883, 2601.75415039, 2547.06494141, 2613.95727539, 2627.28588867, 2612.33081055, 2641.2668457, 2635.02075195, 2572.65405273, 2563.68017578, 2537.02978516, 2553.77807617, 2643.11376953, 2579.04980469, 2640.60009766, 2553.38012695, 2575.42797852, 2584.58618164]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-405.165199664
""", """-414.756462765
""", """-443.961215992
""", """-442.219599478
""", """-420.581474434
""", """-437.069649172
""", """-473.375862464
""", """-428.142104736
""", """-467.963270744
""", """-434.370079868
""", """-452.630316678
""", """-403.152790746
""", """-386.874852821
""", """-387.664380218
""", """-426.623343864
""", """-440.643302108
""", """-429.093035393
""", """-421.871609101
""", """-431.96450732
""", """-403.662527321
""", """-402.55866365
""", """-417.999061938
""", """-461.531929085
""", """-419.361092533
""", """-406.678519536
""", """-417.354549709
""", """-416.386226016
""", """-443.737178621
""", """-425.021659495
""", """-417.466762287
""", """-399.342892321
""", """-445.160742049
""", """-421.981869211
""", """-426.934692301
""", """-422.198362792
""", """-426.361773133
""", """-428.230317995
""", """-449.727685897
""", """-425.906834052
""", """-422.572725572
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2043.53125
ms_run = [807.613037109, 783.757324219, 829.732910156, 836.697021484, 870.84375, 795.555908203, 834.502929688, 824.398925781, 857.957763672, 827.684814453, 822.923828125, 802.916015625, 800.685791016, 829.234863281, 816.194824219, 924.024902344, 840.966796875, 835.423095703, 879.913085938, 806.925048828, 791.958984375, 819.012939453, 841.583984375, 810.607910156, 820.331054688, 781.096191406, 807.555908203, 807.297851562, 843.415039062, 838.869873047, 787.758789062, 808.693115234, 802.372802734, 821.780761719, 815.338867188, 819.883300781, 810.620849609, 795.844970703, 768.661132812, 840.701904297]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-306.92038453
""", """-307.67963223
""", """-306.678500099
""", """-308.556822838
""", """-309.157881974
""", """-308.138170545
""", """-306.798943795
""", """-307.320966177
""", """-309.561948471
""", """-307.218315199
""", """-307.479660147
""", """-306.310886543
""", """-307.292954593
""", """-307.794552505
""", """-307.865126408
""", """-307.257668731
""", """-308.117910503
""", """-307.282960654
""", """-309.691298372
""", """-307.373384899
""", """-306.828690682
""", """-309.366415427
""", """-307.230406111
""", """-307.845849073
""", """-307.15421692
""", """-307.260882472
""", """-307.131140272
""", """-307.519431549
""", """-306.912344181
""", """-307.358832804
""", """-306.644289188
""", """-307.877866182
""", """-307.143019685
""", """-307.641900925
""", """-307.421370599
""", """-306.913411582
""", """-307.591634429
""", """-307.175999244
""", """-306.275120885
""", """-308.294509302
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2132.98388672
ms_run = [1306.76904297, 1280.20678711, 1290.9699707, 1291.20092773, 1300.77587891, 1218.67211914, 1292.50927734, 1318.828125, 1276.12988281, 1287.74072266, 1266.34887695, 1296.43798828, 1276.77319336, 1270.1640625, 1311.59716797, 1280.11108398, 1260.22387695, 1263.78393555, 1224.71801758, 1342.48193359, 1278.05395508, 1310.90893555, 1315.89697266, 1261.92407227, 1263.85791016, 1277.92285156, 1374.96899414, 1746.33178711, 1227.32910156, 1374.33813477, 1282.17797852, 1367.42089844, 1306.11376953, 1354.33496094, 1361.72900391, 1268.41699219, 1373.52807617, 1227.81713867, 1263.31298828, 1344.64306641]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.363541121
""", """-307.606078539
""", """-307.900382271
""", """-308.53017617
""", """-307.980036921
""", """-306.403024428
""", """-306.915031679
""", """-307.695901335
""", """-306.774616629
""", """-306.521911772
""", """-307.82224747
""", """-308.314381738
""", """-308.131593929
""", """-308.030455572
""", """-308.5900169
""", """-306.898135252
""", """-307.14530134
""", """-307.763759964
""", """-305.871272968
""", """-309.272056834
""", """-307.821934313
""", """-307.033018988
""", """-307.970012693
""", """-306.704244261
""", """-307.914098543
""", """-307.303261507
""", """-307.359488584
""", """-311.128828485
""", """-307.106233485
""", """-308.069051592
""", """-305.786118764
""", """-309.472106903
""", """-307.038647407
""", """-306.963001358
""", """-306.924186469
""", """-307.044727183
""", """-306.927780286
""", """-306.8516365
""", """-307.456837923
""", """-308.257302514
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2057.44873047
ms_run = [1781.24902344, 1829.7019043, 1768.58911133, 1837.11010742, 1762.27416992, 1783.81201172, 1910.11206055, 1705.09790039, 1700.43798828, 1784.73803711, 1755.23413086, 1757.17797852, 1772.20800781, 1898.57202148, 1813.87402344, 1756.86206055, 1738.88476562, 1942.07885742, 1920.4050293, 1967.65283203, 1810.62695312, 1709.31811523, 1860.77124023, 1913.03808594, 1834.14794922, 2150.71606445, 1857.39501953, 1832.51196289, 1977.57910156, 1810.95385742, 1746.20922852, 2159.95703125, 1846.3359375, 1804.49804688, 1748.13720703, 1754.41992188, 1767.46191406, 1974.73022461, 1897.36108398, 1842.35498047]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.475697258
""", """-306.886843804
""", """-307.130783715
""", """-307.843930052
""", """-307.651276686
""", """-306.829193962
""", """-307.434079294
""", """-306.601846268
""", """-307.253811683
""", """-306.988312308
""", """-306.609405777
""", """-307.082167661
""", """-307.103256846
""", """-307.374299653
""", """-306.717361962
""", """-306.687450282
""", """-308.040879794
""", """-307.078707725
""", """-307.240300316
""", """-307.241400206
""", """-306.478218848
""", """-306.478499495
""", """-307.089002295
""", """-307.714380955
""", """-306.896978676
""", """-307.273339327
""", """-307.040776843
""", """-307.610705119
""", """-306.389802101
""", """-307.899098321
""", """-306.70874756
""", """-308.007921558
""", """-307.649227273
""", """-307.641603059
""", """-306.974907286
""", """-307.090184039
""", """-306.907021214
""", """-307.373451437
""", """-307.43424362
""", """-306.596368901
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2144.60595703
ms_run = [2952.04199219, 2968.79101562, 3114.296875, 2788.91894531, 2919.09594727, 2884.30688477, 2937.01782227, 2930.50219727, 2960.03686523, 2948.5378418, 2929.22216797, 2944.65820312, 2959.35107422, 2865.71801758, 3024.85717773, 2854.77783203, 2924.46118164, 3207.36376953, 3355.85498047, 2870.27197266, 2831.55395508, 2817.71582031, 2932.38500977, 2881.66088867, 2841.81298828, 2899.40771484, 2826.65087891, 2864.37182617, 2810.05712891, 5758.08007812, 2858.73291016, 2886.50610352, 3125.5090332, 3428.26196289, 3059.67602539, 2876.17602539, 2922.88989258, 2949.04101562, 2649.68066406, 2862.85571289]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.502546624
""", """-307.287647425
""", """-307.0908619
""", """-306.645845838
""", """-308.273062558
""", """-307.541220864
""", """-307.193027844
""", """-307.027711292
""", """-308.197564352
""", """-306.93189097
""", """-307.261311413
""", """-307.040640279
""", """-307.369596633
""", """-307.092680117
""", """-307.485461499
""", """-307.556365867
""", """-306.958121512
""", """-308.303939197
""", """-307.152547625
""", """-307.629959285
""", """-307.229957935
""", """-307.100254098
""", """-307.424592757
""", """-307.510305165
""", """-307.170525885
""", """-307.442032474
""", """-307.156917454
""", """-308.005811758
""", """-307.240241209
""", """-306.936597169
""", """-307.512803234
""", """-307.412648825
""", """-307.832406077
""", """-307.629600155
""", """-306.739983083
""", """-306.62340517
""", """-307.875158413
""", """-306.583247957
""", """-306.343001385
""", """-306.982294941
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2103.83105469
ms_run = [1218.77319336, 1094.96899414, 1423.22485352, 1022.30859375, 1350.84716797, 1229.17797852, 990.009033203, 967.938232422, 1197.68188477, 934.898193359, 1883.94604492, 1239.19018555, 968.702880859, 1192.5012207, 1594.88208008, 974.915039062, 1036.60498047, 978.12109375, 1824.56079102, 1851.52905273, 1977.51904297, 1123.72607422, 1573.14599609, 3852.86499023, 2408.06689453, 962.575927734, 1287.67285156, 979.805908203, 1078.77709961, 940.967041016, 952.902832031, 999.230224609, 1035.67211914, 4960.27612305, 1797.84204102, 983.620117188, 1611.90893555, 4054.29589844, 2300.20898438, 1282.27294922]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2198.96679688
ms_run = [1488.59594727, 1347.21606445, 1753.3359375, 4123.69580078, 1807.45410156, 1358.43896484, 1881.63696289, 1418.9609375, 1544.58789062, 4010.09082031, 1887.78198242, 1677.06005859, 1550.77905273, 1755.17504883, 2693.7409668, 1506.29516602, 2302.41796875, 2219.94384766, 1506.07080078, 1446.9699707, 1339.76098633, 1532.43579102, 2060.42285156, 1550.74609375, 1928.13989258, 1396.81884766, 1800.51757812, 1437.0949707, 1625.703125, 1473.77783203, 2274.4309082, 1545.38793945, 1363.65625, 1500.46801758, 1774.51611328, 1530.66894531, 1780.15698242, 1528.1550293, 1652.24389648, 2029.05908203]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2077.92797852
ms_run = [354.956298828, 357.386962891, 360.077880859, 367.068847656, 359.310058594, 357.280029297, 362.484863281, 367.697021484, 356.184082031, 364.891845703, 358.126708984, 353.084960938, 356.175048828, 362.474853516, 353.737060547, 346.745849609, 362.709228516, 355.529785156, 363.208007812, 358.205810547, 360.909912109, 358.344726562, 357.173828125, 352.721191406, 355.386962891, 357.732910156, 364.063964844, 342.998046875, 365.795166016, 353.176757812, 358.555175781, 352.474853516, 357.568115234, 354.958984375, 361.202880859, 355.952880859, 360.551025391, 363.512939453, 348.187011719, 357.615966797]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2165.02197266
ms_run = [637.101074219, 645.323974609, 632.974121094, 654.120849609, 642.889892578, 645.907226562, 646.25390625, 646.508789062, 645.472167969, 641.647949219, 657.510986328, 641.874023438, 653.362060547, 641.872070312, 641.252197266, 641.343261719, 641.604980469, 646.947998047, 658.901855469, 634.4609375, 664.006103516, 640.814941406, 644.069091797, 646.643066406, 643.872802734, 646.547851562, 664.447021484, 639.348144531, 653.319091797, 644.841064453, 652.007080078, 655.397949219, 663.645019531, 656.088867188, 647.105957031, 635.520996094, 646.884033203, 628.197753906, 645.635009766, 627.330078125]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "SMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl SMC 10000"
ms_run = [50401.1777344, 53229.2128906, 48300.5998535, 53049.2480469, 50806.1657715, 53210.1481934, 54475.2541504, 53380.0888672, 51170.1411133, 56629.8000488, 55718.1728516, 52591.060791, 50146.9692383, 53549.5827637, 49847.8989258, 59762.6311035, 49512.8317871, 57930.763916, 54139.0549316, 53319.3110352, 49887.9020996, 49435.5668945, 50896.0231934, 50956.1220703, 57698.230957, 51660.9660645, 50535.6491699, 52246.986084, 55110.1679688, 53262.8291016, 51398.2629395, 54383.3630371, 50635.1811523, 47973.4121094, 51904.0991211, 57161.8989258, 56819.6818848, 50212.6081543, 51088.1711426, 54792.7302246]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.49894710943
""", """-307.7272852692008
""", """-309.75187175255303
""", """-308.2851064111588
""", """-307.0150180646055
""", """-306.8711823246669
""", """-308.4787255988393
""", """-307.07145744296844
""", """-306.76638435043566
""", """-306.41805157497885
""", """-309.33044617743576
""", """-307.5416324214774
""", """-306.61877512188124
""", """-307.6648748027736
""", """-306.9869891445444
""", """-308.20992540553846
""", """-307.32750056160125
""", """-308.4284609898498
""", """-306.70506338610573
""", """-306.9338039236596
""", """-308.75422420308917
""", """-308.91577677367684
""", """-306.9777833891144
""", """-306.8179325776137
""", """-308.54096370430574
""", """-309.0815698960522
""", """-306.9240601687719
""", """-306.348364894257
""", """-306.5603838083673
""", """-306.69976960845713
""", """-307.17358301150824
""", """-307.8306193140859
""", """-306.6179623386061
""", """-308.7553991161073
""", """-307.8529726107189
""", """-307.603905886363
""", """-307.44789771551734
""", """-306.5283238034844
""", """-307.20275205093003
""", """-307.469675436297
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "MCMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl MCMC 10000"
ms_run = [2877.73291016, 2734.04199219, 2721.8972168, 2895.79907227, 2840.81518555, 4176.42480469, 3265.65991211, 4103.27929688, 2909.30126953, 2770.88183594, 2686.30493164, 2656.29931641, 3150.29589844, 3795.671875, 2744.05004883, 3112.71386719, 2712.11694336, 3287.01806641, 4954.28027344, 2656.01416016, 2819.80615234, 2853.01586914, 3133.59692383, 2815.796875, 2750.80200195, 2643.43603516, 3833.35205078, 2860.5769043, 2761.46118164, 2999.11694336, 2818.82910156, 2698.12988281, 3096.18798828, 3095.70019531, 3283.25097656, 2676.91503906, 3412.04199219, 2673.75805664, 2640.078125, 2737.60009766]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"


==> evaluation/old/data-new-pmcmc.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2091.05200195, 
                    "ms_run" : [
                        2305.26806641,
                        2290.43603516,
                        2266.69970703,
                        2272.09790039,
                        2302.61303711,
                        2217.55175781,
                        2241.1159668,
                        2257.29394531,
                        2261.01196289,
                        2233.82788086,
                        2186.29321289,
                        2242.49316406,
                        2293.93481445,
                        2205.78198242,
                        2239.9909668,
                        2283.18505859,
                        2238.00488281,
                        2249.86108398,
                        2221.79003906,
                        2176.37817383,
                        2248.68701172,
                        2277.38916016,
                        2256.98706055,
                        2242.23486328,
                        2294.15917969,
                        2326.17700195,
                        2361.74389648,
                        2312.1340332,
                        2234.38208008,
                        2171.50488281,
                        2311.02905273,
                        2235.59985352,
                        2242.79296875,
                        2280.16015625,
                        2219.46899414,
                        2204.04907227,
                        2219.22583008,
                        2161.73413086,
                        2266.31494141,
                        2265.28393555,
                        2232.14208984,
                        2235.38110352,
                        2221.74389648,
                        2190.47290039,
                        2199.31005859,
                        2194.546875,
                        2366.12109375,
                        2257.90283203,
                        2272.27490234,
                        2222.6081543
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-426.136706372\n",
                                "-408.995260255\n",
                                "-nan\n",
                                "-415.854232978\n",
                                "-nan\n",
                                "-432.326079852\n",
                                "-389.948694085\n",
                                "-427.785659369\n",
                                "-nan\n",
                                "-nan\n",
                                "-417.231664437\n",
                                "-420.798938548\n",
                                "-431.925790723\n",
                                "-nan\n",
                                "-438.195900391\n",
                                "-426.761851546\n",
                                "-394.316052739\n",
                                "-414.640085168\n",
                                "-nan\n",
                                "-421.146634179\n",
                                "-428.35612415\n",
                                "-408.047990071\n",
                                "-nan\n",
                                "-nan\n",
                                "-424.313726087\n",
                                "-435.416764795\n",
                                "-435.304411109\n",
                                "-440.192128239\n",
                                "-nan\n",
                                "-399.423915903\n",
                                "-414.791132058\n",
                                "-nan\n",
                                "-424.744435082\n",
                                "-386.922674451\n",
                                "-420.339301953\n",
                                "-nan\n",
                                "-nan\n",
                                "-410.279030367\n",
                                "-410.821901175\n",
                                "-380.876264534\n",
                                "-433.73323969\n",
                                "-397.98781574\n",
                                "-410.418943927\n",
                                "-418.044210671\n",
                                "-409.47819736\n",
                                "-nan\n",
                                "-403.755976633\n",
                                "-429.24716766\n",
                                "-nan\n",
                                "-384.858917981\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2099.9140625, 
                    "ms_run" : [
                        2328.80175781,
                        2407.45019531,
                        2281.70019531,
                        2328.00219727,
                        2328.37109375,
                        2417.44897461,
                        2503.04614258,
                        2346.37304688,
                        2321.578125,
                        2334.01513672,
                        2296.63183594,
                        2327.90820312,
                        2383.91186523,
                        2306.35986328,
                        2350.31469727,
                        2289.46606445,
                        2399.70410156,
                        2353.60009766,
                        2295.69213867,
                        2444.8449707,
                        2302.50708008,
                        2263.78979492,
                        2249.453125,
                        2392.76708984,
                        2279.79296875,
                        2309.60083008,
                        2392.30102539,
                        2350.32788086,
                        2416.92016602,
                        2349.92602539,
                        2375.125,
                        2352.11914062,
                        2269.09814453,
                        2351.67993164,
                        2248.21118164,
                        2268.99023438,
                        2275.45996094,
                        2233.7019043,
                        2357.48999023,
                        2317.19116211,
                        2262.28295898,
                        2348.4140625,
                        2271.66894531,
                        2340.01806641,
                        2294.79296875,
                        2313.66699219,
                        2294.95800781,
                        2233.09204102,
                        2236.32226562,
                        2301.07714844
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-426.179193973\n",
                                "-417.120860619\n",
                                "-440.871577243\n",
                                "-nan\n",
                                "-nan\n",
                                "-nan\n",
                                "-427.622496248\n",
                                "-404.2965786\n",
                                "-nan\n",
                                "-437.120192167\n",
                                "-nan\n",
                                "-412.419195154\n",
                                "-398.254025467\n",
                                "-416.444655563\n",
                                "-427.730527557\n",
                                "-425.294140977\n",
                                "-397.504154025\n",
                                "-412.074989673\n",
                                "-407.541233116\n",
                                "-407.506303408\n",
                                "-422.516628804\n",
                                "-nan\n",
                                "-402.038022521\n",
                                "-395.432873313\n",
                                "-400.501822798\n",
                                "-410.256475604\n",
                                "-413.265318952\n",
                                "-433.966869265\n",
                                "-nan\n",
                                "-406.596478778\n",
                                "-427.050058223\n",
                                "-409.961216492\n",
                                "-nan\n",
                                "-407.663220265\n",
                                "-413.932436543\n",
                                "-393.493275149\n",
                                "-386.36682053\n",
                                "-418.431054428\n",
                                "-nan\n",
                                "-nan\n",
                                "-432.113198381\n",
                                "-nan\n",
                                "-nan\n",
                                "-425.820804028\n",
                                "-nan\n",
                                "-430.331219806\n",
                                "-418.874611546\n",
                                "-408.857626393\n",
                                "-425.698926448\n",
                                "-430.07699955\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2218.94091797, 
                    "ms_run" : [
                        5898.52392578,
                        5756.11987305,
                        5640.91503906,
                        5797.62011719,
                        5715.96508789,
                        5780.89794922,
                        5725.05102539,
                        5804.98730469,
                        5864.83398438,
                        5897.57983398,
                        5926.73779297,
                        5675.9440918,
                        5894.58203125,
                        5839.05297852,
                        5588.95288086,
                        6025.07495117,
                        5490.46801758,
                        5745.41088867,
                        5722.35498047,
                        5715.92407227,
                        5881.97998047,
                        5526.00195312,
                        5558.87890625,
                        5670.57104492,
                        5935.89086914,
                        5760.41186523,
                        5630.80395508,
                        5792.75073242,
                        5739.95800781,
                        6106.60205078,
                        5682.65917969,
                        5943.85791016,
                        5484.09082031,
                        5773.63378906,
                        5777.39916992,
                        5665.79003906,
                        5714.53076172,
                        5484.45874023,
                        5575.44213867,
                        5787.78393555,
                        5680.53417969,
                        5779.09594727,
                        5617.71875,
                        5694.56201172,
                        5698.93017578,
                        5663.80102539,
                        5567.72900391,
                        5794.82006836,
                        5550.30908203,
                        5720.44604492
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-nan\n",
                                "-nan\n",
                                "-395.985764541\n",
                                "-423.586063962\n",
                                "-nan\n",
                                "-nan\n",
                                "-nan\n",
                                "-422.220689919\n",
                                "-394.611634486\n",
                                "-419.628605496\n",
                                "-417.747612496\n",
                                "-425.724092697\n",
                                "-427.172187772\n",
                                "-407.831750307\n",
                                "-400.043523096\n",
                                "-404.466120975\n",
                                "-438.920105592\n",
                                "-nan\n",
                                "-386.424497583\n",
                                "-415.487126137\n",
                                "-425.391702839\n",
                                "-405.107202524\n",
                                "-410.899107755\n",
                                "-389.215362414\n",
                                "-416.992806176\n",
                                "-420.577390635\n",
                                "-390.471795049\n",
                                "-418.573904463\n",
                                "-nan\n",
                                "-nan\n",
                                "-412.167063614\n",
                                "-403.406257359\n",
                                "-nan\n",
                                "-nan\n",
                                "-407.934053823\n",
                                "-373.533744556\n",
                                "-415.287240103\n",
                                "-418.302364018\n",
                                "-430.223165568\n",
                                "-417.951671921\n",
                                "-nan\n",
                                "-417.34142312\n",
                                "-406.893298362\n",
                                "-420.008500497\n",
                                "-410.060468377\n",
                                "-407.282349071\n",
                                "-427.200190521\n",
                                "-nan\n",
                                "-419.809365843\n",
                                "-nan\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2086.51879883, 
                    "ms_run" : [
                        2063.56982422,
                        1997.23901367,
                        1205.42504883,
                        1789.90917969,
                        1520.5690918,
                        1654.10131836,
                        1431.49707031,
                        1650.22705078,
                        2326.50610352,
                        2644.47802734,
                        1889.59814453,
                        3327.26708984,
                        1295.63378906,
                        1305.87695312,
                        1651.82397461,
                        2116.33081055,
                        1555.43115234,
                        1726.203125,
                        1732.73193359,
                        10588.7558594,
                        1846.05615234,
                        3764.34423828,
                        1391.10791016,
                        1750.98486328,
                        2037.00097656,
                        6933.71508789,
                        1634.31201172,
                        1286.65112305,
                        2023.05102539,
                        1517.52709961,
                        1272.78979492,
                        1787.96484375,
                        1782.28515625,
                        1516.92285156,
                        1919.16796875,
                        1999.56494141,
                        3300.25512695,
                        1918.42602539,
                        1543.33984375,
                        1637.69702148,
                        1492.70385742,
                        1354.86401367,
                        2174.50317383,
                        5543.97314453,
                        1628.77612305,
                        1182.25317383,
                        1239.11181641,
                        2080.52514648,
                        2274.50488281,
                        2472.26489258
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-308.660178862\n",
                                "-310.100260344\n",
                                "-310.048861909\n",
                                "-309.717204794\n",
                                "-311.609927492\n",
                                "-309.383664687\n",
                                "-310.079128629\n",
                                "-309.102480446\n",
                                "-311.909301057\n",
                                "-310.729144464\n",
                                "-312.133770651\n",
                                "-309.483322658\n",
                                "-309.306154388\n",
                                "-307.100226847\n",
                                "-309.885912181\n",
                                "-309.50498725\n",
                                "-311.761733169\n",
                                "-310.500236102\n",
                                "-309.948043123\n",
                                "-314.94284564\n",
                                "-310.673796543\n",
                                "-309.205995189\n",
                                "-307.683274251\n",
                                "-309.053312696\n",
                                "-311.157932307\n",
                                "-310.749618033\n",
                                "-308.124975726\n",
                                "-310.278838782\n",
                                "-308.160414056\n",
                                "-311.760225316\n",
                                "-309.486039896\n",
                                "-310.495471749\n",
                                "-309.893457483\n",
                                "-309.619560191\n",
                                "-311.128458484\n",
                                "-311.445754571\n",
                                "-311.456550366\n",
                                "-309.388468414\n",
                                "-310.727373894\n",
                                "-312.467265029\n",
                                "-309.692486502\n",
                                "-309.762504421\n",
                                "-311.455605895\n",
                                "-310.987713785\n",
                                "-309.193774572\n",
                                "-308.210515428\n",
                                "-305.98706056\n",
                                "-311.383413658\n",
                                "-310.804119409\n",
                                "-311.943989231\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2211.47387695, 
                    "ms_run" : [
                        2465.13793945,
                        2575.15600586,
                        2681.8671875,
                        3774.5769043,
                        2562.92431641,
                        2931.22705078,
                        3038.07666016,
                        3479.26196289,
                        2901.22583008,
                        2443.23901367,
                        2519.74780273,
                        3455.42895508,
                        2789.03808594,
                        3136.34716797,
                        3165.65673828,
                        3832.7980957,
                        3263.13793945,
                        2394.72387695,
                        3086.20117188,
                        10312.3881836,
                        3173.24316406,
                        5281.67602539,
                        2950.1628418,
                        2904.39599609,
                        2936.74194336,
                        4447.00463867,
                        3215.02783203,
                        3643.796875,
                        2464.46289062,
                        3117.8762207,
                        3434.27392578,
                        4792.00830078,
                        2781.62792969,
                        2571.97509766,
                        2550.53173828,
                        2293.06396484,
                        7062.81103516,
                        2847.99194336,
                        3367.19702148,
                        2615.06201172,
                        4492.76123047,
                        3388.56225586,
                        3701.73583984,
                        3717.24584961,
                        3238.31884766,
                        3528.44091797,
                        3231.81518555,
                        3053.23706055,
                        4154.25292969,
                        2961.52294922
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-309.965222937\n",
                                "-311.934729817\n",
                                "-307.134139812\n",
                                "-311.421221294\n",
                                "-308.655308195\n",
                                "-309.008788596\n",
                                "-309.376444177\n",
                                "-310.256712134\n",
                                "-309.668130327\n",
                                "-311.366871019\n",
                                "-311.551427022\n",
                                "-310.757307063\n",
                                "-311.172089699\n",
                                "-310.873416055\n",
                                "-308.91269025\n",
                                "-310.830374811\n",
                                "-308.424404029\n",
                                "-308.367183609\n",
                                "-309.66977261\n",
                                "-309.115567853\n",
                                "-309.459043636\n",
                                "-310.289501326\n",
                                "-307.958567467\n",
                                "-307.91511715\n",
                                "-311.568252715\n",
                                "-309.331711935\n",
                                "-308.451997718\n",
                                "-309.987604418\n",
                                "-307.502966165\n",
                                "-309.99805942\n",
                                "-310.866416632\n",
                                "-309.251279326\n",
                                "-309.955787565\n",
                                "-311.430697323\n",
                                "-308.547447951\n",
                                "-310.821071454\n",
                                "-311.394571353\n",
                                "-310.563444855\n",
                                "-310.208753405\n",
                                "-311.094371349\n",
                                "-309.432295617\n",
                                "-311.571002686\n",
                                "-310.697398795\n",
                                "-311.047548899\n",
                                "-309.395702872\n",
                                "-309.035338131\n",
                                "-308.798339945\n",
                                "-311.511575025\n",
                                "-311.15268134\n",
                                "-308.648636454\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2086.58911133, 
                    "ms_run" : [
                        2722.90600586,
                        3614.88891602,
                        3455.44091797,
                        3057.32397461,
                        5067.91088867,
                        4565.2421875,
                        3463.93408203,
                        2611.82983398,
                        3491.88891602,
                        5171.77099609,
                        3566.81298828,
                        3821.47900391,
                        6178.14404297,
                        3632.92504883,
                        4087.27270508,
                        4159.59008789,
                        2753.07299805,
                        3047.67407227,
                        3427.56323242,
                        3017.19604492,
                        3418.13183594,
                        4500.85717773,
                        3365.36816406,
                        2541.84985352,
                        3345.87524414,
                        3021.26000977,
                        4187.87988281,
                        3119.87817383,
                        2800.30297852,
                        6020.66674805,
                        4812.42993164,
                        300004.513916,
                        4110.30102539,
                        4722.33203125,
                        3621.8449707,
                        4364.86694336,
                        2560.53515625,
                        2728.28808594,
                        3282.14282227,
                        3449.77490234,
                        2819.93920898,
                        2797.42504883,
                        3337.32202148,
                        5857.06591797,
                        2769.94897461,
                        4061.39672852,
                        2560.91601562,
                        4038.87207031,
                        2858.78417969,
                        3040.72680664
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-309.151976376\n",
                                "-309.217500643\n",
                                "-309.768222634\n",
                                "-308.964382691\n",
                                "-309.913435942\n",
                                "-309.101331142\n",
                                "-307.584430936\n",
                                "-307.354094852\n",
                                "-309.430261374\n",
                                "-309.419308476\n",
                                "-309.389946537\n",
                                "-309.52080246\n",
                                "-309.317795592\n",
                                "-308.842980301\n",
                                "-309.96694878\n",
                                "-308.204743158\n",
                                "-309.451772716\n",
                                "-308.281446567\n",
                                "-308.25027864\n",
                                "-309.692809844\n",
                                "-308.253993465\n",
                                "-309.334156033\n",
                                "-308.569714493\n",
                                "-308.508942876\n",
                                "-310.229148709\n",
                                "-310.152513041\n",
                                "-310.411596491\n",
                                "-308.915147083\n",
                                "-308.883933059\n",
                                "-308.985298748\n",
                                "-310.00563437\n",
                                "",
                                "-309.368408772\n",
                                "-310.521228507\n",
                                "-308.518440734\n",
                                "-309.527221305\n",
                                "-309.232827657\n",
                                "-308.900093579\n",
                                "-308.791808684\n",
                                "-308.698506727\n",
                                "-309.139301179\n",
                                "-309.91478498\n",
                                "-308.809909207\n",
                                "-308.713550161\n",
                                "-309.372640919\n",
                                "-312.244162221\n",
                                "-308.950444621\n",
                                "-309.779055273\n",
                                "-307.932191445\n",
                                "-308.689193594\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2233.56787109, 
                    "ms_run" : [
                        7596.71630859,
                        7457.2980957,
                        6419.15673828,
                        5434.93017578,
                        8326.0871582,
                        14329.5908203,
                        7336.90991211,
                        9113.51513672,
                        21156.5998535,
                        13704.2949219,
                        8326.370117189999,
                        5723.69799805,
                        7531.65795898,
                        7803.4050293,
                        8961.038085939999,
                        7460.73217773,
                        300004.489014,
                        6404.1550293,
                        7044.03027344,
                        9037.25195312,
                        6376.05493164,
                        5226.30004883,
                        5465.29614258,
                        7800.65478516,
                        9618.15014648,
                        16278.1352539,
                        5067.59692383,
                        9421.89892578,
                        8784.37304688,
                        8392.89892578,
                        10040.3342285,
                        6376.63183594,
                        8160.30517578,
                        5249.67578125,
                        12029.9450684,
                        6683.22705078,
                        9440.370117189999,
                        5823.04516602,
                        10168.322998,
                        19270.907959,
                        6220.61108398,
                        7838.2980957,
                        8261.83520508,
                        4874.74511719,
                        10905.9492188,
                        20593.1188965,
                        9890.090087889999,
                        19840.1022949,
                        7563.76928711,
                        11266.1982422
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-309.714339916\n",
                                "-310.795211474\n",
                                "-308.573812632\n",
                                "-308.489606125\n",
                                "-309.091397755\n",
                                "-308.519275485\n",
                                "-309.41540564\n",
                                "-308.648431666\n",
                                "-310.744315216\n",
                                "-309.247925184\n",
                                "-306.609203879\n",
                                "-309.7815975\n",
                                "-309.047071088\n",
                                "-309.318530335\n",
                                "-307.949549025\n",
                                "-309.108145907\n",
                                "",
                                "-309.024396917\n",
                                "-308.70866881\n",
                                "-309.232723855\n",
                                "-310.566254043\n",
                                "-309.167800302\n",
                                "-309.250223115\n",
                                "-310.667826685\n",
                                "-307.567044141\n",
                                "-308.692900547\n",
                                "-309.706883244\n",
                                "-310.036635785\n",
                                "-308.450085448\n",
                                "-308.943071502\n",
                                "-309.328906868\n",
                                "-309.002628347\n",
                                "-309.664926011\n",
                                "-308.294602442\n",
                                "-310.49947484\n",
                                "-310.421143855\n",
                                "-310.382742053\n",
                                "-310.427182984\n",
                                "-309.653837085\n",
                                "-310.018924042\n",
                                "-309.490637226\n",
                                "-310.83410373\n",
                                "-308.049685873\n",
                                "-308.189388474\n",
                                "-309.712342262\n",
                                "-308.647291443\n",
                                "-308.652165732\n",
                                "-308.487031214\n",
                                "-310.987031914\n",
                                "-309.502682369\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2148.03100586, 
                    "ms_run" : [
                        2025.89208984,
                        1793.81103516,
                        1653.8190918,
                        1990.53173828,
                        1609.3449707,
                        5869.82421875,
                        1836.80493164,
                        1917.10595703,
                        1797.94311523,
                        2357.73071289,
                        1898.85498047,
                        2043.97607422,
                        1621.94287109,
                        3321.21801758,
                        5522.99511719,
                        1594.32299805,
                        2570.20605469,
                        1999.34008789,
                        3078.97094727,
                        1887.54296875,
                        1628.76489258,
                        1574.72094727,
                        1614.06494141,
                        1724.32006836,
                        1830.42578125,
                        1685.79931641,
                        1769.90283203,
                        1742.84716797,
                        1695.66699219,
                        1763.40698242,
                        2236.23608398,
                        3558.04907227,
                        1786.72875977,
                        1835.5480957,
                        1686.55810547,
                        3471.41894531,
                        2265.81103516,
                        1680.47192383,
                        2418.39111328,
                        2157.64794922,
                        1870.91577148,
                        1803.67700195,
                        1796.26391602,
                        1930.50610352,
                        2653.43823242,
                        1759.32495117,
                        11986.1340332,
                        2095.89282227,
                        1710.4440918,
                        1738.92211914
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2287.18212891, 
                    "ms_run" : [
                        2237.57788086,
                        3438.4699707,
                        2730.86523438,
                        15306.1611328,
                        3433.26220703,
                        2549.43725586,
                        2566.05883789,
                        5562.78076172,
                        3233.51000977,
                        2651.76196289,
                        2896.15966797,
                        2727.05810547,
                        2868.02709961,
                        18002.9741211,
                        2543.83105469,
                        2940.54199219,
                        2413.19311523,
                        2480.31713867,
                        2627.31103516,
                        2649.97290039,
                        2684.36279297,
                        3749.20117188,
                        2857.98510742,
                        3565.66821289,
                        2302.52416992,
                        2999.98901367,
                        2400.93994141,
                        2825.3190918,
                        2407.27001953,
                        8713.37304688,
                        4071.07714844,
                        2497.51513672,
                        2975.86401367,
                        2566.49584961,
                        2450.87792969,
                        2778.84301758,
                        2707.45703125,
                        2608.12084961,
                        2610.0090332,
                        2611.00390625,
                        2740.31298828,
                        5217.60839844,
                        2500.59692383,
                        3937.74609375,
                        3323.79614258,
                        2902.20678711,
                        3621.66113281,
                        2486.11987305,
                        3014.4699707,
                        2557.58081055
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2117.89916992, 
                    "ms_run" : [
                        2034.78588867,
                        1809.41210938,
                        1441.39501953,
                        1504.4777832,
                        1511.47875977,
                        1554.65405273,
                        1720.27124023,
                        1528.2199707,
                        1908.93774414,
                        1635.3659668,
                        1639.10717773,
                        1679.8918457,
                        2283.50805664,
                        1776.60595703,
                        1266.20507812,
                        1971.328125,
                        1440.55004883,
                        2018.69189453,
                        1161.90722656,
                        1792.46801758,
                        1668.10009766,
                        1454.08203125,
                        1865.6730957,
                        1406.92407227,
                        1722.53564453,
                        2069.52709961,
                        1862.51293945,
                        1797.31298828,
                        1779.33422852,
                        1756.95996094,
                        1526.52709961,
                        1892.39819336,
                        1767.29101562,
                        2113.67602539,
                        1919.46313477,
                        1601.74609375,
                        1451.52197266,
                        2149.46411133,
                        1251.32202148,
                        1566.8190918,
                        2011.57495117,
                        1573.65698242,
                        2080.15307617,
                        1630.10498047,
                        1877.67382812,
                        1366.94897461,
                        1699.97583008,
                        1410.40917969,
                        2055.47583008,
                        1623.05908203
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2232.41503906, 
                    "ms_run" : [
                        3249.66601562,
                        5330.49023438,
                        4245.92480469,
                        4420.71313477,
                        4086.65112305,
                        5596.4909668,
                        4071.05981445,
                        5957.36889648,
                        3829.54516602,
                        3768.23413086,
                        3071.7668457,
                        3722.10717773,
                        4227.0871582,
                        4011.07080078,
                        3534.67211914,
                        3992.69506836,
                        4380.57885742,
                        3550.88500977,
                        3931.30175781,
                        3282.10986328,
                        4293.75585938,
                        4263.64208984,
                        4511.62792969,
                        5207.35913086,
                        3155.98706055,
                        3905.7409668,
                        4225.11694336,
                        3727.87231445,
                        4178.79589844,
                        4477.43798828,
                        3310.80810547,
                        3722.15698242,
                        3811.56396484,
                        4384.44116211,
                        3692.95800781,
                        3615.97314453,
                        4594.14086914,
                        3561.86694336,
                        3887.76611328,
                        3538.2980957,
                        3793.05883789,
                        4457.59790039,
                        3153.67797852,
                        4620.9909668,
                        3564.18603516,
                        5035.84716797,
                        4182.16308594,
                        3414.95166016,
                        4414.0078125,
                        4336.16894531
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2099.90893555, 
                    "ms_run" : [
                        5407.25415039,
                        5382.1171875,
                        5364.42626953,
                        5402.72583008,
                        5354.4621582,
                        5383.47021484,
                        5389.18579102,
                        5389.02490234,
                        5402.04394531,
                        5374.16601562,
                        5422.35083008,
                        5364.99975586,
                        5462.35302734,
                        5389.79101562,
                        5438.29980469,
                        5410.00708008,
                        5510.62695312,
                        5397.76806641,
                        5422.34301758,
                        5443.9609375,
                        5355.91088867,
                        5397.82495117,
                        5386.95507812,
                        5404.49291992,
                        5398.73901367,
                        5405.58105469,
                        5387.16088867,
                        5391.05102539,
                        5396.41992188,
                        5431.11791992,
                        5342.94506836,
                        5370.35107422,
                        5513.99194336,
                        5400.89990234,
                        5408.55810547,
                        5426.48608398,
                        5391.86181641,
                        5430.72705078,
                        5376.8828125,
                        5393.03588867,
                        5404.50195312,
                        5339.86816406,
                        5389.16699219,
                        5393.77709961,
                        5388.84814453,
                        5387.34887695,
                        5359.79785156,
                        5424.62084961,
                        5384.01000977,
                        5408.23706055
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-431.052480752\n",
                                "-453.550404035\n",
                                "-637.312348159\n",
                                "-531.910083715\n",
                                "-422.762410872\n",
                                "-1148.03288231\n",
                                "-446.215470207\n",
                                "-491.135298354\n",
                                "-476.651615786\n",
                                "-456.325513365\n",
                                "-984.97589057\n",
                                "-486.539248341\n",
                                "-452.394159073\n",
                                "-3573.3765242\n",
                                "-401.529593976\n",
                                "-907.409465603\n",
                                "-850.3720685\n",
                                "-645.395341016\n",
                                "-491.334304709\n",
                                "-431.686792372\n",
                                "-394.672314896\n",
                                "-1240.82110754\n",
                                "-566.967493832\n",
                                "-2084.73172905\n",
                                "-594.873622215\n",
                                "-698.317073699\n",
                                "-446.017443228\n",
                                "-469.95136932\n",
                                "-609.401803776\n",
                                "-731.28305635\n",
                                "-616.53058831\n",
                                "-398.594656497\n",
                                "-679.926181309\n",
                                "-566.734434434\n",
                                "-443.564427166\n",
                                "-594.844015435\n",
                                "-4042.47333113\n",
                                "-877.626227043\n",
                                "-972.260019374\n",
                                "-1345.74510467\n",
                                "-1064.69521101\n",
                                "-599.997355768\n",
                                "-401.609055914\n",
                                "-1302.2134401\n",
                                "-401.799185791\n",
                                "-3014.40484157\n",
                                "-817.406803315\n",
                                "-606.59510416\n",
                                "-858.841355524\n",
                                "-430.844537088\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2172.51000977, 
                    "ms_run" : [
                        5486.69506836,
                        5489.27490234,
                        5479.8059082,
                        5461.2109375,
                        5494.36401367,
                        5448.66210938,
                        5489.55200195,
                        5452.70092773,
                        5465.72802734,
                        5459.27001953,
                        5459.98413086,
                        5467.0793457,
                        5478.04101562,
                        5427.43579102,
                        5457.74804688,
                        5469.1730957,
                        5461.83203125,
                        5499.49902344,
                        5453.82324219,
                        5483.92285156,
                        5448.86889648,
                        5440.62670898,
                        5487.22998047,
                        5439.67089844,
                        5474.28515625,
                        5444.10693359,
                        5496.74609375,
                        5617.47314453,
                        5472.03881836,
                        5658.42626953,
                        5528.9921875,
                        5452.32080078,
                        5481.56494141,
                        5488.45410156,
                        5448.84375,
                        5462.65307617,
                        5457.78100586,
                        5487.63598633,
                        5437.44702148,
                        5470.78295898,
                        5460.14501953,
                        5456.16992188,
                        5468.90405273,
                        5486.0480957,
                        5470.01904297,
                        5448.81811523,
                        5490.32299805,
                        5464.05419922,
                        5454.44213867,
                        5472.65820312
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-571.595706741\n",
                                "-932.226008848\n",
                                "-534.655779026\n",
                                "-462.344307984\n",
                                "-879.343846217\n",
                                "-523.692738921\n",
                                "-409.939614827\n",
                                "-1038.01687285\n",
                                "-2277.96155672\n",
                                "-480.553846629\n",
                                "-522.168757852\n",
                                "-552.18547801\n",
                                "-752.433705032\n",
                                "-621.090491954\n",
                                "-801.665924945\n",
                                "-736.291524436\n",
                                "-800.469544014\n",
                                "-582.262681385\n",
                                "-916.179089129\n",
                                "-702.075984887\n",
                                "-489.536761666\n",
                                "-428.780759067\n",
                                "-427.592534863\n",
                                "-451.904981955\n",
                                "-418.923266018\n",
                                "-443.881548223\n",
                                "-961.820245332\n",
                                "-457.25357045\n",
                                "-436.169426122\n",
                                "-599.767928489\n",
                                "-528.303896503\n",
                                "-926.119378572\n",
                                "-467.803682599\n",
                                "-595.0149489\n",
                                "-641.727439159\n",
                                "-813.874260572\n",
                                "-556.597557915\n",
                                "-415.735339931\n",
                                "-1182.55833521\n",
                                "-401.801346559\n",
                                "-682.845536378\n",
                                "-407.797283707\n",
                                "-453.958582414\n",
                                "-720.907071868\n",
                                "-503.81889982\n",
                                "-1133.04893485\n",
                                "-563.570637804\n",
                                "-474.975845283\n",
                                "-622.638365156\n",
                                "-911.161752921\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2230.92114258, 
                    "ms_run" : [
                        7725.55786133,
                        7758.84692383,
                        7750.47216797,
                        7713.22705078,
                        7711.19995117,
                        7775.35693359,
                        7752.43505859,
                        7769.01293945,
                        7748.17797852,
                        7831.84912109,
                        7771.12109375,
                        7748.5090332,
                        7726.96386719,
                        7769.85205078,
                        7736.74389648,
                        7728.19604492,
                        7802.03710938,
                        7760.34228516,
                        7756.10498047,
                        7775.05981445,
                        7731.27832031,
                        7784.24291992,
                        7725.94604492,
                        7736.89306641,
                        7733.89501953,
                        7747.20605469,
                        7746.96704102,
                        7727.51782227,
                        7735.39306641,
                        7710.27392578,
                        7761.5690918,
                        7707.4440918,
                        7706.82006836,
                        7767.84008789,
                        7729.18920898,
                        7722.53979492,
                        7723.00708008,
                        7682.40917969,
                        7704.29296875,
                        7731.89697266,
                        7755.28881836,
                        7756.50610352,
                        7712.0300293,
                        7739.00805664,
                        7716.68994141,
                        7792.06005859,
                        7703.64306641,
                        7735.7890625,
                        7747.08203125,
                        7763.56005859
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-481.24578589\n",
                                "-863.845183951\n",
                                "-665.369788471\n",
                                "-471.088925689\n",
                                "-405.994068694\n",
                                "-1895.73451102\n",
                                "-851.328741984\n",
                                "-648.400584969\n",
                                "-424.875192909\n",
                                "-506.52799496\n",
                                "-1933.29755791\n",
                                "-709.579034666\n",
                                "-478.712598677\n",
                                "-464.701946422\n",
                                "-402.138210397\n",
                                "-514.884544562\n",
                                "-446.175559423\n",
                                "-1418.92689079\n",
                                "-434.203005173\n",
                                "-441.61982938\n",
                                "-654.748088272\n",
                                "-460.841365148\n",
                                "-548.828968328\n",
                                "-874.915846371\n",
                                "-455.603525449\n",
                                "-503.883979246\n",
                                "-876.48529208\n",
                                "-617.697661313\n",
                                "-412.952889766\n",
                                "-1156.76162271\n",
                                "-717.090151363\n",
                                "-648.049938235\n",
                                "-603.95609732\n",
                                "-6906.03802395\n",
                                "-893.330376845\n",
                                "-466.953771942\n",
                                "-418.262299487\n",
                                "-662.598698076\n",
                                "-3001.30494936\n",
                                "-769.72267711\n",
                                "-562.673133641\n",
                                "-417.345595481\n",
                                "-552.953873043\n",
                                "-478.621277328\n",
                                "-895.327639262\n",
                                "-439.764090354\n",
                                "-607.828033902\n",
                                "-417.568274936\n",
                                "-538.24904596\n",
                                "-420.635269946\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2174.54882812, 
                    "ms_run" : [
                        8117.48828125,
                        7671.86987305,
                        7880.35913086,
                        7748.29882812,
                        7242.99707031,
                        7613.53076172,
                        8295.82885742,
                        7658.57885742,
                        7264.85009766,
                        7151.52294922,
                        7701.97802734,
                        7249.73193359,
                        7680.74291992,
                        7076.99121094,
                        7660.23706055,
                        7705.74414062,
                        7190.40673828,
                        7681.51318359,
                        7861.33886719,
                        7751.80883789,
                        7103.87304688,
                        7536.85083008,
                        7649.61791992,
                        7515.91894531,
                        7175.32226562,
                        7428.21704102,
                        7011.13476562,
                        7355.88696289,
                        7541.05004883,
                        7291.3190918,
                        7576.79003906,
                        7324.76635742,
                        7366.08007812,
                        7201.67700195,
                        7229.45996094,
                        7171.60693359,
                        7590.22705078,
                        7516.9128418,
                        7312.88085938,
                        7554.97485352,
                        7678.37792969,
                        7534.16015625,
                        8190.53710938,
                        7291.34716797,
                        6839.19506836,
                        7975.09790039,
                        7436.52587891,
                        7509.64233398,
                        7650.33520508,
                        7021.39404297
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-371.752461061\n",
                                "-367.664717605\n",
                                "-367.454188138\n",
                                "-371.731479917\n",
                                "-397.743835357\n",
                                "-369.553672863\n",
                                "-366.992223052\n",
                                "-369.480596542\n",
                                "-367.908346814\n",
                                "-373.395653233\n",
                                "-369.227814001\n",
                                "-366.886854755\n",
                                "-368.36169131\n",
                                "-369.740459755\n",
                                "-370.166301138\n",
                                "-370.432163891\n",
                                "-366.584213989\n",
                                "-375.309637372\n",
                                "-433.259948853\n",
                                "-369.996956782\n",
                                "-369.898003604\n",
                                "-421.222753379\n",
                                "-373.236375544\n",
                                "-366.730752963\n",
                                "-367.071771444\n",
                                "-368.769196515\n",
                                "-366.807760795\n",
                                "-367.922970145\n",
                                "-369.746128943\n",
                                "-372.777673695\n",
                                "-370.736158566\n",
                                "-368.883199454\n",
                                "-369.131939531\n",
                                "-367.913212829\n",
                                "-367.883130615\n",
                                "-374.102500496\n",
                                "-367.098435499\n",
                                "-373.01599819\n",
                                "-372.751650339\n",
                                "-368.790220443\n",
                                "-369.406181383\n",
                                "-367.719283606\n",
                                "-370.024736014\n",
                                "-370.584849027\n",
                                "-378.31505594\n",
                                "-369.318345585\n",
                                "-367.561954165\n",
                                "-370.282707598\n",
                                "-375.758033364\n",
                                "-365.848614398\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2250.35400391, 
                    "ms_run" : [
                        10092.8540039,
                        9566.778808589999,
                        9890.250976560001,
                        9962.02783203,
                        9818.18188477,
                        9657.728027339999,
                        9668.264160160001,
                        9321.66210938,
                        10273.5849609,
                        9854.3059082,
                        9657.85717773,
                        9299.663818360001,
                        11543.9689941,
                        9870.13500977,
                        10356.888916,
                        10708.3259277,
                        11382.392334,
                        10003.5187988,
                        9737.99291992,
                        9931.416992189999,
                        10041.1027832,
                        9841.13867188,
                        10795.1721191,
                        9559.69702148,
                        9500.2590332,
                        10171.2487793,
                        9554.80981445,
                        10130.7250977,
                        10762.4108887,
                        9569.57421875,
                        10520.4960938,
                        9668.11010742,
                        10730.2202148,
                        9722.68798828,
                        10319.4770508,
                        9780.738037110001,
                        9696.875,
                        9854.32495117,
                        11050.8029785,
                        9927.75219727,
                        9648.26220703,
                        10036.6970215,
                        9663.75512695,
                        9775.426757810001,
                        11128.8449707,
                        10617.3537598,
                        10092.2380371,
                        9873.69311523,
                        9563.113037110001,
                        9794.94580078
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-367.444104326\n",
                                "-375.9553554\n",
                                "-369.237447405\n",
                                "-372.550485743\n",
                                "-372.956870233\n",
                                "-366.714855626\n",
                                "-371.510435124\n",
                                "-366.593357991\n",
                                "-368.742171446\n",
                                "-366.20879511\n",
                                "-378.810179186\n",
                                "-374.224969936\n",
                                "-392.662733168\n",
                                "-369.182740849\n",
                                "-369.228416677\n",
                                "-425.036730447\n",
                                "-375.361473649\n",
                                "-368.501511501\n",
                                "-366.44756071\n",
                                "-378.344590316\n",
                                "-370.760053942\n",
                                "-370.733629259\n",
                                "-419.841004175\n",
                                "-368.472811161\n",
                                "-369.56159404\n",
                                "-372.552281611\n",
                                "-373.560226431\n",
                                "-373.562656878\n",
                                "-372.5067096\n",
                                "-369.571089096\n",
                                "-372.972584636\n",
                                "-371.926086535\n",
                                "-374.780915746\n",
                                "-371.860732696\n",
                                "-422.083381695\n",
                                "-369.721112913\n",
                                "-374.326500076\n",
                                "-418.408112995\n",
                                "-368.898579204\n",
                                "-367.278387979\n",
                                "-374.79355765\n",
                                "-369.848217237\n",
                                "-366.019564292\n",
                                "-366.276675352\n",
                                "-368.248722782\n",
                                "-377.224810872\n",
                                "-369.223295696\n",
                                "-367.848306215\n",
                                "-371.343633917\n",
                                "-372.407378302\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2192.43994141, 
                    "ms_run" : [
                        7939.37670898,
                        9114.25976562,
                        7857.20678711,
                        8867.02416992,
                        8858.57299805,
                        8197.77416992,
                        8112.67578125,
                        9329.118164060001,
                        8498.12109375,
                        8324.986816410001,
                        9413.60986328,
                        8963.2578125,
                        8795.729003910001,
                        9100.62719727,
                        8214.78198242,
                        8021.35473633,
                        9002.93798828,
                        8227.7109375,
                        7786.21899414,
                        9979.782226560001,
                        8188.21728516,
                        9036.09375,
                        9509.57885742,
                        8087.31616211,
                        8822.411132810001,
                        8518.49682617,
                        8820.73486328,
                        8094.52490234,
                        8795.98999023,
                        8218.018066410001,
                        8231.25,
                        7890.1081543,
                        8771.921875,
                        8391.37109375,
                        8261.76171875,
                        8548.71313477,
                        8455.85595703,
                        8423.439941410001,
                        9533.29492188,
                        8036.10522461,
                        8042.5690918,
                        7603.49291992,
                        9343.80908203,
                        8579.18310547,
                        8735.038085939999,
                        8904.26000977,
                        8915.495849610001,
                        8777.09716797,
                        7792.26586914,
                        10139.0009766
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-364.544731961\n",
                                "-368.087943987\n",
                                "-369.422623236\n",
                                "-372.554594461\n",
                                "-368.054127707\n",
                                "-367.582311824\n",
                                "-369.529116733\n",
                                "-367.654107424\n",
                                "-366.164610513\n",
                                "-368.181031682\n",
                                "-372.440766672\n",
                                "-377.257517117\n",
                                "-367.293936805\n",
                                "-376.769622638\n",
                                "-367.400070201\n",
                                "-374.686853388\n",
                                "-367.936360608\n",
                                "-381.997555294\n",
                                "-368.82758715\n",
                                "-382.336555854\n",
                                "-370.691814837\n",
                                "-367.721025244\n",
                                "-370.08852767\n",
                                "-368.776233829\n",
                                "-367.330008786\n",
                                "-366.343249524\n",
                                "-373.230146689\n",
                                "-367.701926043\n",
                                "-369.620007955\n",
                                "-367.972064641\n",
                                "-372.598344201\n",
                                "-379.790701884\n",
                                "-366.460451289\n",
                                "-366.382742825\n",
                                "-368.012583666\n",
                                "-367.621548226\n",
                                "-371.580334019\n",
                                "-368.025689058\n",
                                "-370.180491617\n",
                                "-367.022078728\n",
                                "-409.162910778\n",
                                "-371.695336\n",
                                "-367.255175631\n",
                                "-372.714673304\n",
                                "-374.887508573\n",
                                "-368.960636558\n",
                                "-373.252901335\n",
                                "-597.202608806\n",
                                "-391.827113615\n",
                                "-391.502335655\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2282.70898438, 
                    "ms_run" : [
                        10958.7573242,
                        12059.9851074,
                        11172.2548828,
                        11256.777832,
                        10423.5187988,
                        12927.8300781,
                        10315.9851074,
                        10746.4978027,
                        11368.2050781,
                        10782.1691895,
                        10876.8547363,
                        10575.407959,
                        10645.1242676,
                        12198.1179199,
                        10349.0319824,
                        10424.2219238,
                        10623.2880859,
                        10581.3930664,
                        11818.9448242,
                        10811.8481445,
                        10525.4382324,
                        10257.2180176,
                        14163.013916,
                        11005.5349121,
                        11150.0549316,
                        11137.4831543,
                        11757.0939941,
                        10721.2529297,
                        10604.440918,
                        11811.2050781,
                        11235.6079102,
                        11664.9648438,
                        11423.9470215,
                        10573.8959961,
                        11548.4482422,
                        10287.3669434,
                        11942.2280273,
                        10516.5041504,
                        10808.6567383,
                        10707.0551758,
                        11887.0517578,
                        11050.3029785,
                        10283.0009766,
                        10763.9428711,
                        10351.5356445,
                        12255.1618652,
                        10503.6599121,
                        11377.4919434,
                        10511.2119141,
                        11757.092041
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-375.967615119\n",
                                "-372.04671138\n",
                                "-373.674356623\n",
                                "-379.889214552\n",
                                "-383.986189539\n",
                                "-387.468489998\n",
                                "-379.23746043\n",
                                "-370.643433523\n",
                                "-374.095541665\n",
                                "-368.814906318\n",
                                "-367.40502808\n",
                                "-367.52774352\n",
                                "-371.739163684\n",
                                "-371.062082879\n",
                                "-367.058443473\n",
                                "-369.004499948\n",
                                "-368.816463047\n",
                                "-366.878059216\n",
                                "-382.757538148\n",
                                "-369.691598514\n",
                                "-367.75140359\n",
                                "-385.322441661\n",
                                "-413.291245383\n",
                                "-373.234069184\n",
                                "-369.488881853\n",
                                "-371.540195615\n",
                                "-373.346354816\n",
                                "-371.360296343\n",
                                "-367.27788873\n",
                                "-399.9912628\n",
                                "-369.495718618\n",
                                "-379.750836421\n",
                                "-370.442754306\n",
                                "-366.401387832\n",
                                "-373.792265367\n",
                                "-369.644057833\n",
                                "-414.307384316\n",
                                "-370.232827494\n",
                                "-375.907363259\n",
                                "-373.262071663\n",
                                "-369.118613366\n",
                                "-368.041551035\n",
                                "-398.377529261\n",
                                "-368.470275893\n",
                                "-372.462681925\n",
                                "-375.786766678\n",
                                "-369.99423426\n",
                                "-367.32584791\n",
                                "-370.876723593\n",
                                "-368.013869666\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2249.36206055, 
                    "ms_run" : [
                        5595.71606445,
                        6053.55395508,
                        6899.02709961,
                        6484.29296875,
                        7214.25415039,
                        6386.90991211,
                        6562.72314453,
                        5501.95776367,
                        6430.45678711,
                        5331.25,
                        5435.62988281,
                        6328.44604492,
                        5475.5871582,
                        7228.64111328,
                        5763.0690918,
                        5324.95825195,
                        6750.7199707,
                        6543.89697266,
                        6400.95507812,
                        7252.90698242,
                        6572.828125,
                        5473.41723633,
                        5400.34985352,
                        6149.58691406,
                        5387.56103516,
                        6265.81713867,
                        6708.65283203,
                        6790.58886719,
                        6426.62402344,
                        5734.83911133,
                        6601.24780273,
                        5257.55493164,
                        5831.37329102,
                        5988.51806641,
                        5359.02416992,
                        6722.21191406,
                        5847.4050293,
                        5693.7980957,
                        6004.2578125,
                        7267.04003906,
                        5915.68481445,
                        6698.26293945,
                        5330.88110352,
                        6249.03808594,
                        5763.30981445,
                        6800.63110352,
                        5411.10522461,
                        5383.65209961,
                        6409.74121094,
                        5434.63183594
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2334.66699219, 
                    "ms_run" : [
                        8984.85107422,
                        9696.07421875,
                        9873.5859375,
                        10028.1098633,
                        9312.379882810001,
                        8895.99023438,
                        9178.00610352,
                        8967.687744139999,
                        9545.889160160001,
                        9319.771972660001,
                        10273.3110352,
                        8976.76391602,
                        10190.0720215,
                        9659.729003910001,
                        9674.49267578,
                        8778.85888672,
                        9036.83325195,
                        9868.40698242,
                        10432.083252,
                        9582.314941410001,
                        9042.81982422,
                        9627.04174805,
                        8992.11889648,
                        9231.428222660001,
                        10268.5109863,
                        8912.2199707,
                        9905.5871582,
                        9313.49389648,
                        9029.913085939999,
                        9507.843994139999,
                        10354.9768066,
                        9623.07080078,
                        10029.3986816,
                        8991.13476562,
                        9262.17773438,
                        9077.316162110001,
                        8899.773193360001,
                        9397.80981445,
                        9844.788818360001,
                        10212.052002,
                        9571.36914062,
                        9327.954101560001,
                        8982.77612305,
                        8878.982910160001,
                        9213.17016602,
                        10032.0710449,
                        9325.5871582,
                        9741.1809082,
                        10173.9169922,
                        9702.078125
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2218.69604492, 
                    "ms_run" : [
                        5216.22094727,
                        5080.72412109,
                        4951.24707031,
                        5277.02587891,
                        5101.59204102,
                        5008.07080078,
                        5173.66503906,
                        5484.67895508,
                        4924.40112305,
                        5491.50439453,
                        5306.19873047,
                        5206.35888672,
                        5098.02905273,
                        5324.02612305,
                        5328.87329102,
                        4703.55200195,
                        4835.60498047,
                        5348.21801758,
                        5244.44213867,
                        5518.25488281,
                        5056.03613281,
                        5450.24707031,
                        5323.32397461,
                        4487.70263672,
                        5183.05297852,
                        5146.70898438,
                        5637.95605469,
                        4773.08496094,
                        5225.53393555,
                        5441.0300293,
                        5060.91381836,
                        5150.27099609,
                        5133.36279297,
                        5315.63891602,
                        5134.88183594,
                        5453.39331055,
                        4974.02490234,
                        5602.13916016,
                        5100.5390625,
                        5074.43383789,
                        5327.57788086,
                        5478.91601562,
                        5467.79418945,
                        4824.11987305,
                        5094.91796875,
                        5052.11279297,
                        5153.05712891,
                        5241.7512207,
                        5386.77197266,
                        5066.62890625
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2271.5090332, 
                    "ms_run" : [
                        7195.07788086,
                        7229.30200195,
                        6890.90185547,
                        6828.83496094,
                        6953.63769531,
                        6882.16210938,
                        7403.65820312,
                        7333.87597656,
                        6637.94897461,
                        6713.43920898,
                        6631.95385742,
                        7110.75585938,
                        6973.37792969,
                        6447.58813477,
                        6874.57666016,
                        6999.76806641,
                        6570.61791992,
                        6715.48217773,
                        6822.19506836,
                        7375.20996094,
                        6850.80493164,
                        6880.8269043,
                        6682.43798828,
                        7545.78515625,
                        7290.86816406,
                        7358.75390625,
                        6701.05004883,
                        7011.73120117,
                        6665.40405273,
                        7044.71118164,
                        6723.65087891,
                        7010.22119141,
                        6575.95410156,
                        7283.4050293,
                        7237.16479492,
                        7023.74926758,
                        6816.03100586,
                        6852.50805664,
                        6874.59301758,
                        7188.56005859,
                        6911.44995117,
                        6889.08691406,
                        6809.44018555,
                        6957.67089844,
                        6923.53613281,
                        6962.49609375,
                        6885.93383789,
                        6959.22631836,
                        7166.36669922,
                        6949.64892578
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2179.18310547, 
                    "ms_run" : [
                        6622.41015625,
                        6574.9987793,
                        6611.25097656,
                        6622.20092773,
                        6659.77001953,
                        6575.23803711,
                        6595.46899414,
                        6686.22314453,
                        6632.39404297,
                        6675.72192383,
                        6623.43408203,
                        6578.84521484,
                        6603.18188477,
                        6590.56616211,
                        6570.26000977,
                        6591.92797852,
                        6567.6171875,
                        6620.04394531,
                        6564.94580078,
                        6767.88916016,
                        6581.19995117,
                        6561.29589844,
                        6615.85205078,
                        6580.22900391,
                        6561.88623047,
                        6596.42504883,
                        6682.70605469,
                        6540.74780273,
                        6596.45385742,
                        6610.38183594,
                        6593.65478516,
                        6577.16308594,
                        6581.55395508,
                        6595.87597656,
                        6751.61401367,
                        6598.10986328,
                        6596.58789062,
                        6571.83691406,
                        6605.98193359,
                        6577.10400391,
                        6585.30712891,
                        6567.28393555,
                        6732.82397461,
                        6581.24194336,
                        6595.4777832,
                        6559.04907227,
                        6596.18896484,
                        6606.74975586,
                        6559.82495117,
                        6589.13989258
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2482.46536431\n",
                                "-2479.81826451\n",
                                "-2482.64099266\n",
                                "-2473.02917287\n",
                                "-2486.7468912\n",
                                "-2480.78513747\n",
                                "-2469.96773191\n",
                                "-2486.40339887\n",
                                "-2473.24153066\n",
                                "-2456.72598656\n",
                                "-2476.49166391\n",
                                "-2463.96692023\n",
                                "-2465.58413971\n",
                                "-2476.86917851\n",
                                "-2473.29946046\n",
                                "-2482.27252931\n",
                                "-2482.17418728\n",
                                "-2474.81635826\n",
                                "-2448.7072116\n",
                                "-2485.61997379\n",
                                "-2471.90787404\n",
                                "-2481.86724619\n",
                                "-2474.79145825\n",
                                "-2478.73062579\n",
                                "-2473.50923209\n",
                                "-2480.6491261\n",
                                "-2470.61136877\n",
                                "-2484.19663831\n",
                                "-2474.42519419\n",
                                "-2472.26956146\n",
                                "-2478.36855512\n",
                                "-2483.50248209\n",
                                "-2484.25835773\n",
                                "-2472.59160211\n",
                                "-2479.64593802\n",
                                "-2473.85049182\n",
                                "-2480.0595637\n",
                                "-2480.16466304\n",
                                "-2475.24677826\n",
                                "-2466.53053432\n",
                                "-2474.4718353\n",
                                "-2469.94519266\n",
                                "-2481.76450694\n",
                                "-2476.0412185\n",
                                "-2475.12535772\n",
                                "-2475.86684789\n",
                                "-2486.80352438\n",
                                "-2485.21781951\n",
                                "-2477.45212719\n",
                                "-2469.29895307\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2294.35717773, 
                    "ms_run" : [
                        11997.2910156,
                        12070.8500977,
                        11864.3149414,
                        12024.2719727,
                        12031.5461426,
                        12026.8059082,
                        11909.1079102,
                        12006.5490723,
                        11971.762207,
                        12512.2626953,
                        11964.7392578,
                        12020.236084,
                        11931.9709473,
                        12016.4069824,
                        12051.6523438,
                        12052.4838867,
                        12010.5620117,
                        11878.6379395,
                        11850.796875,
                        11951.5422363,
                        11903.8139648,
                        12047.1088867,
                        11921.0969238,
                        11961.1931152,
                        11851.9870605,
                        11901.6140137,
                        11920.1411133,
                        11936.6340332,
                        11966.8410645,
                        12165.027832,
                        11979.7119141,
                        11893.078125,
                        11851.5280762,
                        11919.7819824,
                        11892.3361816,
                        11916.2490234,
                        11938.9880371,
                        11948.2851562,
                        11971.4748535,
                        11972.5739746,
                        11934.5871582,
                        11912.9360352,
                        11853.3391113,
                        12034.862793,
                        11886.8981934,
                        11858.9699707,
                        11861.3430176,
                        11841.4667969,
                        11844.982666,
                        11859.5991211
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2468.95142935\n",
                                "-2483.44496595\n",
                                "-2485.46093645\n",
                                "-2471.67335423\n",
                                "-2465.30404379\n",
                                "-2480.93266328\n",
                                "-2470.93821008\n",
                                "-2461.74366623\n",
                                "-2475.54480783\n",
                                "-2464.7336101\n",
                                "-2467.16666199\n",
                                "-2475.27025107\n",
                                "-2485.13572801\n",
                                "-2480.23348787\n",
                                "-2476.69136803\n",
                                "-2482.097837\n",
                                "-2465.70845859\n",
                                "-2462.76804106\n",
                                "-2481.52558796\n",
                                "-2481.96038722\n",
                                "-2484.49214345\n",
                                "-2453.11614999\n",
                                "-2478.32535033\n",
                                "-2476.52319472\n",
                                "-2481.48900786\n",
                                "-2459.5953189\n",
                                "-2473.74053402\n",
                                "-2473.50828797\n",
                                "-2467.16101079\n",
                                "-2467.43737453\n",
                                "-2471.21918592\n",
                                "-2466.71167316\n",
                                "-2472.54116691\n",
                                "-2476.67002437\n",
                                "-2464.6524666\n",
                                "-2484.79832286\n",
                                "-2471.23970856\n",
                                "-2485.8212084\n",
                                "-2469.04142118\n",
                                "-2478.39597671\n",
                                "-2472.70287681\n",
                                "-2479.52185734\n",
                                "-2472.05393369\n",
                                "-2482.60169966\n",
                                "-2471.7588733\n",
                                "-2479.44679343\n",
                                "-2474.35675195\n",
                                "-2482.44969119\n",
                                "-2464.53954243\n",
                                "-2471.77122287\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2322.43676758, 
                    "ms_run" : [
                        14633.4880371,
                        14442.6591797,
                        14442.1027832,
                        14467.7980957,
                        14741.8740234,
                        14354.0400391,
                        14420.4897461,
                        14421.1618652,
                        14537.9162598,
                        14461.7800293,
                        14484.9460449,
                        14559.184082,
                        14478.1721191,
                        14492.2270508,
                        14514.0808105,
                        14349.5991211,
                        14374.6550293,
                        14317.6669922,
                        14323.6330566,
                        14247.3347168,
                        14243.869873,
                        14304.9328613,
                        14236.6960449,
                        14184.7199707,
                        14328.6999512,
                        14285.2167969,
                        14133.1599121,
                        14141.3659668,
                        14315.3500977,
                        14178.3840332,
                        14366.2519531,
                        14331.6118164,
                        14174.9912109,
                        14279.9650879,
                        14164.7038574,
                        14310.7370605,
                        14482.8789062,
                        14289.0310059,
                        14283.9050293,
                        14228.9541016,
                        14230.9238281,
                        14205.3151855,
                        14322.3789062,
                        14206.9511719,
                        14184.3288574,
                        14206.4980469,
                        14078.333252,
                        14242.4128418,
                        14009.2919922,
                        14116.0991211
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2478.08881643\n",
                                "-2475.1944956\n",
                                "-2482.80546026\n",
                                "-2471.2753988\n",
                                "-2472.83250827\n",
                                "-2481.91130565\n",
                                "-2447.07531971\n",
                                "-2478.06962193\n",
                                "-2479.08379867\n",
                                "-2480.79320363\n",
                                "-2471.42847376\n",
                                "-2482.93223295\n",
                                "-2490.31944143\n",
                                "-2459.27824933\n",
                                "-2475.5227223\n",
                                "-2482.37945562\n",
                                "-2464.45057406\n",
                                "-2466.62827687\n",
                                "-2478.80958986\n",
                                "-2458.42193411\n",
                                "-2477.3074849\n",
                                "-2477.21544102\n",
                                "-2460.79522972\n",
                                "-2460.75953939\n",
                                "-2486.42422137\n",
                                "-2482.11007831\n",
                                "-2475.79469479\n",
                                "-2476.71588029\n",
                                "-2486.25449327\n",
                                "-2478.1700883\n",
                                "-2481.98619879\n",
                                "-2479.80582843\n",
                                "-2468.05348316\n",
                                "-2469.3318824\n",
                                "-2476.90588296\n",
                                "-2465.87494293\n",
                                "-2461.04569265\n",
                                "-2481.04816532\n",
                                "-2472.41704533\n",
                                "-2477.03285998\n",
                                "-2474.00690843\n",
                                "-2478.5170939\n",
                                "-2474.7500445\n",
                                "-2467.64271559\n",
                                "-2468.9306547\n",
                                "-2474.82185212\n",
                                "-2472.0172851\n",
                                "-2475.65470447\n",
                                "-2481.6166658\n",
                                "-2480.16221017\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2292.69189453, 
                    "ms_run" : [
                        10766.4362793,
                        10791.8010254,
                        10665.3408203,
                        10938.2619629,
                        10626.064209,
                        10680.0039062,
                        10651.9909668,
                        10771.1918945,
                        10723.255127,
                        10670.9760742,
                        10698.6171875,
                        10654.9453125,
                        10620.1960449,
                        10723.2231445,
                        10650.5598145,
                        10595.7568359,
                        10686.5493164,
                        10660.0559082,
                        10624.4001465,
                        10578.2590332,
                        10630.8869629,
                        10620.0339355,
                        10909.8310547,
                        10622.7509766,
                        10765.1477051,
                        10724.026123,
                        10575.5349121,
                        10946.7521973,
                        10569.8103027,
                        10715.8039551,
                        10666.894043,
                        10637.9211426,
                        10645.5209961,
                        10666.2580566,
                        10601.5939941,
                        10589.6782227,
                        10632.1350098,
                        10827.8510742,
                        10805.8427734,
                        10666.3439941,
                        10571.4541016,
                        10630.5739746,
                        10726.151123,
                        10567.0070801,
                        10616.1191406,
                        10623.6237793,
                        10580.0002441,
                        10647.4128418,
                        10543.7561035,
                        10617.7119141
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2483.64816151\n",
                                "-2488.22627871\n",
                                "-2478.32176654\n",
                                "-2479.52885476\n",
                                "-2468.54088632\n",
                                "-2463.7833488\n",
                                "-2479.09797939\n",
                                "-2481.4217223\n",
                                "-2478.05532828\n",
                                "-2474.36393085\n",
                                "-2479.60735762\n",
                                "-2473.93339489\n",
                                "-2483.64419379\n",
                                "-2481.87654978\n",
                                "-2473.98722857\n",
                                "-2478.94368172\n",
                                "-2464.23591121\n",
                                "-2480.94620835\n",
                                "-2485.51484737\n",
                                "-2467.28375019\n",
                                "-2465.95182739\n",
                                "-2478.71927884\n",
                                "-2464.16571012\n",
                                "-2487.73481589\n",
                                "-2477.88489318\n",
                                "-2475.05136318\n",
                                "-2480.3581481\n",
                                "-2477.84160898\n",
                                "-2473.44785322\n",
                                "-2482.83751853\n",
                                "-2481.3092503\n",
                                "-2458.37734587\n",
                                "-2486.39216075\n",
                                "-2474.46392401\n",
                                "-2472.60709513\n",
                                "-2484.02516344\n",
                                "-2483.74326012\n",
                                "-2483.2030806\n",
                                "-2481.29182594\n",
                                "-2481.97298388\n",
                                "-2478.87461584\n",
                                "-2469.55004336\n",
                                "-2461.03403177\n",
                                "-2473.09933812\n",
                                "-2469.82118812\n",
                                "-2473.74449183\n",
                                "-2486.97828727\n",
                                "-2485.59022876\n",
                                "-2467.77970336\n",
                                "-2459.92123356\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2309.59106445, 
                    "ms_run" : [
                        16526.2009277,
                        16458.4589844,
                        16624.9030762,
                        16366.9230957,
                        16470.894043,
                        16722.8540039,
                        16281.9128418,
                        16434.6257324,
                        16325.2680664,
                        16392.7568359,
                        16336.4360352,
                        16241.0349121,
                        16339.869873,
                        16294.4638672,
                        16397.7910156,
                        16511.96875,
                        16247.1538086,
                        16331.3137207,
                        16273.2290039,
                        16228.1462402,
                        16261.8720703,
                        16212.6459961,
                        16279.7038574,
                        16258.4799805,
                        16706.3710938,
                        16077.7460938,
                        16304.4589844,
                        16229.2758789,
                        16412.9501953,
                        16251.7670898,
                        16139.262207,
                        16213.8518066,
                        16166.0900879,
                        16250.4790039,
                        16271.9782715,
                        16239.8007812,
                        16231.9750977,
                        16147.6320801,
                        16197.7587891,
                        16181.9470215,
                        16120.6049805,
                        16207.5458984,
                        16318.8120117,
                        16281.0578613,
                        16327.7250977,
                        16124.4511719,
                        16133.7009277,
                        16232.2580566,
                        15931.9616699,
                        16199.8530273
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2470.26704544\n",
                                "-2489.07822291\n",
                                "-2472.60777697\n",
                                "-2471.1963084\n",
                                "-2486.06099465\n",
                                "-2472.26314756\n",
                                "-2480.43332729\n",
                                "-2454.33348653\n",
                                "-2479.42970702\n",
                                "-2485.50274629\n",
                                "-2485.49859283\n",
                                "-2483.66307807\n",
                                "-2488.44791257\n",
                                "-2471.92317795\n",
                                "-2481.71774414\n",
                                "-2467.1970698\n",
                                "-2471.49307625\n",
                                "-2471.41983677\n",
                                "-2459.05128146\n",
                                "-2469.31936678\n",
                                "-2475.07598846\n",
                                "-2487.29674127\n",
                                "-2480.72940782\n",
                                "-2473.37319832\n",
                                "-2474.9400134\n",
                                "-2472.83686065\n",
                                "-2469.43580736\n",
                                "-2481.68045424\n",
                                "-2481.52925567\n",
                                "-2480.14913887\n",
                                "-2466.31893701\n",
                                "-2481.94487515\n",
                                "-2478.50312755\n",
                                "-2471.05651851\n",
                                "-2469.67039907\n",
                                "-2475.39876519\n",
                                "-2485.06899667\n",
                                "-2479.13513294\n",
                                "-2468.64520983\n",
                                "-2478.7407299\n",
                                "-2480.10324227\n",
                                "-2476.80800547\n",
                                "-2468.09526014\n",
                                "-2482.03805779\n",
                                "-2468.09352403\n",
                                "-2481.38024715\n",
                                "-2488.56861043\n",
                                "-2469.58110657\n",
                                "-2481.0560429\n",
                                "-2479.25324339\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2288.42504883, 
                    "ms_run" : [
                        10683.9360352,
                        10787.0358887,
                        10726.2390137,
                        10703.6679688,
                        10732.6328125,
                        10667.625,
                        10815.472168,
                        10955.0629883,
                        10729.1240234,
                        10963.4360352,
                        10673.3410645,
                        10680.6213379,
                        10796.7219238,
                        10729.112793,
                        10698.8200684,
                        10719.920166,
                        10704.5480957,
                        10623.0300293,
                        10695.5280762,
                        10692.3337402,
                        10826.3310547,
                        11200.6452637,
                        10767.5427246,
                        10686.7839355,
                        10647.3791504,
                        10703.855957,
                        10688.0959473,
                        10953.7351074,
                        10643.032959,
                        10673.5739746,
                        10762.6289062,
                        10800.6418457,
                        10647.6540527,
                        10723.3999023,
                        10729.1789551,
                        10667.9350586,
                        10600.276123,
                        10602.4870605,
                        10624.921875,
                        10677.0769043,
                        10612.2939453,
                        10636.684082,
                        10579.355957,
                        10591.6799316,
                        10587.9248047,
                        10681.9338379,
                        10644.3308105,
                        10661.6989746,
                        10736.8647461,
                        10798.8110352
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2472.63174113\n",
                                "-2467.46275207\n",
                                "-2469.16978289\n",
                                "-2489.21528843\n",
                                "-2467.10361657\n",
                                "-2472.14950946\n",
                                "-2470.28691562\n",
                                "-2486.40247732\n",
                                "-2449.27948304\n",
                                "-2482.11219876\n",
                                "-2465.85266831\n",
                                "-2462.92143921\n",
                                "-2471.1730634\n",
                                "-2479.00756157\n",
                                "-2471.44556955\n",
                                "-2478.70350452\n",
                                "-2454.43236011\n",
                                "-2470.0163407\n",
                                "-2473.69164176\n",
                                "-2470.52539279\n",
                                "-2488.99280318\n",
                                "-2461.33890294\n",
                                "-2478.31647432\n",
                                "-2482.49106048\n",
                                "-2452.90712207\n",
                                "-2480.23254111\n",
                                "-2467.19358882\n",
                                "-2477.31449575\n",
                                "-2485.51698567\n",
                                "-2486.83627742\n",
                                "-2474.28672344\n",
                                "-2472.22853997\n",
                                "-2478.64075436\n",
                                "-2480.69020427\n",
                                "-2455.35035426\n",
                                "-2473.40641691\n",
                                "-2481.70035769\n",
                                "-2449.81734435\n",
                                "-2463.58724862\n",
                                "-2469.16046758\n",
                                "-2472.52875457\n",
                                "-2464.00874598\n",
                                "-2467.32773131\n",
                                "-2459.67689035\n",
                                "-2476.62230172\n",
                                "-2481.25772228\n",
                                "-2474.82793883\n",
                                "-2474.19817724\n",
                                "-2479.64986892\n",
                                "-2465.75821004\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2339.14257812, 
                    "ms_run" : [
                        16602.9389648,
                        16739.5270996,
                        16739.1489258,
                        16723.5849609,
                        16872.3649902,
                        16486.0202637,
                        16712.5722656,
                        16632.6237793,
                        16624.6169434,
                        16601.1533203,
                        16591.1621094,
                        16468.770752,
                        16833.2341309,
                        16438.5009766,
                        16528.921875,
                        16619.4377441,
                        16322.7961426,
                        16433.2468262,
                        16507.2312012,
                        16375.1240234,
                        16266.579834,
                        16495.5046387,
                        16189.8161621,
                        16886.2668457,
                        16342.8591309,
                        16416.4528809,
                        16361.7602539,
                        16081.5871582,
                        16227.4240723,
                        16221.947998,
                        16774.1450195,
                        16149.9150391,
                        16173.7431641,
                        16256.75,
                        16232.9262695,
                        16044.875,
                        16300.7072754,
                        16053.6928711,
                        16186.8601074,
                        16157.5168457,
                        15982.8051758,
                        16291.4248047,
                        16016.4741211,
                        16144.9238281,
                        16057.1328125,
                        16206.6018066,
                        16031.5097656,
                        16095.0270996,
                        16154.4260254,
                        15911.0998535
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2480.01150863\n",
                                "-2477.4527759\n",
                                "-2484.32239233\n",
                                "-2476.46371069\n",
                                "-2483.4159233\n",
                                "-2463.8987715\n",
                                "-2472.49445477\n",
                                "-2479.30126141\n",
                                "-2468.79465117\n",
                                "-2477.27036901\n",
                                "-2476.98428898\n",
                                "-2485.94473237\n",
                                "-2482.81775343\n",
                                "-2476.18307735\n",
                                "-2480.37059315\n",
                                "-2484.19422584\n",
                                "-2479.97908882\n",
                                "-2484.51173904\n",
                                "-2484.5884045\n",
                                "-2469.95214712\n",
                                "-2481.77842183\n",
                                "-2482.47929305\n",
                                "-2469.32141401\n",
                                "-2452.92162945\n",
                                "-2462.86537875\n",
                                "-2478.97590177\n",
                                "-2469.23763206\n",
                                "-2465.81066672\n",
                                "-2476.86910252\n",
                                "-2464.39439355\n",
                                "-2462.06045268\n",
                                "-2487.0832186\n",
                                "-2474.78745582\n",
                                "-2462.71303038\n",
                                "-2482.44976917\n",
                                "-2475.62598535\n",
                                "-2476.5237717\n",
                                "-2477.4215066\n",
                                "-2459.46589337\n",
                                "-2475.48173461\n",
                                "-2466.00848761\n",
                                "-2453.76079095\n",
                                "-2477.80695036\n",
                                "-2477.96735369\n",
                                "-2463.93868823\n",
                                "-2466.87104884\n",
                                "-2480.63644462\n",
                                "-2482.4525064\n",
                                "-2475.62671167\n",
                                "-2478.47264541\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2405.35791016, 
                    "ms_run" : [
                        7429.1418457,
                        7483.72485352,
                        7520.04614258,
                        7523.39306641,
                        7593.09399414,
                        7547.93701172,
                        7494.34790039,
                        7452.90673828,
                        7485.41088867,
                        7446.98510742,
                        7413.72192383,
                        7460.94384766,
                        7390.88696289,
                        7471.96289062,
                        7311.84985352,
                        7476.36791992,
                        7358.21191406,
                        7454.97070312,
                        7299.02880859,
                        7384.18383789,
                        7459.33007812,
                        7439.23291016,
                        7379.25390625,
                        7391.80200195,
                        7477.54907227,
                        7543.90698242,
                        7363.94384766,
                        7431.86572266,
                        7462.05712891,
                        7474.72607422,
                        7430.80786133,
                        7342.14599609,
                        7529.67504883,
                        7434.24804688,
                        7332.66723633,
                        7328.16796875,
                        7416.76000977,
                        7311.0871582,
                        7336.56079102,
                        7336.56323242,
                        7350.14404297,
                        7522.08984375,
                        7482.70092773,
                        7571.90991211,
                        7394.20288086,
                        7383.30688477,
                        7172.0,
                        7533.10107422,
                        7339.85595703,
                        7371.70385742
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2442.6953125, 
                    "ms_run" : [
                        9892.56201172,
                        10244.7719727,
                        9973.0090332,
                        10051.0568848,
                        9892.424804689999,
                        10191.3061523,
                        10010.1037598,
                        9902.6628418,
                        9852.9140625,
                        9788.0859375,
                        10146.5671387,
                        10074.1101074,
                        9919.10083008,
                        9925.17895508,
                        10032.3010254,
                        10154.9360352,
                        10007.4787598,
                        9855.355224610001,
                        9878.08398438,
                        10113.3068848,
                        9860.204101560001,
                        10096.8181152,
                        9922.002929689999,
                        10000.9040527,
                        10070.3439941,
                        10081.8000488,
                        9788.65820312,
                        10107.9047852,
                        9898.26391602,
                        9931.202880860001,
                        10211.6008301,
                        9818.327148439999,
                        9966.541992189999,
                        10035.5251465,
                        9941.088867189999,
                        9954.827880860001,
                        10101.7260742,
                        9930.999023439999,
                        10068.4541016,
                        9918.203125,
                        10038.6181641,
                        10055.6499023,
                        9805.91870117,
                        10098.5808105,
                        9997.37280273,
                        9955.935058589999,
                        9758.129882810001,
                        9964.488037110001,
                        9853.96875,
                        10032.6108398
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2326.45581055, 
                    "ms_run" : [
                        9734.921875,
                        9651.61523438,
                        9687.45483398,
                        9716.872070310001,
                        9721.06201172,
                        9680.25317383,
                        10040.9379883,
                        9709.85498047,
                        9669.2578125,
                        9699.93920898,
                        9662.915039060001,
                        9682.91479492,
                        9689.72094727,
                        9700.797119139999,
                        9709.140869139999,
                        9696.10375977,
                        9678.0859375,
                        9657.46020508,
                        9648.624755860001,
                        9867.40673828,
                        9694.22607422,
                        9636.00708008,
                        9770.28710938,
                        9633.53710938,
                        9683.25195312,
                        9753.77392578,
                        9982.495117189999,
                        9718.23706055,
                        9672.968994139999,
                        9671.124023439999,
                        9685.2668457,
                        9660.68701172,
                        9697.02514648,
                        9667.676757810001,
                        9730.827148439999,
                        9808.303710939999,
                        9651.49414062,
                        9678.9597168,
                        9731.68676758,
                        9675.08789062,
                        9642.36401367,
                        9645.18920898,
                        9650.22485352,
                        9679.013183589999,
                        9706.55908203,
                        9743.105712889999,
                        9724.91479492,
                        9735.23828125,
                        9690.11791992,
                        9649.29492188
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2385.51196289, 
                    "ms_run" : [
                        14993.4667969,
                        13975.9370117,
                        14345.1723633,
                        13951.0817871,
                        13999.7907715,
                        13875.755127,
                        13945.8847656,
                        14056.2009277,
                        13928.4538574,
                        13923.4667969,
                        13964.8862305,
                        13932.9631348,
                        14072.3562012,
                        13890.4599609,
                        13847.1630859,
                        13856.074707,
                        13791.0439453,
                        13758.3161621,
                        14009.0898438,
                        14148.1337891,
                        13849.7009277,
                        14019.5209961,
                        13857.5429688,
                        13804.3898926,
                        13842.1721191,
                        13793.9538574,
                        13826.9641113,
                        13873.2739258,
                        13837.2021484,
                        13931.4899902,
                        13890.875,
                        13839.6228027,
                        13946.5839844,
                        13857.0209961,
                        13789.7460938,
                        13973.2460938,
                        13801.2390137,
                        13890.7629395,
                        13812.1860352,
                        13929.2902832,
                        13762.7949219,
                        13846.2819824,
                        13967.3391113,
                        13917.5969238,
                        13753.6860352,
                        13804.6049805,
                        13910.8049316,
                        13690.3771973,
                        13713.7687988,
                        13692.7961426
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.mc --no-print-samples", 
                        "name" : "argument"
                    },
                    {
                        "contents" : ":", 
                        "name" : "buildExtra"
                    },
                    {
                        "contents" : ":", 
                        "name" : "cleanExtra"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL2RootPPL"
            }, 
            "buildCommand" : ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 5809.18017578, 
                    "ms_run" : [
                        532.3342285160001,
                        463.058105469,
                        462.928955078,
                        452.232910156,
                        481.272949219,
                        491.590087891,
                        500.106933594,
                        502.366943359,
                        498.074951172,
                        490.875976562,
                        512.823242188,
                        506.029052734,
                        487.739257812,
                        487.929199219,
                        514.179199219,
                        515.873046875,
                        516.395996094,
                        496.778076172,
                        493.295898438,
                        608.9079589839999,
                        605.275878906,
                        503.330078125,
                        504.523193359,
                        720.421875,
                        719.9611816410001,
                        473.733154297,
                        461.799804688,
                        459.962890625,
                        480.775146484,
                        485.385253906,
                        503.773925781,
                        505.352050781,
                        490.458984375,
                        485.740234375,
                        496.468017578,
                        499.181884766,
                        519.648925781,
                        521.8830566410001,
                        504.146972656,
                        507.477050781,
                        467.857177734,
                        470.140136719,
                        480.997802734,
                        483.195068359,
                        502.545166016,
                        498.855957031,
                        488.601074219,
                        495.272949219,
                        512.766113281,
                        506.297607422
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-309.302214\n",
                                "-307.201118\n",
                                "-307.201118\n",
                                "-307.201118\n",
                                "-306.991105\n",
                                "-306.991105\n",
                                "-308.217603\n",
                                "-308.217603\n",
                                "-307.065178\n",
                                "-307.065178\n",
                                "-308.031899\n",
                                "-308.031899\n",
                                "-307.403222\n",
                                "-307.403222\n",
                                "-307.753094\n",
                                "-307.753094\n",
                                "-307.176728\n",
                                "-306.994044\n",
                                "-306.994044\n",
                                "-309.068515\n",
                                "-309.068515\n",
                                "-308.407162\n",
                                "-308.407162\n",
                                "-308.969861\n",
                                "-308.969861\n",
                                "-306.523125\n",
                                "-306.586690\n",
                                "-306.586690\n",
                                "-307.661137\n",
                                "-307.661137\n",
                                "-308.108448\n",
                                "-308.108448\n",
                                "-307.022579\n",
                                "-307.022579\n",
                                "-307.279257\n",
                                "-307.279257\n",
                                "-306.985821\n",
                                "-306.985821\n",
                                "-308.177177\n",
                                "-308.177177\n",
                                "-306.886786\n",
                                "-306.886786\n",
                                "-306.975640\n",
                                "-306.975640\n",
                                "-307.488377\n",
                                "-307.488377\n",
                                "-307.894290\n",
                                "-307.894290\n",
                                "-307.434037\n",
                                "-307.434037\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1965.08813477, 
                    "ms_run" : [
                        1216.02294922,
                        1141.65893555,
                        1219.1081543,
                        1143.90405273,
                        1169.15209961,
                        1155.02709961,
                        1180.94604492,
                        1140.03173828,
                        1153.31323242,
                        1151.96704102,
                        1140.15917969,
                        1192.94677734,
                        1175.58007812,
                        1161.02294922,
                        1190.89892578,
                        1156.1171875,
                        1223.75073242,
                        1148.35400391,
                        1146.74975586,
                        1140.11914062,
                        1164.92700195,
                        1171.26098633,
                        1149.90893555,
                        1178.50708008,
                        1182.45800781,
                        1151.94702148,
                        1156.78588867,
                        1163.21704102,
                        1172.14697266,
                        1161.42089844,
                        1163.84423828,
                        1153.99707031,
                        1189.8371582,
                        1170.22094727,
                        1160.85986328,
                        1156.95410156,
                        1174.16992188,
                        1170.68505859,
                        1188.70678711,
                        1158.22021484,
                        1139.94824219,
                        1176.62402344,
                        1152.49291992,
                        1159.46704102,
                        1149.8659668,
                        1172.62182617,
                        1176.80004883,
                        1148.37817383,
                        1197.51904297,
                        1160.21289062
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-441.277667297\n",
                                "-415.515954398\n",
                                "-407.753778705\n",
                                "-387.964812895\n",
                                "-410.459540022\n",
                                "-454.238798852\n",
                                "-418.6405894\n",
                                "-424.535197652\n",
                                "-418.288864816\n",
                                "-406.494114327\n",
                                "-464.752418012\n",
                                "-388.813355652\n",
                                "-419.335657614\n",
                                "-420.441894099\n",
                                "-441.319876212\n",
                                "-423.241107733\n",
                                "-374.014211577\n",
                                "-413.843509656\n",
                                "-404.785740767\n",
                                "-386.874944296\n",
                                "-417.229191876\n",
                                "-399.344109888\n",
                                "-394.310425532\n",
                                "-455.49794253\n",
                                "-426.62974255\n",
                                "-384.489362997\n",
                                "-411.665514775\n",
                                "-431.94183723\n",
                                "-428.336102097\n",
                                "-441.12754518\n",
                                "-470.267449493\n",
                                "-437.490394726\n",
                                "-452.555685384\n",
                                "-437.70169695\n",
                                "-431.219748421\n",
                                "-431.100439553\n",
                                "-414.22445076\n",
                                "-441.795479536\n",
                                "-416.213309494\n",
                                "-424.848021844\n",
                                "-392.685119094\n",
                                "-429.153889069\n",
                                "-433.58367073\n",
                                "-416.937286865\n",
                                "-433.505147491\n",
                                "-396.126170544\n",
                                "-431.278641763\n",
                                "-422.089781973\n",
                                "-419.703612516\n",
                                "-406.601831095\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2032.78491211, 
                    "ms_run" : [
                        1270.01000977,
                        1259.9519043,
                        1308.08886719,
                        1282.44604492,
                        1266.81274414,
                        1263.63818359,
                        1261.69384766,
                        1265.79223633,
                        1236.42480469,
                        1259.21508789,
                        1272.43994141,
                        1264.80883789,
                        1251.32617188,
                        1259.47729492,
                        1262.67602539,
                        1267.70117188,
                        1285.1159668,
                        1264.79272461,
                        1247.61328125,
                        1274.28881836,
                        1245.24682617,
                        1240.50708008,
                        1273.1730957,
                        1252.95800781,
                        1251.13916016,
                        1251.81201172,
                        1256.08007812,
                        1256.82202148,
                        1293.37109375,
                        1259.27905273,
                        1269.39306641,
                        1260.26391602,
                        1242.69580078,
                        1248.23681641,
                        1227.3737793,
                        1240.1472168,
                        1294.19921875,
                        1230.38598633,
                        1265.47875977,
                        1253.5,
                        1255.46289062,
                        1253.82666016,
                        1230.79199219,
                        1263.95800781,
                        1276.72314453,
                        1243.19116211,
                        1247.69604492,
                        1267.75732422,
                        1256.46801758,
                        1269.03393555
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-433.292596746\n",
                                "-431.223398568\n",
                                "-391.536269382\n",
                                "-402.100582518\n",
                                "-434.218756766\n",
                                "-425.997592018\n",
                                "-447.819111099\n",
                                "-437.036765802\n",
                                "-418.052021752\n",
                                "-428.848851216\n",
                                "-453.424908783\n",
                                "-432.526513698\n",
                                "-438.980816723\n",
                                "-420.91731863\n",
                                "-452.437812823\n",
                                "-427.926116537\n",
                                "-410.295905142\n",
                                "-426.264824149\n",
                                "-415.05260157\n",
                                "-427.534675432\n",
                                "-390.052004308\n",
                                "-469.720584145\n",
                                "-421.133407251\n",
                                "-412.549704768\n",
                                "-423.04197486\n",
                                "-419.81988311\n",
                                "-427.838020329\n",
                                "-448.387360647\n",
                                "-431.304727865\n",
                                "-428.88549843\n",
                                "-443.13710235\n",
                                "-411.635149479\n",
                                "-446.287888905\n",
                                "-392.162271085\n",
                                "-416.684847703\n",
                                "-426.669277648\n",
                                "-412.351478691\n",
                                "-434.293176982\n",
                                "-392.327099202\n",
                                "-395.71931176\n",
                                "-435.298949612\n",
                                "-409.8307096\n",
                                "-403.402692685\n",
                                "-443.094453499\n",
                                "-414.473780292\n",
                                "-432.491489701\n",
                                "-393.529086341\n",
                                "-429.944254393\n",
                                "-443.315312466\n",
                                "-431.019631158\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2118.58813477, 
                    "ms_run" : [
                        2528.44287109,
                        2595.26196289,
                        2658.66088867,
                        2548.89282227,
                        2583.79272461,
                        2549.63208008,
                        2520.38793945,
                        2564.32788086,
                        2485.3659668,
                        2540.46777344,
                        2524.90820312,
                        2648.63720703,
                        2492.0300293,
                        2589.74414062,
                        2605.78417969,
                        2545.35205078,
                        2531.56884766,
                        2525.29394531,
                        2493.34912109,
                        2492.72900391,
                        2646.92211914,
                        2530.85400391,
                        2570.63110352,
                        2551.17700195,
                        2520.30810547,
                        2577.92211914,
                        2528.08007812,
                        2615.4987793,
                        2490.21411133,
                        2483.7277832,
                        2572.68505859,
                        2494.76098633,
                        2559.88598633,
                        2549.13793945,
                        2588.24414062,
                        2590.65209961,
                        2563.52197266,
                        2511.35107422,
                        2494.15307617,
                        2548.45874023,
                        2566.34863281,
                        2504.89770508,
                        2556.06201172,
                        2531.77001953,
                        2502.39477539,
                        2486.84887695,
                        2533.15991211,
                        2551.24707031,
                        2575.64111328,
                        2536.47412109
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-389.275853162\n",
                                "-452.955414623\n",
                                "-414.981037913\n",
                                "-459.423407629\n",
                                "-415.957143043\n",
                                "-445.489224217\n",
                                "-408.513743751\n",
                                "-456.53812509\n",
                                "-428.970903486\n",
                                "-397.111037611\n",
                                "-457.749509394\n",
                                "-373.512397962\n",
                                "-437.52217998\n",
                                "-410.230166527\n",
                                "-385.124192728\n",
                                "-435.755709831\n",
                                "-448.936875347\n",
                                "-394.617200387\n",
                                "-402.942757451\n",
                                "-405.479385209\n",
                                "-441.585812415\n",
                                "-400.934408805\n",
                                "-394.084043606\n",
                                "-463.748982119\n",
                                "-419.316089663\n",
                                "-400.52817431\n",
                                "-433.898553405\n",
                                "-414.721108016\n",
                                "-438.13385993\n",
                                "-452.236719878\n",
                                "-416.537196026\n",
                                "-422.947729648\n",
                                "-416.023103672\n",
                                "-413.182721213\n",
                                "-414.670945467\n",
                                "-428.644371439\n",
                                "-415.794289692\n",
                                "-396.32633981\n",
                                "-432.814672097\n",
                                "-454.359596582\n",
                                "-408.596566231\n",
                                "-457.164099041\n",
                                "-382.126134685\n",
                                "-442.407303861\n",
                                "-446.921720659\n",
                                "-416.51061395\n",
                                "-429.76677829\n",
                                "-437.118789871\n",
                                "-420.569608623\n",
                                "-430.003646629\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2031.50708008, 
                    "ms_run" : [
                        840.5881347660001,
                        834.100097656,
                        810.4719238279999,
                        854.3659667970001,
                        896.458007812,
                        874.416015625,
                        815.987792969,
                        873.9328613279999,
                        928.5720214839999,
                        995.3820800779999,
                        861.9050292970001,
                        840.602050781,
                        834.639160156,
                        853.7170410160001,
                        896.458007812,
                        790.8200683589999,
                        825.228027344,
                        902.2268066410001,
                        802.343261719,
                        814.752929688,
                        787.9299316410001,
                        884.74609375,
                        830.1330566410001,
                        797.7351074220001,
                        815.0798339839999,
                        840.834960938,
                        891.204101562,
                        841.045898438,
                        813.147949219,
                        825.188964844,
                        807.317871094,
                        905.0900878910001,
                        829.564941406,
                        833.516113281,
                        836.046875,
                        862.9577636720001,
                        804.2858886720001,
                        809.3649902339999,
                        835.3981933589999,
                        815.7619628910001,
                        877.674804688,
                        809.995117188,
                        846.264160156,
                        828.0139160160001,
                        876.023925781,
                        823.8439941410001,
                        794.956054688,
                        835.0910644529999,
                        832.3059082029999,
                        802.7258300779999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-308.002837258\n",
                                "-308.200251422\n",
                                "-306.890282268\n",
                                "-307.960600015\n",
                                "-308.003064122\n",
                                "-308.651597866\n",
                                "-306.644850184\n",
                                "-306.817021811\n",
                                "-307.548631668\n",
                                "-306.439967145\n",
                                "-308.664713347\n",
                                "-306.622098307\n",
                                "-307.971668509\n",
                                "-305.780928739\n",
                                "-306.950025116\n",
                                "-306.140011667\n",
                                "-306.89943682\n",
                                "-308.958921314\n",
                                "-306.874290078\n",
                                "-307.292554184\n",
                                "-307.243025491\n",
                                "-308.587936843\n",
                                "-307.445120197\n",
                                "-305.967974528\n",
                                "-307.052829953\n",
                                "-307.564010464\n",
                                "-308.558364432\n",
                                "-306.583900724\n",
                                "-306.666873938\n",
                                "-307.765145408\n",
                                "-306.939600354\n",
                                "-307.969055411\n",
                                "-307.078623346\n",
                                "-307.716639357\n",
                                "-308.051145709\n",
                                "-308.894870106\n",
                                "-306.892813147\n",
                                "-307.949221488\n",
                                "-308.375482424\n",
                                "-307.952996128\n",
                                "-307.645047062\n",
                                "-306.190466983\n",
                                "-308.347234535\n",
                                "-307.430447509\n",
                                "-306.298848107\n",
                                "-307.194479111\n",
                                "-306.884301251\n",
                                "-308.073887051\n",
                                "-307.369528377\n",
                                "-307.192095213\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2110.82397461, 
                    "ms_run" : [
                        1253.84692383,
                        1369.35668945,
                        1295.25390625,
                        1314.59887695,
                        1295.14306641,
                        1312.48779297,
                        1310.39306641,
                        1269.51000977,
                        1269.01098633,
                        1242.89819336,
                        1218.28222656,
                        1217.26611328,
                        1231.38818359,
                        1289.18383789,
                        1267.05297852,
                        1322.46313477,
                        1247.75463867,
                        1267.42822266,
                        1285.84594727,
                        1262.74609375,
                        1257.35595703,
                        1283.62084961,
                        1235.09912109,
                        1211.21801758,
                        1406.36132812,
                        1439.01782227,
                        1298.53979492,
                        1252.48510742,
                        1218.89819336,
                        1261.54101562,
                        1362.09082031,
                        1333.65112305,
                        1362.63574219,
                        1234.33789062,
                        1294.46899414,
                        1211.01293945,
                        1232.43408203,
                        1246.04296875,
                        1962.28686523,
                        1225.66333008,
                        1248.92504883,
                        1255.77026367,
                        1277.14526367,
                        1533.48583984,
                        1279.73779297,
                        1317.97827148,
                        1259.28295898,
                        1281.79296875,
                        1207.21411133,
                        1297.30419922
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.033495601\n",
                                "-309.640167009\n",
                                "-307.691641596\n",
                                "-308.03983137\n",
                                "-306.818582392\n",
                                "-307.11937685\n",
                                "-309.594809161\n",
                                "-307.425722068\n",
                                "-307.393473322\n",
                                "-308.362322374\n",
                                "-306.857163968\n",
                                "-306.448542012\n",
                                "-306.955732291\n",
                                "-308.270849577\n",
                                "-306.755777064\n",
                                "-307.679508895\n",
                                "-307.184425873\n",
                                "-307.970237347\n",
                                "-306.742931298\n",
                                "-307.67148478\n",
                                "-307.610459018\n",
                                "-308.448834821\n",
                                "-308.004482574\n",
                                "-305.999950864\n",
                                "-308.400561393\n",
                                "-308.032479261\n",
                                "-307.764602469\n",
                                "-307.435568241\n",
                                "-306.663889105\n",
                                "-307.095384668\n",
                                "-306.806906707\n",
                                "-308.487454964\n",
                                "-307.155453748\n",
                                "-306.727210276\n",
                                "-307.720870299\n",
                                "-306.169812554\n",
                                "-308.002199432\n",
                                "-306.572141771\n",
                                "-316.117995384\n",
                                "-307.123525924\n",
                                "-306.004474974\n",
                                "-307.785150938\n",
                                "-308.621526014\n",
                                "-310.659303021\n",
                                "-307.601377981\n",
                                "-309.773074567\n",
                                "-306.951651178\n",
                                "-307.530191148\n",
                                "-306.789990884\n",
                                "-307.338502135\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2053.06298828, 
                    "ms_run" : [
                        1835.04785156,
                        1771.93896484,
                        1858.89599609,
                        1928.15478516,
                        1928.92602539,
                        1810.70288086,
                        1856.12402344,
                        1793.71411133,
                        1981.25805664,
                        1915.19091797,
                        1745.47094727,
                        1840.18725586,
                        1851.90600586,
                        1884.16699219,
                        1844.28295898,
                        1820.49584961,
                        2085.39501953,
                        1786.65209961,
                        1808.15698242,
                        1763.10205078,
                        1885.17822266,
                        1734.65600586,
                        1877.29003906,
                        1773.10791016,
                        1905.26391602,
                        1822.41577148,
                        1774.0222168,
                        1854.96679688,
                        1920.76391602,
                        1824.53686523,
                        1831.07592773,
                        1787.52905273,
                        1850.40283203,
                        1793.18212891,
                        1765.34790039,
                        1880.35009766,
                        1881.77807617,
                        1837.13427734,
                        1810.13818359,
                        1946.77490234,
                        2746.53613281,
                        1989.90673828,
                        1724.97094727,
                        1886.45605469,
                        1734.92602539,
                        1773.27685547,
                        1955.98486328,
                        1945.03710938,
                        1824.85302734,
                        1981.14306641
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.407373605\n",
                                "-307.257353554\n",
                                "-307.741306174\n",
                                "-307.08721818\n",
                                "-307.5862626\n",
                                "-307.439836068\n",
                                "-308.121939596\n",
                                "-308.083118332\n",
                                "-308.454952148\n",
                                "-308.041243463\n",
                                "-306.566569816\n",
                                "-306.957806602\n",
                                "-307.680352062\n",
                                "-307.178188129\n",
                                "-307.368119301\n",
                                "-307.48680667\n",
                                "-307.009719918\n",
                                "-306.95875575\n",
                                "-306.036343124\n",
                                "-306.988197935\n",
                                "-307.347441175\n",
                                "-306.413873479\n",
                                "-309.419449296\n",
                                "-307.330081708\n",
                                "-307.18319274\n",
                                "-307.46316262\n",
                                "-306.973705383\n",
                                "-307.919623519\n",
                                "-307.619809641\n",
                                "-307.207613793\n",
                                "-307.076650159\n",
                                "-307.158404969\n",
                                "-307.575547788\n",
                                "-307.839462265\n",
                                "-307.197279465\n",
                                "-307.5791361\n",
                                "-308.331279252\n",
                                "-308.286532662\n",
                                "-307.537557625\n",
                                "-307.233030667\n",
                                "-311.888953605\n",
                                "-308.287819324\n",
                                "-307.302745479\n",
                                "-307.051826029\n",
                                "-306.275682755\n",
                                "-307.77177407\n",
                                "-307.27358585\n",
                                "-308.496349558\n",
                                "-307.24850049\n",
                                "-308.427958618\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2136.66796875, 
                    "ms_run" : [
                        2799.39428711,
                        3075.09716797,
                        2767.98706055,
                        2985.67114258,
                        2890.81616211,
                        2856.99194336,
                        2773.35107422,
                        2778.89404297,
                        2957.13623047,
                        2839.91015625,
                        2812.23095703,
                        2856.6550293,
                        2855.31616211,
                        2928.78393555,
                        2847.6081543,
                        2908.31762695,
                        2906.40185547,
                        2794.97998047,
                        3105.66479492,
                        2811.62402344,
                        3007.09692383,
                        2753.59887695,
                        3049.68383789,
                        2676.40600586,
                        3490.44897461,
                        2815.23291016,
                        2766.1550293,
                        2827.54101562,
                        2713.10986328,
                        2730.89208984,
                        2700.44482422,
                        2882.6953125,
                        2849.54101562,
                        2811.0168457,
                        2933.0859375,
                        3504.96411133,
                        2744.4519043,
                        2732.32885742,
                        2738.1027832,
                        2971.05224609,
                        2970.94482422,
                        2962.69091797,
                        2772.1940918,
                        2795.39086914,
                        2654.3581543,
                        2930.31494141,
                        2852.44189453,
                        3110.51879883,
                        2917.8449707,
                        2917.14404297
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.677578036\n",
                                "-307.259237745\n",
                                "-307.181786831\n",
                                "-306.806513622\n",
                                "-307.94702951\n",
                                "-308.221841404\n",
                                "-306.995172217\n",
                                "-306.805922714\n",
                                "-307.432701013\n",
                                "-307.438312171\n",
                                "-307.312936521\n",
                                "-306.958685703\n",
                                "-307.124879769\n",
                                "-307.914086399\n",
                                "-306.96289762\n",
                                "-307.382022057\n",
                                "-307.963142929\n",
                                "-307.710605674\n",
                                "-307.957018131\n",
                                "-307.254312975\n",
                                "-307.096861166\n",
                                "-307.824441854\n",
                                "-307.006892728\n",
                                "-306.863647913\n",
                                "-306.056878485\n",
                                "-307.496369866\n",
                                "-307.85676672\n",
                                "-308.402398133\n",
                                "-306.933111422\n",
                                "-306.568005622\n",
                                "-307.205127203\n",
                                "-307.677244821\n",
                                "-307.588898065\n",
                                "-306.90563877\n",
                                "-307.449431603\n",
                                "-309.228454731\n",
                                "-307.558126762\n",
                                "-307.236006053\n",
                                "-307.074768457\n",
                                "-307.726787889\n",
                                "-307.82668081\n",
                                "-307.76283015\n",
                                "-307.171002955\n",
                                "-306.966501736\n",
                                "-306.887542631\n",
                                "-307.319818118\n",
                                "-308.083844696\n",
                                "-307.122171463\n",
                                "-306.926203365\n",
                                "-307.025802506\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2108.74926758, 
                    "ms_run" : [
                        1291.89306641,
                        2563.81298828,
                        968.23828125,
                        1056.98706055,
                        1262.95703125,
                        1043.75,
                        1490.64819336,
                        1340.45678711,
                        1583.52294922,
                        1595.10083008,
                        1932.9699707,
                        1528.54980469,
                        1106.64208984,
                        1351.4309082,
                        1697.57519531,
                        1385.47802734,
                        1045.31201172,
                        1749.54199219,
                        1589.15185547,
                        1202.49804688,
                        1086.828125,
                        978.286132812,
                        942.1520996089999,
                        996.8107910160001,
                        1042.85498047,
                        976.2648925779999,
                        1122.66503906,
                        1454.26586914,
                        889.2277832029999,
                        1120.08496094,
                        998.856933594,
                        1432.63793945,
                        1513.43896484,
                        1158.14892578,
                        1519.48071289,
                        1014.88208008,
                        1158.24511719,
                        1022.07788086,
                        6521.23486328,
                        1038.90209961,
                        2431.83691406,
                        984.686035156,
                        1124.83496094,
                        977.7990722660001,
                        1094.61572266,
                        1026.77807617,
                        1085.63989258,
                        1330.22998047,
                        1554.21313477,
                        1188.73974609
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2206.23706055, 
                    "ms_run" : [
                        2746.14282227,
                        1439.36523438,
                        1486.72607422,
                        1444.34399414,
                        1502.01196289,
                        2188.25292969,
                        1917.82495117,
                        1401.94799805,
                        1310.73999023,
                        4168.25805664,
                        1345.07324219,
                        1514.52880859,
                        3434.37402344,
                        1908.46704102,
                        1599.23608398,
                        2869.56005859,
                        1717.91015625,
                        1405.58300781,
                        2090.32519531,
                        1545.38500977,
                        1911.82202148,
                        1381.76904297,
                        1604.12329102,
                        1591.58886719,
                        1354.88208008,
                        1338.68994141,
                        1641.33496094,
                        1275.49511719,
                        1542.81396484,
                        1478.47607422,
                        2606.10595703,
                        1453.54394531,
                        3906.83618164,
                        2786.36499023,
                        1645.48022461,
                        5332.62207031,
                        1544.98510742,
                        1455.07202148,
                        2100.97900391,
                        2754.72412109,
                        2294.7331543,
                        1432.83496094,
                        2825.23974609,
                        1808.07397461,
                        1640.578125,
                        1432.52197266,
                        2285.6262207,
                        2844.52807617,
                        1497.8503418,
                        2666.39379883
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2036.78881836, 
                    "ms_run" : [
                        629.181152344,
                        652.724121094,
                        709.2526855470001,
                        610.122070312,
                        638.232910156,
                        637.1149902339999,
                        613.144042969,
                        718.7819824220001,
                        644.3249511720001,
                        626.2478027339999,
                        685.9001464839999,
                        653.5,
                        643.208007812,
                        688.2570800779999,
                        658.0,
                        630.5778808589999,
                        653.339355469,
                        675.159179688,
                        645.28515625,
                        623.3430175779999,
                        706.8200683589999,
                        620.840820312,
                        648.9880371089999,
                        570.9140625,
                        644.0910644529999,
                        637.7692871089999,
                        668.916992188,
                        670.0339355470001,
                        649.8591308589999,
                        630.5187988279999,
                        646.7736816410001,
                        651.1171875,
                        654.410644531,
                        693.9699707029999,
                        648.4929199220001,
                        668.719238281,
                        722.2839355470001,
                        713.740234375,
                        614.171875,
                        632.7578125,
                        612.7189941410001,
                        600.145019531,
                        638.2697753910001,
                        683.3210449220001,
                        658.2890625,
                        729.8669433589999,
                        685.105957031,
                        666.7751464839999,
                        684.7888183589999,
                        620.791992188
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2140.2409668, 
                    "ms_run" : [
                        1234.36230469,
                        1290.04394531,
                        1187.80615234,
                        1243.46118164,
                        1168.46118164,
                        1365.11206055,
                        1294.19702148,
                        1223.20092773,
                        1254.96606445,
                        1292.53686523,
                        1181.67382812,
                        1200.23291016,
                        1252.63012695,
                        1163.84790039,
                        1374.26586914,
                        1243.50097656,
                        1151.64038086,
                        1433.56396484,
                        1193.74414062,
                        1192.11791992,
                        1306.34814453,
                        1270.81030273,
                        1214.85083008,
                        1191.66699219,
                        1204.27612305,
                        1236.07495117,
                        1303.45385742,
                        1326.73193359,
                        1236.93408203,
                        1215.97998047,
                        1314.28295898,
                        1119.57495117,
                        1318.94604492,
                        1332.51586914,
                        1250.55493164,
                        1237.98901367,
                        1216.75512695,
                        1333.11987305,
                        1208.10473633,
                        1311.4621582,
                        1225.09790039,
                        1258.24414062,
                        1334.80615234,
                        1232.17407227,
                        1346.32299805,
                        1322.78710938,
                        1189.95385742,
                        1106.36181641,
                        1271.08984375,
                        1149.22680664
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "SMC 10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl crbd.wppl SMC 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        53527.7509766,
                        50803.4680176,
                        57723.7990723,
                        54763.3269043,
                        53224.1740723,
                        53065.8291016,
                        47534.2368164,
                        56863.1699219,
                        53928.109375,
                        48927.6569824,
                        52052.3518066,
                        53267.5961914,
                        53553.1550293,
                        49487.2668457,
                        49314.2229004,
                        57211.3540039,
                        52851.2529297,
                        57479.1879883,
                        49159.4179688,
                        52958.0739746,
                        50033.0100098,
                        61228.4511719,
                        58753.5571289,
                        54916.1870117,
                        50486.0571289,
                        57271.9140625,
                        53829.0449219,
                        54197.5141602,
                        54649.3508301,
                        51484.0441895,
                        53705.6147461,
                        50330.6643066,
                        44185.7700195,
                        53767.5175781,
                        51829.7050781,
                        51472.605957,
                        54933.1691895,
                        49436.3339844,
                        57388.4089355,
                        54184.3430176,
                        53529.7160645,
                        50104.3769531,
                        57309.2539062,
                        56667.6179199,
                        56060.2451172,
                        50450.2312012,
                        50708.8071289,
                        54050.8510742,
                        53239.4179688,
                        54489.6621094
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-306.91355537372215\n",
                                "-309.4980480178265\n",
                                "-307.5732361547101\n",
                                "-307.27869938275506\n",
                                "-306.56235737722074\n",
                                "-308.01587036020976\n",
                                "-307.7733075307678\n",
                                "-307.93771318125533\n",
                                "-307.43966674280927\n",
                                "-307.1911801266056\n",
                                "-306.17796610277946\n",
                                "-308.1925934575386\n",
                                "-306.5545779335643\n",
                                "-306.9703867392088\n",
                                "-305.92458063398226\n",
                                "-307.9965434923346\n",
                                "-307.65909679052675\n",
                                "-308.2164343121045\n",
                                "-306.964701596841\n",
                                "-307.9181885365756\n",
                                "-307.018875581054\n",
                                "-308.79026605517436\n",
                                "-307.6701876902418\n",
                                "-307.8018205111249\n",
                                "-306.29977954660285\n",
                                "-308.8741556834857\n",
                                "-306.1373469075667\n",
                                "-307.5676103679256\n",
                                "-308.1882827744071\n",
                                "-308.3491929964086\n",
                                "-307.986324329633\n",
                                "-307.7807172000449\n",
                                "-325.4722920287043\n",
                                "-307.6590516974198\n",
                                "-307.42247616240707\n",
                                "-307.499041745638\n",
                                "-308.45343021669265\n",
                                "-307.40741624524543\n",
                                "-307.52961274064444\n",
                                "-307.65682589784313\n",
                                "-308.54504945329836\n",
                                "-307.28344092146244\n",
                                "-307.7624067692181\n",
                                "-308.1235168060041\n",
                                "-307.55362196639163\n",
                                "-307.2998672475781\n",
                                "-306.71618346754167\n",
                                "-306.4124420054615\n",
                                "-308.72214190707064\n",
                                "-307.38992256686913\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "MCMC 10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl crbd.wppl MCMC 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        3193.84399414,
                        3661.7019043,
                        2656.92919922,
                        3517.97973633,
                        3492.36694336,
                        4527.3203125,
                        2654.23876953,
                        4950.73999023,
                        2717.36791992,
                        2749.22192383,
                        2677.61987305,
                        2730.90307617,
                        9109.9140625,
                        2742.55883789,
                        2677.36010742,
                        2746.53808594,
                        2759.39208984,
                        2711.0559082,
                        2657.6809082,
                        4151.45385742,
                        3650.28588867,
                        2695.78881836,
                        2769.28417969,
                        2634.87695312,
                        2705.55395508,
                        3409.78320312,
                        3088.60888672,
                        2897.21899414,
                        2721.27905273,
                        3341.5402832,
                        2573.13720703,
                        5144.22021484,
                        3576.62792969,
                        2642.63989258,
                        2835.77075195,
                        2738.62011719,
                        3253.83886719,
                        2816.37207031,
                        3497.57714844,
                        2973.52783203,
                        3042.26708984,
                        2728.57080078,
                        2822.1159668,
                        2809.2121582,
                        3623.14697266,
                        8221.67895508,
                        5258.94799805,
                        2713.88989258,
                        2915.60913086,
                        3264.80517578
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n"
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/old/data-new-pmcmc.toml <==
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2091.05200195
ms_run = [2305.26806641, 2290.43603516, 2266.69970703, 2272.09790039, 2302.61303711, 2217.55175781, 2241.1159668, 2257.29394531, 2261.01196289, 2233.82788086, 2186.29321289, 2242.49316406, 2293.93481445, 2205.78198242, 2239.9909668, 2283.18505859, 2238.00488281, 2249.86108398, 2221.79003906, 2176.37817383, 2248.68701172, 2277.38916016, 2256.98706055, 2242.23486328, 2294.15917969, 2326.17700195, 2361.74389648, 2312.1340332, 2234.38208008, 2171.50488281, 2311.02905273, 2235.59985352, 2242.79296875, 2280.16015625, 2219.46899414, 2204.04907227, 2219.22583008, 2161.73413086, 2266.31494141, 2265.28393555, 2232.14208984, 2235.38110352, 2221.74389648, 2190.47290039, 2199.31005859, 2194.546875, 2366.12109375, 2257.90283203, 2272.27490234, 2222.6081543]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-426.136706372
""", """-408.995260255
""", """-nan
""", """-415.854232978
""", """-nan
""", """-432.326079852
""", """-389.948694085
""", """-427.785659369
""", """-nan
""", """-nan
""", """-417.231664437
""", """-420.798938548
""", """-431.925790723
""", """-nan
""", """-438.195900391
""", """-426.761851546
""", """-394.316052739
""", """-414.640085168
""", """-nan
""", """-421.146634179
""", """-428.35612415
""", """-408.047990071
""", """-nan
""", """-nan
""", """-424.313726087
""", """-435.416764795
""", """-435.304411109
""", """-440.192128239
""", """-nan
""", """-399.423915903
""", """-414.791132058
""", """-nan
""", """-424.744435082
""", """-386.922674451
""", """-420.339301953
""", """-nan
""", """-nan
""", """-410.279030367
""", """-410.821901175
""", """-380.876264534
""", """-433.73323969
""", """-397.98781574
""", """-410.418943927
""", """-418.044210671
""", """-409.47819736
""", """-nan
""", """-403.755976633
""", """-429.24716766
""", """-nan
""", """-384.858917981
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2099.9140625
ms_run = [2328.80175781, 2407.45019531, 2281.70019531, 2328.00219727, 2328.37109375, 2417.44897461, 2503.04614258, 2346.37304688, 2321.578125, 2334.01513672, 2296.63183594, 2327.90820312, 2383.91186523, 2306.35986328, 2350.31469727, 2289.46606445, 2399.70410156, 2353.60009766, 2295.69213867, 2444.8449707, 2302.50708008, 2263.78979492, 2249.453125, 2392.76708984, 2279.79296875, 2309.60083008, 2392.30102539, 2350.32788086, 2416.92016602, 2349.92602539, 2375.125, 2352.11914062, 2269.09814453, 2351.67993164, 2248.21118164, 2268.99023438, 2275.45996094, 2233.7019043, 2357.48999023, 2317.19116211, 2262.28295898, 2348.4140625, 2271.66894531, 2340.01806641, 2294.79296875, 2313.66699219, 2294.95800781, 2233.09204102, 2236.32226562, 2301.07714844]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-426.179193973
""", """-417.120860619
""", """-440.871577243
""", """-nan
""", """-nan
""", """-nan
""", """-427.622496248
""", """-404.2965786
""", """-nan
""", """-437.120192167
""", """-nan
""", """-412.419195154
""", """-398.254025467
""", """-416.444655563
""", """-427.730527557
""", """-425.294140977
""", """-397.504154025
""", """-412.074989673
""", """-407.541233116
""", """-407.506303408
""", """-422.516628804
""", """-nan
""", """-402.038022521
""", """-395.432873313
""", """-400.501822798
""", """-410.256475604
""", """-413.265318952
""", """-433.966869265
""", """-nan
""", """-406.596478778
""", """-427.050058223
""", """-409.961216492
""", """-nan
""", """-407.663220265
""", """-413.932436543
""", """-393.493275149
""", """-386.36682053
""", """-418.431054428
""", """-nan
""", """-nan
""", """-432.113198381
""", """-nan
""", """-nan
""", """-425.820804028
""", """-nan
""", """-430.331219806
""", """-418.874611546
""", """-408.857626393
""", """-425.698926448
""", """-430.07699955
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2218.94091797
ms_run = [5898.52392578, 5756.11987305, 5640.91503906, 5797.62011719, 5715.96508789, 5780.89794922, 5725.05102539, 5804.98730469, 5864.83398438, 5897.57983398, 5926.73779297, 5675.9440918, 5894.58203125, 5839.05297852, 5588.95288086, 6025.07495117, 5490.46801758, 5745.41088867, 5722.35498047, 5715.92407227, 5881.97998047, 5526.00195312, 5558.87890625, 5670.57104492, 5935.89086914, 5760.41186523, 5630.80395508, 5792.75073242, 5739.95800781, 6106.60205078, 5682.65917969, 5943.85791016, 5484.09082031, 5773.63378906, 5777.39916992, 5665.79003906, 5714.53076172, 5484.45874023, 5575.44213867, 5787.78393555, 5680.53417969, 5779.09594727, 5617.71875, 5694.56201172, 5698.93017578, 5663.80102539, 5567.72900391, 5794.82006836, 5550.30908203, 5720.44604492]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-nan
""", """-nan
""", """-395.985764541
""", """-423.586063962
""", """-nan
""", """-nan
""", """-nan
""", """-422.220689919
""", """-394.611634486
""", """-419.628605496
""", """-417.747612496
""", """-425.724092697
""", """-427.172187772
""", """-407.831750307
""", """-400.043523096
""", """-404.466120975
""", """-438.920105592
""", """-nan
""", """-386.424497583
""", """-415.487126137
""", """-425.391702839
""", """-405.107202524
""", """-410.899107755
""", """-389.215362414
""", """-416.992806176
""", """-420.577390635
""", """-390.471795049
""", """-418.573904463
""", """-nan
""", """-nan
""", """-412.167063614
""", """-403.406257359
""", """-nan
""", """-nan
""", """-407.934053823
""", """-373.533744556
""", """-415.287240103
""", """-418.302364018
""", """-430.223165568
""", """-417.951671921
""", """-nan
""", """-417.34142312
""", """-406.893298362
""", """-420.008500497
""", """-410.060468377
""", """-407.282349071
""", """-427.200190521
""", """-nan
""", """-419.809365843
""", """-nan
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2086.51879883
ms_run = [2063.56982422, 1997.23901367, 1205.42504883, 1789.90917969, 1520.5690918, 1654.10131836, 1431.49707031, 1650.22705078, 2326.50610352, 2644.47802734, 1889.59814453, 3327.26708984, 1295.63378906, 1305.87695312, 1651.82397461, 2116.33081055, 1555.43115234, 1726.203125, 1732.73193359, 10588.7558594, 1846.05615234, 3764.34423828, 1391.10791016, 1750.98486328, 2037.00097656, 6933.71508789, 1634.31201172, 1286.65112305, 2023.05102539, 1517.52709961, 1272.78979492, 1787.96484375, 1782.28515625, 1516.92285156, 1919.16796875, 1999.56494141, 3300.25512695, 1918.42602539, 1543.33984375, 1637.69702148, 1492.70385742, 1354.86401367, 2174.50317383, 5543.97314453, 1628.77612305, 1182.25317383, 1239.11181641, 2080.52514648, 2274.50488281, 2472.26489258]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.660178862
""", """-310.100260344
""", """-310.048861909
""", """-309.717204794
""", """-311.609927492
""", """-309.383664687
""", """-310.079128629
""", """-309.102480446
""", """-311.909301057
""", """-310.729144464
""", """-312.133770651
""", """-309.483322658
""", """-309.306154388
""", """-307.100226847
""", """-309.885912181
""", """-309.50498725
""", """-311.761733169
""", """-310.500236102
""", """-309.948043123
""", """-314.94284564
""", """-310.673796543
""", """-309.205995189
""", """-307.683274251
""", """-309.053312696
""", """-311.157932307
""", """-310.749618033
""", """-308.124975726
""", """-310.278838782
""", """-308.160414056
""", """-311.760225316
""", """-309.486039896
""", """-310.495471749
""", """-309.893457483
""", """-309.619560191
""", """-311.128458484
""", """-311.445754571
""", """-311.456550366
""", """-309.388468414
""", """-310.727373894
""", """-312.467265029
""", """-309.692486502
""", """-309.762504421
""", """-311.455605895
""", """-310.987713785
""", """-309.193774572
""", """-308.210515428
""", """-305.98706056
""", """-311.383413658
""", """-310.804119409
""", """-311.943989231
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2211.47387695
ms_run = [2465.13793945, 2575.15600586, 2681.8671875, 3774.5769043, 2562.92431641, 2931.22705078, 3038.07666016, 3479.26196289, 2901.22583008, 2443.23901367, 2519.74780273, 3455.42895508, 2789.03808594, 3136.34716797, 3165.65673828, 3832.7980957, 3263.13793945, 2394.72387695, 3086.20117188, 10312.3881836, 3173.24316406, 5281.67602539, 2950.1628418, 2904.39599609, 2936.74194336, 4447.00463867, 3215.02783203, 3643.796875, 2464.46289062, 3117.8762207, 3434.27392578, 4792.00830078, 2781.62792969, 2571.97509766, 2550.53173828, 2293.06396484, 7062.81103516, 2847.99194336, 3367.19702148, 2615.06201172, 4492.76123047, 3388.56225586, 3701.73583984, 3717.24584961, 3238.31884766, 3528.44091797, 3231.81518555, 3053.23706055, 4154.25292969, 2961.52294922]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.965222937
""", """-311.934729817
""", """-307.134139812
""", """-311.421221294
""", """-308.655308195
""", """-309.008788596
""", """-309.376444177
""", """-310.256712134
""", """-309.668130327
""", """-311.366871019
""", """-311.551427022
""", """-310.757307063
""", """-311.172089699
""", """-310.873416055
""", """-308.91269025
""", """-310.830374811
""", """-308.424404029
""", """-308.367183609
""", """-309.66977261
""", """-309.115567853
""", """-309.459043636
""", """-310.289501326
""", """-307.958567467
""", """-307.91511715
""", """-311.568252715
""", """-309.331711935
""", """-308.451997718
""", """-309.987604418
""", """-307.502966165
""", """-309.99805942
""", """-310.866416632
""", """-309.251279326
""", """-309.955787565
""", """-311.430697323
""", """-308.547447951
""", """-310.821071454
""", """-311.394571353
""", """-310.563444855
""", """-310.208753405
""", """-311.094371349
""", """-309.432295617
""", """-311.571002686
""", """-310.697398795
""", """-311.047548899
""", """-309.395702872
""", """-309.035338131
""", """-308.798339945
""", """-311.511575025
""", """-311.15268134
""", """-308.648636454
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2086.58911133
ms_run = [2722.90600586, 3614.88891602, 3455.44091797, 3057.32397461, 5067.91088867, 4565.2421875, 3463.93408203, 2611.82983398, 3491.88891602, 5171.77099609, 3566.81298828, 3821.47900391, 6178.14404297, 3632.92504883, 4087.27270508, 4159.59008789, 2753.07299805, 3047.67407227, 3427.56323242, 3017.19604492, 3418.13183594, 4500.85717773, 3365.36816406, 2541.84985352, 3345.87524414, 3021.26000977, 4187.87988281, 3119.87817383, 2800.30297852, 6020.66674805, 4812.42993164, 300004.513916, 4110.30102539, 4722.33203125, 3621.8449707, 4364.86694336, 2560.53515625, 2728.28808594, 3282.14282227, 3449.77490234, 2819.93920898, 2797.42504883, 3337.32202148, 5857.06591797, 2769.94897461, 4061.39672852, 2560.91601562, 4038.87207031, 2858.78417969, 3040.72680664]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.151976376
""", """-309.217500643
""", """-309.768222634
""", """-308.964382691
""", """-309.913435942
""", """-309.101331142
""", """-307.584430936
""", """-307.354094852
""", """-309.430261374
""", """-309.419308476
""", """-309.389946537
""", """-309.52080246
""", """-309.317795592
""", """-308.842980301
""", """-309.96694878
""", """-308.204743158
""", """-309.451772716
""", """-308.281446567
""", """-308.25027864
""", """-309.692809844
""", """-308.253993465
""", """-309.334156033
""", """-308.569714493
""", """-308.508942876
""", """-310.229148709
""", """-310.152513041
""", """-310.411596491
""", """-308.915147083
""", """-308.883933059
""", """-308.985298748
""", """-310.00563437
""", "", """-309.368408772
""", """-310.521228507
""", """-308.518440734
""", """-309.527221305
""", """-309.232827657
""", """-308.900093579
""", """-308.791808684
""", """-308.698506727
""", """-309.139301179
""", """-309.91478498
""", """-308.809909207
""", """-308.713550161
""", """-309.372640919
""", """-312.244162221
""", """-308.950444621
""", """-309.779055273
""", """-307.932191445
""", """-308.689193594
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2233.56787109
ms_run = [7596.71630859, 7457.2980957, 6419.15673828, 5434.93017578, 8326.0871582, 14329.5908203, 7336.90991211, 9113.51513672, 21156.5998535, 13704.2949219, 8326.37011719, 5723.69799805, 7531.65795898, 7803.4050293, 8961.03808594, 7460.73217773, 300004.489014, 6404.1550293, 7044.03027344, 9037.25195312, 6376.05493164, 5226.30004883, 5465.29614258, 7800.65478516, 9618.15014648, 16278.1352539, 5067.59692383, 9421.89892578, 8784.37304688, 8392.89892578, 10040.3342285, 6376.63183594, 8160.30517578, 5249.67578125, 12029.9450684, 6683.22705078, 9440.37011719, 5823.04516602, 10168.322998, 19270.907959, 6220.61108398, 7838.2980957, 8261.83520508, 4874.74511719, 10905.9492188, 20593.1188965, 9890.09008789, 19840.1022949, 7563.76928711, 11266.1982422]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.714339916
""", """-310.795211474
""", """-308.573812632
""", """-308.489606125
""", """-309.091397755
""", """-308.519275485
""", """-309.41540564
""", """-308.648431666
""", """-310.744315216
""", """-309.247925184
""", """-306.609203879
""", """-309.7815975
""", """-309.047071088
""", """-309.318530335
""", """-307.949549025
""", """-309.108145907
""", "", """-309.024396917
""", """-308.70866881
""", """-309.232723855
""", """-310.566254043
""", """-309.167800302
""", """-309.250223115
""", """-310.667826685
""", """-307.567044141
""", """-308.692900547
""", """-309.706883244
""", """-310.036635785
""", """-308.450085448
""", """-308.943071502
""", """-309.328906868
""", """-309.002628347
""", """-309.664926011
""", """-308.294602442
""", """-310.49947484
""", """-310.421143855
""", """-310.382742053
""", """-310.427182984
""", """-309.653837085
""", """-310.018924042
""", """-309.490637226
""", """-310.83410373
""", """-308.049685873
""", """-308.189388474
""", """-309.712342262
""", """-308.647291443
""", """-308.652165732
""", """-308.487031214
""", """-310.987031914
""", """-309.502682369
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2148.03100586
ms_run = [2025.89208984, 1793.81103516, 1653.8190918, 1990.53173828, 1609.3449707, 5869.82421875, 1836.80493164, 1917.10595703, 1797.94311523, 2357.73071289, 1898.85498047, 2043.97607422, 1621.94287109, 3321.21801758, 5522.99511719, 1594.32299805, 2570.20605469, 1999.34008789, 3078.97094727, 1887.54296875, 1628.76489258, 1574.72094727, 1614.06494141, 1724.32006836, 1830.42578125, 1685.79931641, 1769.90283203, 1742.84716797, 1695.66699219, 1763.40698242, 2236.23608398, 3558.04907227, 1786.72875977, 1835.5480957, 1686.55810547, 3471.41894531, 2265.81103516, 1680.47192383, 2418.39111328, 2157.64794922, 1870.91577148, 1803.67700195, 1796.26391602, 1930.50610352, 2653.43823242, 1759.32495117, 11986.1340332, 2095.89282227, 1710.4440918, 1738.92211914]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2287.18212891
ms_run = [2237.57788086, 3438.4699707, 2730.86523438, 15306.1611328, 3433.26220703, 2549.43725586, 2566.05883789, 5562.78076172, 3233.51000977, 2651.76196289, 2896.15966797, 2727.05810547, 2868.02709961, 18002.9741211, 2543.83105469, 2940.54199219, 2413.19311523, 2480.31713867, 2627.31103516, 2649.97290039, 2684.36279297, 3749.20117188, 2857.98510742, 3565.66821289, 2302.52416992, 2999.98901367, 2400.93994141, 2825.3190918, 2407.27001953, 8713.37304688, 4071.07714844, 2497.51513672, 2975.86401367, 2566.49584961, 2450.87792969, 2778.84301758, 2707.45703125, 2608.12084961, 2610.0090332, 2611.00390625, 2740.31298828, 5217.60839844, 2500.59692383, 3937.74609375, 3323.79614258, 2902.20678711, 3621.66113281, 2486.11987305, 3014.4699707, 2557.58081055]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2117.89916992
ms_run = [2034.78588867, 1809.41210938, 1441.39501953, 1504.4777832, 1511.47875977, 1554.65405273, 1720.27124023, 1528.2199707, 1908.93774414, 1635.3659668, 1639.10717773, 1679.8918457, 2283.50805664, 1776.60595703, 1266.20507812, 1971.328125, 1440.55004883, 2018.69189453, 1161.90722656, 1792.46801758, 1668.10009766, 1454.08203125, 1865.6730957, 1406.92407227, 1722.53564453, 2069.52709961, 1862.51293945, 1797.31298828, 1779.33422852, 1756.95996094, 1526.52709961, 1892.39819336, 1767.29101562, 2113.67602539, 1919.46313477, 1601.74609375, 1451.52197266, 2149.46411133, 1251.32202148, 1566.8190918, 2011.57495117, 1573.65698242, 2080.15307617, 1630.10498047, 1877.67382812, 1366.94897461, 1699.97583008, 1410.40917969, 2055.47583008, 1623.05908203]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2232.41503906
ms_run = [3249.66601562, 5330.49023438, 4245.92480469, 4420.71313477, 4086.65112305, 5596.4909668, 4071.05981445, 5957.36889648, 3829.54516602, 3768.23413086, 3071.7668457, 3722.10717773, 4227.0871582, 4011.07080078, 3534.67211914, 3992.69506836, 4380.57885742, 3550.88500977, 3931.30175781, 3282.10986328, 4293.75585938, 4263.64208984, 4511.62792969, 5207.35913086, 3155.98706055, 3905.7409668, 4225.11694336, 3727.87231445, 4178.79589844, 4477.43798828, 3310.80810547, 3722.15698242, 3811.56396484, 4384.44116211, 3692.95800781, 3615.97314453, 4594.14086914, 3561.86694336, 3887.76611328, 3538.2980957, 3793.05883789, 4457.59790039, 3153.67797852, 4620.9909668, 3564.18603516, 5035.84716797, 4182.16308594, 3414.95166016, 4414.0078125, 4336.16894531]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2099.90893555
ms_run = [5407.25415039, 5382.1171875, 5364.42626953, 5402.72583008, 5354.4621582, 5383.47021484, 5389.18579102, 5389.02490234, 5402.04394531, 5374.16601562, 5422.35083008, 5364.99975586, 5462.35302734, 5389.79101562, 5438.29980469, 5410.00708008, 5510.62695312, 5397.76806641, 5422.34301758, 5443.9609375, 5355.91088867, 5397.82495117, 5386.95507812, 5404.49291992, 5398.73901367, 5405.58105469, 5387.16088867, 5391.05102539, 5396.41992188, 5431.11791992, 5342.94506836, 5370.35107422, 5513.99194336, 5400.89990234, 5408.55810547, 5426.48608398, 5391.86181641, 5430.72705078, 5376.8828125, 5393.03588867, 5404.50195312, 5339.86816406, 5389.16699219, 5393.77709961, 5388.84814453, 5387.34887695, 5359.79785156, 5424.62084961, 5384.01000977, 5408.23706055]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-431.052480752
""", """-453.550404035
""", """-637.312348159
""", """-531.910083715
""", """-422.762410872
""", """-1148.03288231
""", """-446.215470207
""", """-491.135298354
""", """-476.651615786
""", """-456.325513365
""", """-984.97589057
""", """-486.539248341
""", """-452.394159073
""", """-3573.3765242
""", """-401.529593976
""", """-907.409465603
""", """-850.3720685
""", """-645.395341016
""", """-491.334304709
""", """-431.686792372
""", """-394.672314896
""", """-1240.82110754
""", """-566.967493832
""", """-2084.73172905
""", """-594.873622215
""", """-698.317073699
""", """-446.017443228
""", """-469.95136932
""", """-609.401803776
""", """-731.28305635
""", """-616.53058831
""", """-398.594656497
""", """-679.926181309
""", """-566.734434434
""", """-443.564427166
""", """-594.844015435
""", """-4042.47333113
""", """-877.626227043
""", """-972.260019374
""", """-1345.74510467
""", """-1064.69521101
""", """-599.997355768
""", """-401.609055914
""", """-1302.2134401
""", """-401.799185791
""", """-3014.40484157
""", """-817.406803315
""", """-606.59510416
""", """-858.841355524
""", """-430.844537088
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2172.51000977
ms_run = [5486.69506836, 5489.27490234, 5479.8059082, 5461.2109375, 5494.36401367, 5448.66210938, 5489.55200195, 5452.70092773, 5465.72802734, 5459.27001953, 5459.98413086, 5467.0793457, 5478.04101562, 5427.43579102, 5457.74804688, 5469.1730957, 5461.83203125, 5499.49902344, 5453.82324219, 5483.92285156, 5448.86889648, 5440.62670898, 5487.22998047, 5439.67089844, 5474.28515625, 5444.10693359, 5496.74609375, 5617.47314453, 5472.03881836, 5658.42626953, 5528.9921875, 5452.32080078, 5481.56494141, 5488.45410156, 5448.84375, 5462.65307617, 5457.78100586, 5487.63598633, 5437.44702148, 5470.78295898, 5460.14501953, 5456.16992188, 5468.90405273, 5486.0480957, 5470.01904297, 5448.81811523, 5490.32299805, 5464.05419922, 5454.44213867, 5472.65820312]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-571.595706741
""", """-932.226008848
""", """-534.655779026
""", """-462.344307984
""", """-879.343846217
""", """-523.692738921
""", """-409.939614827
""", """-1038.01687285
""", """-2277.96155672
""", """-480.553846629
""", """-522.168757852
""", """-552.18547801
""", """-752.433705032
""", """-621.090491954
""", """-801.665924945
""", """-736.291524436
""", """-800.469544014
""", """-582.262681385
""", """-916.179089129
""", """-702.075984887
""", """-489.536761666
""", """-428.780759067
""", """-427.592534863
""", """-451.904981955
""", """-418.923266018
""", """-443.881548223
""", """-961.820245332
""", """-457.25357045
""", """-436.169426122
""", """-599.767928489
""", """-528.303896503
""", """-926.119378572
""", """-467.803682599
""", """-595.0149489
""", """-641.727439159
""", """-813.874260572
""", """-556.597557915
""", """-415.735339931
""", """-1182.55833521
""", """-401.801346559
""", """-682.845536378
""", """-407.797283707
""", """-453.958582414
""", """-720.907071868
""", """-503.81889982
""", """-1133.04893485
""", """-563.570637804
""", """-474.975845283
""", """-622.638365156
""", """-911.161752921
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2230.92114258
ms_run = [7725.55786133, 7758.84692383, 7750.47216797, 7713.22705078, 7711.19995117, 7775.35693359, 7752.43505859, 7769.01293945, 7748.17797852, 7831.84912109, 7771.12109375, 7748.5090332, 7726.96386719, 7769.85205078, 7736.74389648, 7728.19604492, 7802.03710938, 7760.34228516, 7756.10498047, 7775.05981445, 7731.27832031, 7784.24291992, 7725.94604492, 7736.89306641, 7733.89501953, 7747.20605469, 7746.96704102, 7727.51782227, 7735.39306641, 7710.27392578, 7761.5690918, 7707.4440918, 7706.82006836, 7767.84008789, 7729.18920898, 7722.53979492, 7723.00708008, 7682.40917969, 7704.29296875, 7731.89697266, 7755.28881836, 7756.50610352, 7712.0300293, 7739.00805664, 7716.68994141, 7792.06005859, 7703.64306641, 7735.7890625, 7747.08203125, 7763.56005859]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-481.24578589
""", """-863.845183951
""", """-665.369788471
""", """-471.088925689
""", """-405.994068694
""", """-1895.73451102
""", """-851.328741984
""", """-648.400584969
""", """-424.875192909
""", """-506.52799496
""", """-1933.29755791
""", """-709.579034666
""", """-478.712598677
""", """-464.701946422
""", """-402.138210397
""", """-514.884544562
""", """-446.175559423
""", """-1418.92689079
""", """-434.203005173
""", """-441.61982938
""", """-654.748088272
""", """-460.841365148
""", """-548.828968328
""", """-874.915846371
""", """-455.603525449
""", """-503.883979246
""", """-876.48529208
""", """-617.697661313
""", """-412.952889766
""", """-1156.76162271
""", """-717.090151363
""", """-648.049938235
""", """-603.95609732
""", """-6906.03802395
""", """-893.330376845
""", """-466.953771942
""", """-418.262299487
""", """-662.598698076
""", """-3001.30494936
""", """-769.72267711
""", """-562.673133641
""", """-417.345595481
""", """-552.953873043
""", """-478.621277328
""", """-895.327639262
""", """-439.764090354
""", """-607.828033902
""", """-417.568274936
""", """-538.24904596
""", """-420.635269946
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2174.54882812
ms_run = [8117.48828125, 7671.86987305, 7880.35913086, 7748.29882812, 7242.99707031, 7613.53076172, 8295.82885742, 7658.57885742, 7264.85009766, 7151.52294922, 7701.97802734, 7249.73193359, 7680.74291992, 7076.99121094, 7660.23706055, 7705.74414062, 7190.40673828, 7681.51318359, 7861.33886719, 7751.80883789, 7103.87304688, 7536.85083008, 7649.61791992, 7515.91894531, 7175.32226562, 7428.21704102, 7011.13476562, 7355.88696289, 7541.05004883, 7291.3190918, 7576.79003906, 7324.76635742, 7366.08007812, 7201.67700195, 7229.45996094, 7171.60693359, 7590.22705078, 7516.9128418, 7312.88085938, 7554.97485352, 7678.37792969, 7534.16015625, 8190.53710938, 7291.34716797, 6839.19506836, 7975.09790039, 7436.52587891, 7509.64233398, 7650.33520508, 7021.39404297]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-371.752461061
""", """-367.664717605
""", """-367.454188138
""", """-371.731479917
""", """-397.743835357
""", """-369.553672863
""", """-366.992223052
""", """-369.480596542
""", """-367.908346814
""", """-373.395653233
""", """-369.227814001
""", """-366.886854755
""", """-368.36169131
""", """-369.740459755
""", """-370.166301138
""", """-370.432163891
""", """-366.584213989
""", """-375.309637372
""", """-433.259948853
""", """-369.996956782
""", """-369.898003604
""", """-421.222753379
""", """-373.236375544
""", """-366.730752963
""", """-367.071771444
""", """-368.769196515
""", """-366.807760795
""", """-367.922970145
""", """-369.746128943
""", """-372.777673695
""", """-370.736158566
""", """-368.883199454
""", """-369.131939531
""", """-367.913212829
""", """-367.883130615
""", """-374.102500496
""", """-367.098435499
""", """-373.01599819
""", """-372.751650339
""", """-368.790220443
""", """-369.406181383
""", """-367.719283606
""", """-370.024736014
""", """-370.584849027
""", """-378.31505594
""", """-369.318345585
""", """-367.561954165
""", """-370.282707598
""", """-375.758033364
""", """-365.848614398
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2250.35400391
ms_run = [10092.8540039, 9566.77880859, 9890.25097656, 9962.02783203, 9818.18188477, 9657.72802734, 9668.26416016, 9321.66210938, 10273.5849609, 9854.3059082, 9657.85717773, 9299.66381836, 11543.9689941, 9870.13500977, 10356.888916, 10708.3259277, 11382.392334, 10003.5187988, 9737.99291992, 9931.41699219, 10041.1027832, 9841.13867188, 10795.1721191, 9559.69702148, 9500.2590332, 10171.2487793, 9554.80981445, 10130.7250977, 10762.4108887, 9569.57421875, 10520.4960938, 9668.11010742, 10730.2202148, 9722.68798828, 10319.4770508, 9780.73803711, 9696.875, 9854.32495117, 11050.8029785, 9927.75219727, 9648.26220703, 10036.6970215, 9663.75512695, 9775.42675781, 11128.8449707, 10617.3537598, 10092.2380371, 9873.69311523, 9563.11303711, 9794.94580078]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-367.444104326
""", """-375.9553554
""", """-369.237447405
""", """-372.550485743
""", """-372.956870233
""", """-366.714855626
""", """-371.510435124
""", """-366.593357991
""", """-368.742171446
""", """-366.20879511
""", """-378.810179186
""", """-374.224969936
""", """-392.662733168
""", """-369.182740849
""", """-369.228416677
""", """-425.036730447
""", """-375.361473649
""", """-368.501511501
""", """-366.44756071
""", """-378.344590316
""", """-370.760053942
""", """-370.733629259
""", """-419.841004175
""", """-368.472811161
""", """-369.56159404
""", """-372.552281611
""", """-373.560226431
""", """-373.562656878
""", """-372.5067096
""", """-369.571089096
""", """-372.972584636
""", """-371.926086535
""", """-374.780915746
""", """-371.860732696
""", """-422.083381695
""", """-369.721112913
""", """-374.326500076
""", """-418.408112995
""", """-368.898579204
""", """-367.278387979
""", """-374.79355765
""", """-369.848217237
""", """-366.019564292
""", """-366.276675352
""", """-368.248722782
""", """-377.224810872
""", """-369.223295696
""", """-367.848306215
""", """-371.343633917
""", """-372.407378302
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2192.43994141
ms_run = [7939.37670898, 9114.25976562, 7857.20678711, 8867.02416992, 8858.57299805, 8197.77416992, 8112.67578125, 9329.11816406, 8498.12109375, 8324.98681641, 9413.60986328, 8963.2578125, 8795.72900391, 9100.62719727, 8214.78198242, 8021.35473633, 9002.93798828, 8227.7109375, 7786.21899414, 9979.78222656, 8188.21728516, 9036.09375, 9509.57885742, 8087.31616211, 8822.41113281, 8518.49682617, 8820.73486328, 8094.52490234, 8795.98999023, 8218.01806641, 8231.25, 7890.1081543, 8771.921875, 8391.37109375, 8261.76171875, 8548.71313477, 8455.85595703, 8423.43994141, 9533.29492188, 8036.10522461, 8042.5690918, 7603.49291992, 9343.80908203, 8579.18310547, 8735.03808594, 8904.26000977, 8915.49584961, 8777.09716797, 7792.26586914, 10139.0009766]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-364.544731961
""", """-368.087943987
""", """-369.422623236
""", """-372.554594461
""", """-368.054127707
""", """-367.582311824
""", """-369.529116733
""", """-367.654107424
""", """-366.164610513
""", """-368.181031682
""", """-372.440766672
""", """-377.257517117
""", """-367.293936805
""", """-376.769622638
""", """-367.400070201
""", """-374.686853388
""", """-367.936360608
""", """-381.997555294
""", """-368.82758715
""", """-382.336555854
""", """-370.691814837
""", """-367.721025244
""", """-370.08852767
""", """-368.776233829
""", """-367.330008786
""", """-366.343249524
""", """-373.230146689
""", """-367.701926043
""", """-369.620007955
""", """-367.972064641
""", """-372.598344201
""", """-379.790701884
""", """-366.460451289
""", """-366.382742825
""", """-368.012583666
""", """-367.621548226
""", """-371.580334019
""", """-368.025689058
""", """-370.180491617
""", """-367.022078728
""", """-409.162910778
""", """-371.695336
""", """-367.255175631
""", """-372.714673304
""", """-374.887508573
""", """-368.960636558
""", """-373.252901335
""", """-597.202608806
""", """-391.827113615
""", """-391.502335655
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2282.70898438
ms_run = [10958.7573242, 12059.9851074, 11172.2548828, 11256.777832, 10423.5187988, 12927.8300781, 10315.9851074, 10746.4978027, 11368.2050781, 10782.1691895, 10876.8547363, 10575.407959, 10645.1242676, 12198.1179199, 10349.0319824, 10424.2219238, 10623.2880859, 10581.3930664, 11818.9448242, 10811.8481445, 10525.4382324, 10257.2180176, 14163.013916, 11005.5349121, 11150.0549316, 11137.4831543, 11757.0939941, 10721.2529297, 10604.440918, 11811.2050781, 11235.6079102, 11664.9648438, 11423.9470215, 10573.8959961, 11548.4482422, 10287.3669434, 11942.2280273, 10516.5041504, 10808.6567383, 10707.0551758, 11887.0517578, 11050.3029785, 10283.0009766, 10763.9428711, 10351.5356445, 12255.1618652, 10503.6599121, 11377.4919434, 10511.2119141, 11757.092041]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-375.967615119
""", """-372.04671138
""", """-373.674356623
""", """-379.889214552
""", """-383.986189539
""", """-387.468489998
""", """-379.23746043
""", """-370.643433523
""", """-374.095541665
""", """-368.814906318
""", """-367.40502808
""", """-367.52774352
""", """-371.739163684
""", """-371.062082879
""", """-367.058443473
""", """-369.004499948
""", """-368.816463047
""", """-366.878059216
""", """-382.757538148
""", """-369.691598514
""", """-367.75140359
""", """-385.322441661
""", """-413.291245383
""", """-373.234069184
""", """-369.488881853
""", """-371.540195615
""", """-373.346354816
""", """-371.360296343
""", """-367.27788873
""", """-399.9912628
""", """-369.495718618
""", """-379.750836421
""", """-370.442754306
""", """-366.401387832
""", """-373.792265367
""", """-369.644057833
""", """-414.307384316
""", """-370.232827494
""", """-375.907363259
""", """-373.262071663
""", """-369.118613366
""", """-368.041551035
""", """-398.377529261
""", """-368.470275893
""", """-372.462681925
""", """-375.786766678
""", """-369.99423426
""", """-367.32584791
""", """-370.876723593
""", """-368.013869666
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2249.36206055
ms_run = [5595.71606445, 6053.55395508, 6899.02709961, 6484.29296875, 7214.25415039, 6386.90991211, 6562.72314453, 5501.95776367, 6430.45678711, 5331.25, 5435.62988281, 6328.44604492, 5475.5871582, 7228.64111328, 5763.0690918, 5324.95825195, 6750.7199707, 6543.89697266, 6400.95507812, 7252.90698242, 6572.828125, 5473.41723633, 5400.34985352, 6149.58691406, 5387.56103516, 6265.81713867, 6708.65283203, 6790.58886719, 6426.62402344, 5734.83911133, 6601.24780273, 5257.55493164, 5831.37329102, 5988.51806641, 5359.02416992, 6722.21191406, 5847.4050293, 5693.7980957, 6004.2578125, 7267.04003906, 5915.68481445, 6698.26293945, 5330.88110352, 6249.03808594, 5763.30981445, 6800.63110352, 5411.10522461, 5383.65209961, 6409.74121094, 5434.63183594]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2334.66699219
ms_run = [8984.85107422, 9696.07421875, 9873.5859375, 10028.1098633, 9312.37988281, 8895.99023438, 9178.00610352, 8967.68774414, 9545.88916016, 9319.77197266, 10273.3110352, 8976.76391602, 10190.0720215, 9659.72900391, 9674.49267578, 8778.85888672, 9036.83325195, 9868.40698242, 10432.083252, 9582.31494141, 9042.81982422, 9627.04174805, 8992.11889648, 9231.42822266, 10268.5109863, 8912.2199707, 9905.5871582, 9313.49389648, 9029.91308594, 9507.84399414, 10354.9768066, 9623.07080078, 10029.3986816, 8991.13476562, 9262.17773438, 9077.31616211, 8899.77319336, 9397.80981445, 9844.78881836, 10212.052002, 9571.36914062, 9327.95410156, 8982.77612305, 8878.98291016, 9213.17016602, 10032.0710449, 9325.5871582, 9741.1809082, 10173.9169922, 9702.078125]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2218.69604492
ms_run = [5216.22094727, 5080.72412109, 4951.24707031, 5277.02587891, 5101.59204102, 5008.07080078, 5173.66503906, 5484.67895508, 4924.40112305, 5491.50439453, 5306.19873047, 5206.35888672, 5098.02905273, 5324.02612305, 5328.87329102, 4703.55200195, 4835.60498047, 5348.21801758, 5244.44213867, 5518.25488281, 5056.03613281, 5450.24707031, 5323.32397461, 4487.70263672, 5183.05297852, 5146.70898438, 5637.95605469, 4773.08496094, 5225.53393555, 5441.0300293, 5060.91381836, 5150.27099609, 5133.36279297, 5315.63891602, 5134.88183594, 5453.39331055, 4974.02490234, 5602.13916016, 5100.5390625, 5074.43383789, 5327.57788086, 5478.91601562, 5467.79418945, 4824.11987305, 5094.91796875, 5052.11279297, 5153.05712891, 5241.7512207, 5386.77197266, 5066.62890625]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2271.5090332
ms_run = [7195.07788086, 7229.30200195, 6890.90185547, 6828.83496094, 6953.63769531, 6882.16210938, 7403.65820312, 7333.87597656, 6637.94897461, 6713.43920898, 6631.95385742, 7110.75585938, 6973.37792969, 6447.58813477, 6874.57666016, 6999.76806641, 6570.61791992, 6715.48217773, 6822.19506836, 7375.20996094, 6850.80493164, 6880.8269043, 6682.43798828, 7545.78515625, 7290.86816406, 7358.75390625, 6701.05004883, 7011.73120117, 6665.40405273, 7044.71118164, 6723.65087891, 7010.22119141, 6575.95410156, 7283.4050293, 7237.16479492, 7023.74926758, 6816.03100586, 6852.50805664, 6874.59301758, 7188.56005859, 6911.44995117, 6889.08691406, 6809.44018555, 6957.67089844, 6923.53613281, 6962.49609375, 6885.93383789, 6959.22631836, 7166.36669922, 6949.64892578]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2179.18310547
ms_run = [6622.41015625, 6574.9987793, 6611.25097656, 6622.20092773, 6659.77001953, 6575.23803711, 6595.46899414, 6686.22314453, 6632.39404297, 6675.72192383, 6623.43408203, 6578.84521484, 6603.18188477, 6590.56616211, 6570.26000977, 6591.92797852, 6567.6171875, 6620.04394531, 6564.94580078, 6767.88916016, 6581.19995117, 6561.29589844, 6615.85205078, 6580.22900391, 6561.88623047, 6596.42504883, 6682.70605469, 6540.74780273, 6596.45385742, 6610.38183594, 6593.65478516, 6577.16308594, 6581.55395508, 6595.87597656, 6751.61401367, 6598.10986328, 6596.58789062, 6571.83691406, 6605.98193359, 6577.10400391, 6585.30712891, 6567.28393555, 6732.82397461, 6581.24194336, 6595.4777832, 6559.04907227, 6596.18896484, 6606.74975586, 6559.82495117, 6589.13989258]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2482.46536431
""", """-2479.81826451
""", """-2482.64099266
""", """-2473.02917287
""", """-2486.7468912
""", """-2480.78513747
""", """-2469.96773191
""", """-2486.40339887
""", """-2473.24153066
""", """-2456.72598656
""", """-2476.49166391
""", """-2463.96692023
""", """-2465.58413971
""", """-2476.86917851
""", """-2473.29946046
""", """-2482.27252931
""", """-2482.17418728
""", """-2474.81635826
""", """-2448.7072116
""", """-2485.61997379
""", """-2471.90787404
""", """-2481.86724619
""", """-2474.79145825
""", """-2478.73062579
""", """-2473.50923209
""", """-2480.6491261
""", """-2470.61136877
""", """-2484.19663831
""", """-2474.42519419
""", """-2472.26956146
""", """-2478.36855512
""", """-2483.50248209
""", """-2484.25835773
""", """-2472.59160211
""", """-2479.64593802
""", """-2473.85049182
""", """-2480.0595637
""", """-2480.16466304
""", """-2475.24677826
""", """-2466.53053432
""", """-2474.4718353
""", """-2469.94519266
""", """-2481.76450694
""", """-2476.0412185
""", """-2475.12535772
""", """-2475.86684789
""", """-2486.80352438
""", """-2485.21781951
""", """-2477.45212719
""", """-2469.29895307
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2294.35717773
ms_run = [11997.2910156, 12070.8500977, 11864.3149414, 12024.2719727, 12031.5461426, 12026.8059082, 11909.1079102, 12006.5490723, 11971.762207, 12512.2626953, 11964.7392578, 12020.236084, 11931.9709473, 12016.4069824, 12051.6523438, 12052.4838867, 12010.5620117, 11878.6379395, 11850.796875, 11951.5422363, 11903.8139648, 12047.1088867, 11921.0969238, 11961.1931152, 11851.9870605, 11901.6140137, 11920.1411133, 11936.6340332, 11966.8410645, 12165.027832, 11979.7119141, 11893.078125, 11851.5280762, 11919.7819824, 11892.3361816, 11916.2490234, 11938.9880371, 11948.2851562, 11971.4748535, 11972.5739746, 11934.5871582, 11912.9360352, 11853.3391113, 12034.862793, 11886.8981934, 11858.9699707, 11861.3430176, 11841.4667969, 11844.982666, 11859.5991211]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2468.95142935
""", """-2483.44496595
""", """-2485.46093645
""", """-2471.67335423
""", """-2465.30404379
""", """-2480.93266328
""", """-2470.93821008
""", """-2461.74366623
""", """-2475.54480783
""", """-2464.7336101
""", """-2467.16666199
""", """-2475.27025107
""", """-2485.13572801
""", """-2480.23348787
""", """-2476.69136803
""", """-2482.097837
""", """-2465.70845859
""", """-2462.76804106
""", """-2481.52558796
""", """-2481.96038722
""", """-2484.49214345
""", """-2453.11614999
""", """-2478.32535033
""", """-2476.52319472
""", """-2481.48900786
""", """-2459.5953189
""", """-2473.74053402
""", """-2473.50828797
""", """-2467.16101079
""", """-2467.43737453
""", """-2471.21918592
""", """-2466.71167316
""", """-2472.54116691
""", """-2476.67002437
""", """-2464.6524666
""", """-2484.79832286
""", """-2471.23970856
""", """-2485.8212084
""", """-2469.04142118
""", """-2478.39597671
""", """-2472.70287681
""", """-2479.52185734
""", """-2472.05393369
""", """-2482.60169966
""", """-2471.7588733
""", """-2479.44679343
""", """-2474.35675195
""", """-2482.44969119
""", """-2464.53954243
""", """-2471.77122287
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2322.43676758
ms_run = [14633.4880371, 14442.6591797, 14442.1027832, 14467.7980957, 14741.8740234, 14354.0400391, 14420.4897461, 14421.1618652, 14537.9162598, 14461.7800293, 14484.9460449, 14559.184082, 14478.1721191, 14492.2270508, 14514.0808105, 14349.5991211, 14374.6550293, 14317.6669922, 14323.6330566, 14247.3347168, 14243.869873, 14304.9328613, 14236.6960449, 14184.7199707, 14328.6999512, 14285.2167969, 14133.1599121, 14141.3659668, 14315.3500977, 14178.3840332, 14366.2519531, 14331.6118164, 14174.9912109, 14279.9650879, 14164.7038574, 14310.7370605, 14482.8789062, 14289.0310059, 14283.9050293, 14228.9541016, 14230.9238281, 14205.3151855, 14322.3789062, 14206.9511719, 14184.3288574, 14206.4980469, 14078.333252, 14242.4128418, 14009.2919922, 14116.0991211]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2478.08881643
""", """-2475.1944956
""", """-2482.80546026
""", """-2471.2753988
""", """-2472.83250827
""", """-2481.91130565
""", """-2447.07531971
""", """-2478.06962193
""", """-2479.08379867
""", """-2480.79320363
""", """-2471.42847376
""", """-2482.93223295
""", """-2490.31944143
""", """-2459.27824933
""", """-2475.5227223
""", """-2482.37945562
""", """-2464.45057406
""", """-2466.62827687
""", """-2478.80958986
""", """-2458.42193411
""", """-2477.3074849
""", """-2477.21544102
""", """-2460.79522972
""", """-2460.75953939
""", """-2486.42422137
""", """-2482.11007831
""", """-2475.79469479
""", """-2476.71588029
""", """-2486.25449327
""", """-2478.1700883
""", """-2481.98619879
""", """-2479.80582843
""", """-2468.05348316
""", """-2469.3318824
""", """-2476.90588296
""", """-2465.87494293
""", """-2461.04569265
""", """-2481.04816532
""", """-2472.41704533
""", """-2477.03285998
""", """-2474.00690843
""", """-2478.5170939
""", """-2474.7500445
""", """-2467.64271559
""", """-2468.9306547
""", """-2474.82185212
""", """-2472.0172851
""", """-2475.65470447
""", """-2481.6166658
""", """-2480.16221017
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2292.69189453
ms_run = [10766.4362793, 10791.8010254, 10665.3408203, 10938.2619629, 10626.064209, 10680.0039062, 10651.9909668, 10771.1918945, 10723.255127, 10670.9760742, 10698.6171875, 10654.9453125, 10620.1960449, 10723.2231445, 10650.5598145, 10595.7568359, 10686.5493164, 10660.0559082, 10624.4001465, 10578.2590332, 10630.8869629, 10620.0339355, 10909.8310547, 10622.7509766, 10765.1477051, 10724.026123, 10575.5349121, 10946.7521973, 10569.8103027, 10715.8039551, 10666.894043, 10637.9211426, 10645.5209961, 10666.2580566, 10601.5939941, 10589.6782227, 10632.1350098, 10827.8510742, 10805.8427734, 10666.3439941, 10571.4541016, 10630.5739746, 10726.151123, 10567.0070801, 10616.1191406, 10623.6237793, 10580.0002441, 10647.4128418, 10543.7561035, 10617.7119141]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2483.64816151
""", """-2488.22627871
""", """-2478.32176654
""", """-2479.52885476
""", """-2468.54088632
""", """-2463.7833488
""", """-2479.09797939
""", """-2481.4217223
""", """-2478.05532828
""", """-2474.36393085
""", """-2479.60735762
""", """-2473.93339489
""", """-2483.64419379
""", """-2481.87654978
""", """-2473.98722857
""", """-2478.94368172
""", """-2464.23591121
""", """-2480.94620835
""", """-2485.51484737
""", """-2467.28375019
""", """-2465.95182739
""", """-2478.71927884
""", """-2464.16571012
""", """-2487.73481589
""", """-2477.88489318
""", """-2475.05136318
""", """-2480.3581481
""", """-2477.84160898
""", """-2473.44785322
""", """-2482.83751853
""", """-2481.3092503
""", """-2458.37734587
""", """-2486.39216075
""", """-2474.46392401
""", """-2472.60709513
""", """-2484.02516344
""", """-2483.74326012
""", """-2483.2030806
""", """-2481.29182594
""", """-2481.97298388
""", """-2478.87461584
""", """-2469.55004336
""", """-2461.03403177
""", """-2473.09933812
""", """-2469.82118812
""", """-2473.74449183
""", """-2486.97828727
""", """-2485.59022876
""", """-2467.77970336
""", """-2459.92123356
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2309.59106445
ms_run = [16526.2009277, 16458.4589844, 16624.9030762, 16366.9230957, 16470.894043, 16722.8540039, 16281.9128418, 16434.6257324, 16325.2680664, 16392.7568359, 16336.4360352, 16241.0349121, 16339.869873, 16294.4638672, 16397.7910156, 16511.96875, 16247.1538086, 16331.3137207, 16273.2290039, 16228.1462402, 16261.8720703, 16212.6459961, 16279.7038574, 16258.4799805, 16706.3710938, 16077.7460938, 16304.4589844, 16229.2758789, 16412.9501953, 16251.7670898, 16139.262207, 16213.8518066, 16166.0900879, 16250.4790039, 16271.9782715, 16239.8007812, 16231.9750977, 16147.6320801, 16197.7587891, 16181.9470215, 16120.6049805, 16207.5458984, 16318.8120117, 16281.0578613, 16327.7250977, 16124.4511719, 16133.7009277, 16232.2580566, 15931.9616699, 16199.8530273]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2470.26704544
""", """-2489.07822291
""", """-2472.60777697
""", """-2471.1963084
""", """-2486.06099465
""", """-2472.26314756
""", """-2480.43332729
""", """-2454.33348653
""", """-2479.42970702
""", """-2485.50274629
""", """-2485.49859283
""", """-2483.66307807
""", """-2488.44791257
""", """-2471.92317795
""", """-2481.71774414
""", """-2467.1970698
""", """-2471.49307625
""", """-2471.41983677
""", """-2459.05128146
""", """-2469.31936678
""", """-2475.07598846
""", """-2487.29674127
""", """-2480.72940782
""", """-2473.37319832
""", """-2474.9400134
""", """-2472.83686065
""", """-2469.43580736
""", """-2481.68045424
""", """-2481.52925567
""", """-2480.14913887
""", """-2466.31893701
""", """-2481.94487515
""", """-2478.50312755
""", """-2471.05651851
""", """-2469.67039907
""", """-2475.39876519
""", """-2485.06899667
""", """-2479.13513294
""", """-2468.64520983
""", """-2478.7407299
""", """-2480.10324227
""", """-2476.80800547
""", """-2468.09526014
""", """-2482.03805779
""", """-2468.09352403
""", """-2481.38024715
""", """-2488.56861043
""", """-2469.58110657
""", """-2481.0560429
""", """-2479.25324339
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2288.42504883
ms_run = [10683.9360352, 10787.0358887, 10726.2390137, 10703.6679688, 10732.6328125, 10667.625, 10815.472168, 10955.0629883, 10729.1240234, 10963.4360352, 10673.3410645, 10680.6213379, 10796.7219238, 10729.112793, 10698.8200684, 10719.920166, 10704.5480957, 10623.0300293, 10695.5280762, 10692.3337402, 10826.3310547, 11200.6452637, 10767.5427246, 10686.7839355, 10647.3791504, 10703.855957, 10688.0959473, 10953.7351074, 10643.032959, 10673.5739746, 10762.6289062, 10800.6418457, 10647.6540527, 10723.3999023, 10729.1789551, 10667.9350586, 10600.276123, 10602.4870605, 10624.921875, 10677.0769043, 10612.2939453, 10636.684082, 10579.355957, 10591.6799316, 10587.9248047, 10681.9338379, 10644.3308105, 10661.6989746, 10736.8647461, 10798.8110352]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2472.63174113
""", """-2467.46275207
""", """-2469.16978289
""", """-2489.21528843
""", """-2467.10361657
""", """-2472.14950946
""", """-2470.28691562
""", """-2486.40247732
""", """-2449.27948304
""", """-2482.11219876
""", """-2465.85266831
""", """-2462.92143921
""", """-2471.1730634
""", """-2479.00756157
""", """-2471.44556955
""", """-2478.70350452
""", """-2454.43236011
""", """-2470.0163407
""", """-2473.69164176
""", """-2470.52539279
""", """-2488.99280318
""", """-2461.33890294
""", """-2478.31647432
""", """-2482.49106048
""", """-2452.90712207
""", """-2480.23254111
""", """-2467.19358882
""", """-2477.31449575
""", """-2485.51698567
""", """-2486.83627742
""", """-2474.28672344
""", """-2472.22853997
""", """-2478.64075436
""", """-2480.69020427
""", """-2455.35035426
""", """-2473.40641691
""", """-2481.70035769
""", """-2449.81734435
""", """-2463.58724862
""", """-2469.16046758
""", """-2472.52875457
""", """-2464.00874598
""", """-2467.32773131
""", """-2459.67689035
""", """-2476.62230172
""", """-2481.25772228
""", """-2474.82793883
""", """-2474.19817724
""", """-2479.64986892
""", """-2465.75821004
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2339.14257812
ms_run = [16602.9389648, 16739.5270996, 16739.1489258, 16723.5849609, 16872.3649902, 16486.0202637, 16712.5722656, 16632.6237793, 16624.6169434, 16601.1533203, 16591.1621094, 16468.770752, 16833.2341309, 16438.5009766, 16528.921875, 16619.4377441, 16322.7961426, 16433.2468262, 16507.2312012, 16375.1240234, 16266.579834, 16495.5046387, 16189.8161621, 16886.2668457, 16342.8591309, 16416.4528809, 16361.7602539, 16081.5871582, 16227.4240723, 16221.947998, 16774.1450195, 16149.9150391, 16173.7431641, 16256.75, 16232.9262695, 16044.875, 16300.7072754, 16053.6928711, 16186.8601074, 16157.5168457, 15982.8051758, 16291.4248047, 16016.4741211, 16144.9238281, 16057.1328125, 16206.6018066, 16031.5097656, 16095.0270996, 16154.4260254, 15911.0998535]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2480.01150863
""", """-2477.4527759
""", """-2484.32239233
""", """-2476.46371069
""", """-2483.4159233
""", """-2463.8987715
""", """-2472.49445477
""", """-2479.30126141
""", """-2468.79465117
""", """-2477.27036901
""", """-2476.98428898
""", """-2485.94473237
""", """-2482.81775343
""", """-2476.18307735
""", """-2480.37059315
""", """-2484.19422584
""", """-2479.97908882
""", """-2484.51173904
""", """-2484.5884045
""", """-2469.95214712
""", """-2481.77842183
""", """-2482.47929305
""", """-2469.32141401
""", """-2452.92162945
""", """-2462.86537875
""", """-2478.97590177
""", """-2469.23763206
""", """-2465.81066672
""", """-2476.86910252
""", """-2464.39439355
""", """-2462.06045268
""", """-2487.0832186
""", """-2474.78745582
""", """-2462.71303038
""", """-2482.44976917
""", """-2475.62598535
""", """-2476.5237717
""", """-2477.4215066
""", """-2459.46589337
""", """-2475.48173461
""", """-2466.00848761
""", """-2453.76079095
""", """-2477.80695036
""", """-2477.96735369
""", """-2463.93868823
""", """-2466.87104884
""", """-2480.63644462
""", """-2482.4525064
""", """-2475.62671167
""", """-2478.47264541
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2405.35791016
ms_run = [7429.1418457, 7483.72485352, 7520.04614258, 7523.39306641, 7593.09399414, 7547.93701172, 7494.34790039, 7452.90673828, 7485.41088867, 7446.98510742, 7413.72192383, 7460.94384766, 7390.88696289, 7471.96289062, 7311.84985352, 7476.36791992, 7358.21191406, 7454.97070312, 7299.02880859, 7384.18383789, 7459.33007812, 7439.23291016, 7379.25390625, 7391.80200195, 7477.54907227, 7543.90698242, 7363.94384766, 7431.86572266, 7462.05712891, 7474.72607422, 7430.80786133, 7342.14599609, 7529.67504883, 7434.24804688, 7332.66723633, 7328.16796875, 7416.76000977, 7311.0871582, 7336.56079102, 7336.56323242, 7350.14404297, 7522.08984375, 7482.70092773, 7571.90991211, 7394.20288086, 7383.30688477, 7172.0, 7533.10107422, 7339.85595703, 7371.70385742]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2442.6953125
ms_run = [9892.56201172, 10244.7719727, 9973.0090332, 10051.0568848, 9892.42480469, 10191.3061523, 10010.1037598, 9902.6628418, 9852.9140625, 9788.0859375, 10146.5671387, 10074.1101074, 9919.10083008, 9925.17895508, 10032.3010254, 10154.9360352, 10007.4787598, 9855.35522461, 9878.08398438, 10113.3068848, 9860.20410156, 10096.8181152, 9922.00292969, 10000.9040527, 10070.3439941, 10081.8000488, 9788.65820312, 10107.9047852, 9898.26391602, 9931.20288086, 10211.6008301, 9818.32714844, 9966.54199219, 10035.5251465, 9941.08886719, 9954.82788086, 10101.7260742, 9930.99902344, 10068.4541016, 9918.203125, 10038.6181641, 10055.6499023, 9805.91870117, 10098.5808105, 9997.37280273, 9955.93505859, 9758.12988281, 9964.48803711, 9853.96875, 10032.6108398]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2326.45581055
ms_run = [9734.921875, 9651.61523438, 9687.45483398, 9716.87207031, 9721.06201172, 9680.25317383, 10040.9379883, 9709.85498047, 9669.2578125, 9699.93920898, 9662.91503906, 9682.91479492, 9689.72094727, 9700.79711914, 9709.14086914, 9696.10375977, 9678.0859375, 9657.46020508, 9648.62475586, 9867.40673828, 9694.22607422, 9636.00708008, 9770.28710938, 9633.53710938, 9683.25195312, 9753.77392578, 9982.49511719, 9718.23706055, 9672.96899414, 9671.12402344, 9685.2668457, 9660.68701172, 9697.02514648, 9667.67675781, 9730.82714844, 9808.30371094, 9651.49414062, 9678.9597168, 9731.68676758, 9675.08789062, 9642.36401367, 9645.18920898, 9650.22485352, 9679.01318359, 9706.55908203, 9743.10571289, 9724.91479492, 9735.23828125, 9690.11791992, 9649.29492188]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2385.51196289
ms_run = [14993.4667969, 13975.9370117, 14345.1723633, 13951.0817871, 13999.7907715, 13875.755127, 13945.8847656, 14056.2009277, 13928.4538574, 13923.4667969, 13964.8862305, 13932.9631348, 14072.3562012, 13890.4599609, 13847.1630859, 13856.074707, 13791.0439453, 13758.3161621, 14009.0898438, 14148.1337891, 13849.7009277, 14019.5209961, 13857.5429688, 13804.3898926, 13842.1721191, 13793.9538574, 13826.9641113, 13873.2739258, 13837.2021484, 13931.4899902, 13890.875, 13839.6228027, 13946.5839844, 13857.0209961, 13789.7460938, 13973.2460938, 13801.2390137, 13890.7629395, 13812.1860352, 13929.2902832, 13762.7949219, 13846.2819824, 13967.3391113, 13917.5969238, 13753.6860352, 13804.6049805, 13910.8049316, 13690.3771973, 13713.7687988, 13692.7961426]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2RootPPL"
[[benchmark.app.options]]
contents = "10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.mc --no-print-samples"
name = "argument"
[[benchmark.app.options]]
contents = ":"
name = "buildExtra"
[[benchmark.app.options]]
contents = ":"
name = "cleanExtra"
[[benchmark.app.options]]
contents = "-j 32 --ess-threshold 1.0 --stack-size 1000"
name = "buildOptions"
[[benchmark.results]]
command = "./a.out 10000"
ms_build = 5809.18017578
ms_run = [532.334228516, 463.058105469, 462.928955078, 452.232910156, 481.272949219, 491.590087891, 500.106933594, 502.366943359, 498.074951172, 490.875976562, 512.823242188, 506.029052734, 487.739257812, 487.929199219, 514.179199219, 515.873046875, 516.395996094, 496.778076172, 493.295898438, 608.907958984, 605.275878906, 503.330078125, 504.523193359, 720.421875, 719.961181641, 473.733154297, 461.799804688, 459.962890625, 480.775146484, 485.385253906, 503.773925781, 505.352050781, 490.458984375, 485.740234375, 496.468017578, 499.181884766, 519.648925781, 521.883056641, 504.146972656, 507.477050781, 467.857177734, 470.140136719, 480.997802734, 483.195068359, 502.545166016, 498.855957031, 488.601074219, 495.272949219, 512.766113281, 506.297607422]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-309.302214
""", """-307.201118
""", """-307.201118
""", """-307.201118
""", """-306.991105
""", """-306.991105
""", """-308.217603
""", """-308.217603
""", """-307.065178
""", """-307.065178
""", """-308.031899
""", """-308.031899
""", """-307.403222
""", """-307.403222
""", """-307.753094
""", """-307.753094
""", """-307.176728
""", """-306.994044
""", """-306.994044
""", """-309.068515
""", """-309.068515
""", """-308.407162
""", """-308.407162
""", """-308.969861
""", """-308.969861
""", """-306.523125
""", """-306.586690
""", """-306.586690
""", """-307.661137
""", """-307.661137
""", """-308.108448
""", """-308.108448
""", """-307.022579
""", """-307.022579
""", """-307.279257
""", """-307.279257
""", """-306.985821
""", """-306.985821
""", """-308.177177
""", """-308.177177
""", """-306.886786
""", """-306.886786
""", """-306.975640
""", """-306.975640
""", """-307.488377
""", """-307.488377
""", """-307.894290
""", """-307.894290
""", """-307.434037
""", """-307.434037
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 1965.08813477
ms_run = [1216.02294922, 1141.65893555, 1219.1081543, 1143.90405273, 1169.15209961, 1155.02709961, 1180.94604492, 1140.03173828, 1153.31323242, 1151.96704102, 1140.15917969, 1192.94677734, 1175.58007812, 1161.02294922, 1190.89892578, 1156.1171875, 1223.75073242, 1148.35400391, 1146.74975586, 1140.11914062, 1164.92700195, 1171.26098633, 1149.90893555, 1178.50708008, 1182.45800781, 1151.94702148, 1156.78588867, 1163.21704102, 1172.14697266, 1161.42089844, 1163.84423828, 1153.99707031, 1189.8371582, 1170.22094727, 1160.85986328, 1156.95410156, 1174.16992188, 1170.68505859, 1188.70678711, 1158.22021484, 1139.94824219, 1176.62402344, 1152.49291992, 1159.46704102, 1149.8659668, 1172.62182617, 1176.80004883, 1148.37817383, 1197.51904297, 1160.21289062]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-441.277667297
""", """-415.515954398
""", """-407.753778705
""", """-387.964812895
""", """-410.459540022
""", """-454.238798852
""", """-418.6405894
""", """-424.535197652
""", """-418.288864816
""", """-406.494114327
""", """-464.752418012
""", """-388.813355652
""", """-419.335657614
""", """-420.441894099
""", """-441.319876212
""", """-423.241107733
""", """-374.014211577
""", """-413.843509656
""", """-404.785740767
""", """-386.874944296
""", """-417.229191876
""", """-399.344109888
""", """-394.310425532
""", """-455.49794253
""", """-426.62974255
""", """-384.489362997
""", """-411.665514775
""", """-431.94183723
""", """-428.336102097
""", """-441.12754518
""", """-470.267449493
""", """-437.490394726
""", """-452.555685384
""", """-437.70169695
""", """-431.219748421
""", """-431.100439553
""", """-414.22445076
""", """-441.795479536
""", """-416.213309494
""", """-424.848021844
""", """-392.685119094
""", """-429.153889069
""", """-433.58367073
""", """-416.937286865
""", """-433.505147491
""", """-396.126170544
""", """-431.278641763
""", """-422.089781973
""", """-419.703612516
""", """-406.601831095
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2032.78491211
ms_run = [1270.01000977, 1259.9519043, 1308.08886719, 1282.44604492, 1266.81274414, 1263.63818359, 1261.69384766, 1265.79223633, 1236.42480469, 1259.21508789, 1272.43994141, 1264.80883789, 1251.32617188, 1259.47729492, 1262.67602539, 1267.70117188, 1285.1159668, 1264.79272461, 1247.61328125, 1274.28881836, 1245.24682617, 1240.50708008, 1273.1730957, 1252.95800781, 1251.13916016, 1251.81201172, 1256.08007812, 1256.82202148, 1293.37109375, 1259.27905273, 1269.39306641, 1260.26391602, 1242.69580078, 1248.23681641, 1227.3737793, 1240.1472168, 1294.19921875, 1230.38598633, 1265.47875977, 1253.5, 1255.46289062, 1253.82666016, 1230.79199219, 1263.95800781, 1276.72314453, 1243.19116211, 1247.69604492, 1267.75732422, 1256.46801758, 1269.03393555]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-433.292596746
""", """-431.223398568
""", """-391.536269382
""", """-402.100582518
""", """-434.218756766
""", """-425.997592018
""", """-447.819111099
""", """-437.036765802
""", """-418.052021752
""", """-428.848851216
""", """-453.424908783
""", """-432.526513698
""", """-438.980816723
""", """-420.91731863
""", """-452.437812823
""", """-427.926116537
""", """-410.295905142
""", """-426.264824149
""", """-415.05260157
""", """-427.534675432
""", """-390.052004308
""", """-469.720584145
""", """-421.133407251
""", """-412.549704768
""", """-423.04197486
""", """-419.81988311
""", """-427.838020329
""", """-448.387360647
""", """-431.304727865
""", """-428.88549843
""", """-443.13710235
""", """-411.635149479
""", """-446.287888905
""", """-392.162271085
""", """-416.684847703
""", """-426.669277648
""", """-412.351478691
""", """-434.293176982
""", """-392.327099202
""", """-395.71931176
""", """-435.298949612
""", """-409.8307096
""", """-403.402692685
""", """-443.094453499
""", """-414.473780292
""", """-432.491489701
""", """-393.529086341
""", """-429.944254393
""", """-443.315312466
""", """-431.019631158
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2118.58813477
ms_run = [2528.44287109, 2595.26196289, 2658.66088867, 2548.89282227, 2583.79272461, 2549.63208008, 2520.38793945, 2564.32788086, 2485.3659668, 2540.46777344, 2524.90820312, 2648.63720703, 2492.0300293, 2589.74414062, 2605.78417969, 2545.35205078, 2531.56884766, 2525.29394531, 2493.34912109, 2492.72900391, 2646.92211914, 2530.85400391, 2570.63110352, 2551.17700195, 2520.30810547, 2577.92211914, 2528.08007812, 2615.4987793, 2490.21411133, 2483.7277832, 2572.68505859, 2494.76098633, 2559.88598633, 2549.13793945, 2588.24414062, 2590.65209961, 2563.52197266, 2511.35107422, 2494.15307617, 2548.45874023, 2566.34863281, 2504.89770508, 2556.06201172, 2531.77001953, 2502.39477539, 2486.84887695, 2533.15991211, 2551.24707031, 2575.64111328, 2536.47412109]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-389.275853162
""", """-452.955414623
""", """-414.981037913
""", """-459.423407629
""", """-415.957143043
""", """-445.489224217
""", """-408.513743751
""", """-456.53812509
""", """-428.970903486
""", """-397.111037611
""", """-457.749509394
""", """-373.512397962
""", """-437.52217998
""", """-410.230166527
""", """-385.124192728
""", """-435.755709831
""", """-448.936875347
""", """-394.617200387
""", """-402.942757451
""", """-405.479385209
""", """-441.585812415
""", """-400.934408805
""", """-394.084043606
""", """-463.748982119
""", """-419.316089663
""", """-400.52817431
""", """-433.898553405
""", """-414.721108016
""", """-438.13385993
""", """-452.236719878
""", """-416.537196026
""", """-422.947729648
""", """-416.023103672
""", """-413.182721213
""", """-414.670945467
""", """-428.644371439
""", """-415.794289692
""", """-396.32633981
""", """-432.814672097
""", """-454.359596582
""", """-408.596566231
""", """-457.164099041
""", """-382.126134685
""", """-442.407303861
""", """-446.921720659
""", """-416.51061395
""", """-429.76677829
""", """-437.118789871
""", """-420.569608623
""", """-430.003646629
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2031.50708008
ms_run = [840.588134766, 834.100097656, 810.471923828, 854.365966797, 896.458007812, 874.416015625, 815.987792969, 873.932861328, 928.572021484, 995.382080078, 861.905029297, 840.602050781, 834.639160156, 853.717041016, 896.458007812, 790.820068359, 825.228027344, 902.226806641, 802.343261719, 814.752929688, 787.929931641, 884.74609375, 830.133056641, 797.735107422, 815.079833984, 840.834960938, 891.204101562, 841.045898438, 813.147949219, 825.188964844, 807.317871094, 905.090087891, 829.564941406, 833.516113281, 836.046875, 862.957763672, 804.285888672, 809.364990234, 835.398193359, 815.761962891, 877.674804688, 809.995117188, 846.264160156, 828.013916016, 876.023925781, 823.843994141, 794.956054688, 835.091064453, 832.305908203, 802.725830078]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.002837258
""", """-308.200251422
""", """-306.890282268
""", """-307.960600015
""", """-308.003064122
""", """-308.651597866
""", """-306.644850184
""", """-306.817021811
""", """-307.548631668
""", """-306.439967145
""", """-308.664713347
""", """-306.622098307
""", """-307.971668509
""", """-305.780928739
""", """-306.950025116
""", """-306.140011667
""", """-306.89943682
""", """-308.958921314
""", """-306.874290078
""", """-307.292554184
""", """-307.243025491
""", """-308.587936843
""", """-307.445120197
""", """-305.967974528
""", """-307.052829953
""", """-307.564010464
""", """-308.558364432
""", """-306.583900724
""", """-306.666873938
""", """-307.765145408
""", """-306.939600354
""", """-307.969055411
""", """-307.078623346
""", """-307.716639357
""", """-308.051145709
""", """-308.894870106
""", """-306.892813147
""", """-307.949221488
""", """-308.375482424
""", """-307.952996128
""", """-307.645047062
""", """-306.190466983
""", """-308.347234535
""", """-307.430447509
""", """-306.298848107
""", """-307.194479111
""", """-306.884301251
""", """-308.073887051
""", """-307.369528377
""", """-307.192095213
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2110.82397461
ms_run = [1253.84692383, 1369.35668945, 1295.25390625, 1314.59887695, 1295.14306641, 1312.48779297, 1310.39306641, 1269.51000977, 1269.01098633, 1242.89819336, 1218.28222656, 1217.26611328, 1231.38818359, 1289.18383789, 1267.05297852, 1322.46313477, 1247.75463867, 1267.42822266, 1285.84594727, 1262.74609375, 1257.35595703, 1283.62084961, 1235.09912109, 1211.21801758, 1406.36132812, 1439.01782227, 1298.53979492, 1252.48510742, 1218.89819336, 1261.54101562, 1362.09082031, 1333.65112305, 1362.63574219, 1234.33789062, 1294.46899414, 1211.01293945, 1232.43408203, 1246.04296875, 1962.28686523, 1225.66333008, 1248.92504883, 1255.77026367, 1277.14526367, 1533.48583984, 1279.73779297, 1317.97827148, 1259.28295898, 1281.79296875, 1207.21411133, 1297.30419922]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.033495601
""", """-309.640167009
""", """-307.691641596
""", """-308.03983137
""", """-306.818582392
""", """-307.11937685
""", """-309.594809161
""", """-307.425722068
""", """-307.393473322
""", """-308.362322374
""", """-306.857163968
""", """-306.448542012
""", """-306.955732291
""", """-308.270849577
""", """-306.755777064
""", """-307.679508895
""", """-307.184425873
""", """-307.970237347
""", """-306.742931298
""", """-307.67148478
""", """-307.610459018
""", """-308.448834821
""", """-308.004482574
""", """-305.999950864
""", """-308.400561393
""", """-308.032479261
""", """-307.764602469
""", """-307.435568241
""", """-306.663889105
""", """-307.095384668
""", """-306.806906707
""", """-308.487454964
""", """-307.155453748
""", """-306.727210276
""", """-307.720870299
""", """-306.169812554
""", """-308.002199432
""", """-306.572141771
""", """-316.117995384
""", """-307.123525924
""", """-306.004474974
""", """-307.785150938
""", """-308.621526014
""", """-310.659303021
""", """-307.601377981
""", """-309.773074567
""", """-306.951651178
""", """-307.530191148
""", """-306.789990884
""", """-307.338502135
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2053.06298828
ms_run = [1835.04785156, 1771.93896484, 1858.89599609, 1928.15478516, 1928.92602539, 1810.70288086, 1856.12402344, 1793.71411133, 1981.25805664, 1915.19091797, 1745.47094727, 1840.18725586, 1851.90600586, 1884.16699219, 1844.28295898, 1820.49584961, 2085.39501953, 1786.65209961, 1808.15698242, 1763.10205078, 1885.17822266, 1734.65600586, 1877.29003906, 1773.10791016, 1905.26391602, 1822.41577148, 1774.0222168, 1854.96679688, 1920.76391602, 1824.53686523, 1831.07592773, 1787.52905273, 1850.40283203, 1793.18212891, 1765.34790039, 1880.35009766, 1881.77807617, 1837.13427734, 1810.13818359, 1946.77490234, 2746.53613281, 1989.90673828, 1724.97094727, 1886.45605469, 1734.92602539, 1773.27685547, 1955.98486328, 1945.03710938, 1824.85302734, 1981.14306641]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.407373605
""", """-307.257353554
""", """-307.741306174
""", """-307.08721818
""", """-307.5862626
""", """-307.439836068
""", """-308.121939596
""", """-308.083118332
""", """-308.454952148
""", """-308.041243463
""", """-306.566569816
""", """-306.957806602
""", """-307.680352062
""", """-307.178188129
""", """-307.368119301
""", """-307.48680667
""", """-307.009719918
""", """-306.95875575
""", """-306.036343124
""", """-306.988197935
""", """-307.347441175
""", """-306.413873479
""", """-309.419449296
""", """-307.330081708
""", """-307.18319274
""", """-307.46316262
""", """-306.973705383
""", """-307.919623519
""", """-307.619809641
""", """-307.207613793
""", """-307.076650159
""", """-307.158404969
""", """-307.575547788
""", """-307.839462265
""", """-307.197279465
""", """-307.5791361
""", """-308.331279252
""", """-308.286532662
""", """-307.537557625
""", """-307.233030667
""", """-311.888953605
""", """-308.287819324
""", """-307.302745479
""", """-307.051826029
""", """-306.275682755
""", """-307.77177407
""", """-307.27358585
""", """-308.496349558
""", """-307.24850049
""", """-308.427958618
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2136.66796875
ms_run = [2799.39428711, 3075.09716797, 2767.98706055, 2985.67114258, 2890.81616211, 2856.99194336, 2773.35107422, 2778.89404297, 2957.13623047, 2839.91015625, 2812.23095703, 2856.6550293, 2855.31616211, 2928.78393555, 2847.6081543, 2908.31762695, 2906.40185547, 2794.97998047, 3105.66479492, 2811.62402344, 3007.09692383, 2753.59887695, 3049.68383789, 2676.40600586, 3490.44897461, 2815.23291016, 2766.1550293, 2827.54101562, 2713.10986328, 2730.89208984, 2700.44482422, 2882.6953125, 2849.54101562, 2811.0168457, 2933.0859375, 3504.96411133, 2744.4519043, 2732.32885742, 2738.1027832, 2971.05224609, 2970.94482422, 2962.69091797, 2772.1940918, 2795.39086914, 2654.3581543, 2930.31494141, 2852.44189453, 3110.51879883, 2917.8449707, 2917.14404297]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.677578036
""", """-307.259237745
""", """-307.181786831
""", """-306.806513622
""", """-307.94702951
""", """-308.221841404
""", """-306.995172217
""", """-306.805922714
""", """-307.432701013
""", """-307.438312171
""", """-307.312936521
""", """-306.958685703
""", """-307.124879769
""", """-307.914086399
""", """-306.96289762
""", """-307.382022057
""", """-307.963142929
""", """-307.710605674
""", """-307.957018131
""", """-307.254312975
""", """-307.096861166
""", """-307.824441854
""", """-307.006892728
""", """-306.863647913
""", """-306.056878485
""", """-307.496369866
""", """-307.85676672
""", """-308.402398133
""", """-306.933111422
""", """-306.568005622
""", """-307.205127203
""", """-307.677244821
""", """-307.588898065
""", """-306.90563877
""", """-307.449431603
""", """-309.228454731
""", """-307.558126762
""", """-307.236006053
""", """-307.074768457
""", """-307.726787889
""", """-307.82668081
""", """-307.76283015
""", """-307.171002955
""", """-306.966501736
""", """-306.887542631
""", """-307.319818118
""", """-308.083844696
""", """-307.122171463
""", """-306.926203365
""", """-307.025802506
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2108.74926758
ms_run = [1291.89306641, 2563.81298828, 968.23828125, 1056.98706055, 1262.95703125, 1043.75, 1490.64819336, 1340.45678711, 1583.52294922, 1595.10083008, 1932.9699707, 1528.54980469, 1106.64208984, 1351.4309082, 1697.57519531, 1385.47802734, 1045.31201172, 1749.54199219, 1589.15185547, 1202.49804688, 1086.828125, 978.286132812, 942.152099609, 996.810791016, 1042.85498047, 976.264892578, 1122.66503906, 1454.26586914, 889.227783203, 1120.08496094, 998.856933594, 1432.63793945, 1513.43896484, 1158.14892578, 1519.48071289, 1014.88208008, 1158.24511719, 1022.07788086, 6521.23486328, 1038.90209961, 2431.83691406, 984.686035156, 1124.83496094, 977.799072266, 1094.61572266, 1026.77807617, 1085.63989258, 1330.22998047, 1554.21313477, 1188.73974609]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2206.23706055
ms_run = [2746.14282227, 1439.36523438, 1486.72607422, 1444.34399414, 1502.01196289, 2188.25292969, 1917.82495117, 1401.94799805, 1310.73999023, 4168.25805664, 1345.07324219, 1514.52880859, 3434.37402344, 1908.46704102, 1599.23608398, 2869.56005859, 1717.91015625, 1405.58300781, 2090.32519531, 1545.38500977, 1911.82202148, 1381.76904297, 1604.12329102, 1591.58886719, 1354.88208008, 1338.68994141, 1641.33496094, 1275.49511719, 1542.81396484, 1478.47607422, 2606.10595703, 1453.54394531, 3906.83618164, 2786.36499023, 1645.48022461, 5332.62207031, 1544.98510742, 1455.07202148, 2100.97900391, 2754.72412109, 2294.7331543, 1432.83496094, 2825.23974609, 1808.07397461, 1640.578125, 1432.52197266, 2285.6262207, 2844.52807617, 1497.8503418, 2666.39379883]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2036.78881836
ms_run = [629.181152344, 652.724121094, 709.252685547, 610.122070312, 638.232910156, 637.114990234, 613.144042969, 718.781982422, 644.324951172, 626.247802734, 685.900146484, 653.5, 643.208007812, 688.257080078, 658.0, 630.577880859, 653.339355469, 675.159179688, 645.28515625, 623.343017578, 706.820068359, 620.840820312, 648.988037109, 570.9140625, 644.091064453, 637.769287109, 668.916992188, 670.033935547, 649.859130859, 630.518798828, 646.773681641, 651.1171875, 654.410644531, 693.969970703, 648.492919922, 668.719238281, 722.283935547, 713.740234375, 614.171875, 632.7578125, 612.718994141, 600.145019531, 638.269775391, 683.321044922, 658.2890625, 729.866943359, 685.105957031, 666.775146484, 684.788818359, 620.791992188]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh --pmcmcParticles 100 -p 100 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2140.2409668
ms_run = [1234.36230469, 1290.04394531, 1187.80615234, 1243.46118164, 1168.46118164, 1365.11206055, 1294.19702148, 1223.20092773, 1254.96606445, 1292.53686523, 1181.67382812, 1200.23291016, 1252.63012695, 1163.84790039, 1374.26586914, 1243.50097656, 1151.64038086, 1433.56396484, 1193.74414062, 1192.11791992, 1306.34814453, 1270.81030273, 1214.85083008, 1191.66699219, 1204.27612305, 1236.07495117, 1303.45385742, 1326.73193359, 1236.93408203, 1215.97998047, 1314.28295898, 1119.57495117, 1318.94604492, 1332.51586914, 1250.55493164, 1237.98901367, 1216.75512695, 1333.11987305, 1208.10473633, 1311.4621582, 1225.09790039, 1258.24414062, 1334.80615234, 1232.17407227, 1346.32299805, 1322.78710938, 1189.95385742, 1106.36181641, 1271.08984375, 1149.22680664]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "SMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl SMC 10000"
ms_run = [53527.7509766, 50803.4680176, 57723.7990723, 54763.3269043, 53224.1740723, 53065.8291016, 47534.2368164, 56863.1699219, 53928.109375, 48927.6569824, 52052.3518066, 53267.5961914, 53553.1550293, 49487.2668457, 49314.2229004, 57211.3540039, 52851.2529297, 57479.1879883, 49159.4179688, 52958.0739746, 50033.0100098, 61228.4511719, 58753.5571289, 54916.1870117, 50486.0571289, 57271.9140625, 53829.0449219, 54197.5141602, 54649.3508301, 51484.0441895, 53705.6147461, 50330.6643066, 44185.7700195, 53767.5175781, 51829.7050781, 51472.605957, 54933.1691895, 49436.3339844, 57388.4089355, 54184.3430176, 53529.7160645, 50104.3769531, 57309.2539062, 56667.6179199, 56060.2451172, 50450.2312012, 50708.8071289, 54050.8510742, 53239.4179688, 54489.6621094]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-306.91355537372215
""", """-309.4980480178265
""", """-307.5732361547101
""", """-307.27869938275506
""", """-306.56235737722074
""", """-308.01587036020976
""", """-307.7733075307678
""", """-307.93771318125533
""", """-307.43966674280927
""", """-307.1911801266056
""", """-306.17796610277946
""", """-308.1925934575386
""", """-306.5545779335643
""", """-306.9703867392088
""", """-305.92458063398226
""", """-307.9965434923346
""", """-307.65909679052675
""", """-308.2164343121045
""", """-306.964701596841
""", """-307.9181885365756
""", """-307.018875581054
""", """-308.79026605517436
""", """-307.6701876902418
""", """-307.8018205111249
""", """-306.29977954660285
""", """-308.8741556834857
""", """-306.1373469075667
""", """-307.5676103679256
""", """-308.1882827744071
""", """-308.3491929964086
""", """-307.986324329633
""", """-307.7807172000449
""", """-325.4722920287043
""", """-307.6590516974198
""", """-307.42247616240707
""", """-307.499041745638
""", """-308.45343021669265
""", """-307.40741624524543
""", """-307.52961274064444
""", """-307.65682589784313
""", """-308.54504945329836
""", """-307.28344092146244
""", """-307.7624067692181
""", """-308.1235168060041
""", """-307.55362196639163
""", """-307.2998672475781
""", """-306.71618346754167
""", """-306.4124420054615
""", """-308.72214190707064
""", """-307.38992256686913
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "MCMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl MCMC 10000"
ms_run = [3193.84399414, 3661.7019043, 2656.92919922, 3517.97973633, 3492.36694336, 4527.3203125, 2654.23876953, 4950.73999023, 2717.36791992, 2749.22192383, 2677.61987305, 2730.90307617, 9109.9140625, 2742.55883789, 2677.36010742, 2746.53808594, 2759.39208984, 2711.0559082, 2657.6809082, 4151.45385742, 3650.28588867, 2695.78881836, 2769.28417969, 2634.87695312, 2705.55395508, 3409.78320312, 3088.60888672, 2897.21899414, 2721.27905273, 3341.5402832, 2573.13720703, 5144.22021484, 3576.62792969, 2642.63989258, 2835.77075195, 2738.62011719, 3253.83886719, 2816.37207031, 3497.57714844, 2973.52783203, 3042.26708984, 2728.57080078, 2822.1159668, 2809.2121582, 3623.14697266, 8221.67895508, 5258.94799805, 2713.88989258, 2915.60913086, 3264.80517578]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"


==> evaluation/old/data.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2030.19116211, 
                    "ms_run" : [
                        2256.26708984,
                        2325.43994141,
                        2267.80200195,
                        2377.38012695,
                        2302.76879883,
                        2225.79882812,
                        2349.94091797,
                        2259.07910156,
                        2416.52392578,
                        2268.26489258
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-437.519137132\n",
                                "-nan\n",
                                "-nan\n",
                                "-nan\n",
                                "-433.262731336\n",
                                "-nan\n",
                                "-398.227985327\n",
                                "-409.288490519\n",
                                "-430.774578584\n",
                                "-375.685059538\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2093.62231445, 
                    "ms_run" : [
                        2348.40966797,
                        2365.43212891,
                        2370.18286133,
                        2416.8918457,
                        2339.64306641,
                        2339.67504883,
                        2346.02905273,
                        2419.65185547,
                        2396.55615234,
                        2358.00415039
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-446.799275029\n",
                                "-379.684052667\n",
                                "-nan\n",
                                "-382.897819972\n",
                                "-390.407875612\n",
                                "-nan\n",
                                "-416.18379752\n",
                                "-419.913853138\n",
                                "-389.920135939\n",
                                "-419.619872245\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2202.46191406, 
                    "ms_run" : [
                        5784.80908203,
                        5802.11083984,
                        5696.03198242,
                        5683.13378906,
                        5798.95605469,
                        5749.45507812,
                        5771.62084961,
                        5615.32080078,
                        5854.19213867,
                        5648.46704102
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-419.208250706\n",
                                "-429.48763334\n",
                                "-420.075619261\n",
                                "-415.33568246\n",
                                "-351.797939079\n",
                                "-422.303480412\n",
                                "-430.563642449\n",
                                "-410.2390756\n",
                                "-418.908197876\n",
                                "-nan\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2064.60009766, 
                    "ms_run" : [
                        1416.71582031,
                        1477.86694336,
                        2458.08520508,
                        2593.90722656,
                        2481.38500977,
                        1908.94897461,
                        2653.2512207,
                        1497.36181641,
                        1391.19604492,
                        3326.11303711
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-308.454122779\n",
                                "-309.451122551\n",
                                "-306.135651047\n",
                                "-308.209325765\n",
                                "-311.401987564\n",
                                "-311.196424847\n",
                                "-308.815550573\n",
                                "-310.675380081\n",
                                "-309.506800249\n",
                                "-308.842553984\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2212.69018555, 
                    "ms_run" : [
                        2942.50610352,
                        4545.7980957,
                        3559.87207031,
                        3504.26782227,
                        3129.16601562,
                        3663.85791016,
                        3329.23706055,
                        4043.79614258,
                        2759.13793945,
                        2076.9699707
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-311.673880223\n",
                                "-310.583863624\n",
                                "-307.966046345\n",
                                "-309.224303704\n",
                                "-310.73786469\n",
                                "-311.357621275\n",
                                "-310.62633856\n",
                                "-311.738503669\n",
                                "-308.601018697\n",
                                "-307.095218469\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2091.77392578, 
                    "ms_run" : [
                        4054.62597656,
                        14004.7927246,
                        3006.36694336,
                        3989.09399414,
                        3765.90209961,
                        5144.86694336,
                        4123.33984375,
                        4173.9699707,
                        3561.38574219,
                        3299.97119141
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-310.386715531\n",
                                "-308.934075847\n",
                                "-308.86792643\n",
                                "-309.08418772\n",
                                "-308.229645994\n",
                                "-310.129824746\n",
                                "-309.403191818\n",
                                "-308.120277192\n",
                                "-309.3615659\n",
                                "-309.567524249\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2235.70898438, 
                    "ms_run" : [
                        9418.875,
                        6499.00195312,
                        12377.5019531,
                        5895.96289062,
                        11053.3278809,
                        46014.2131348,
                        11192.3999023,
                        7397.29394531,
                        8880.571777339999,
                        11612.3198242
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-310.749452044\n",
                                "-308.319753276\n",
                                "-310.520444747\n",
                                "-308.32953791\n",
                                "-310.386643567\n",
                                "-309.154265122\n",
                                "-310.574988081\n",
                                "-307.397969215\n",
                                "-310.354300715\n",
                                "-308.919243333\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2167.87402344, 
                    "ms_run" : [
                        1910.19384766,
                        2248.0300293,
                        2106.37890625,
                        1728.35083008,
                        2868.03588867,
                        1701.65112305,
                        1890.52392578,
                        1610.42724609,
                        1733.69677734,
                        1648.70898438
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2315.41723633, 
                    "ms_run" : [
                        2530.93701172,
                        4379.38500977,
                        2528.36303711,
                        2540.53686523,
                        3925.52270508,
                        18927.8288574,
                        5948.03100586,
                        2770.0,
                        2638.78100586,
                        2537.9440918
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2110.28686523, 
                    "ms_run" : [
                        423.372070312,
                        433.381103516,
                        422.868896484,
                        420.154785156,
                        424.142089844,
                        428.384765625,
                        432.031982422,
                        421.034179688,
                        405.117919922,
                        425.277832031
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples clads2.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples clads2.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2250.94799805, 
                    "ms_run" : [
                        890.294921875,
                        894.3581542970001,
                        894.116699219,
                        895.644042969,
                        880.6330566410001,
                        895.33203125,
                        872.2600097660001,
                        885.3410644529999,
                        909.166992188,
                        924.544921875
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2115.45117188, 
                    "ms_run" : [
                        5370.72607422,
                        5414.68994141,
                        5390.39794922,
                        5369.0859375,
                        5397.91113281,
                        5360.77099609,
                        5360.02319336,
                        5369.39306641,
                        5415.73901367,
                        5344.31201172
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-436.617840706\n",
                                "-493.764046893\n",
                                "-452.704726761\n",
                                "-678.504187931\n",
                                "-433.218884461\n",
                                "-825.378046845\n",
                                "-715.89214127\n",
                                "-960.492002673\n",
                                "-691.462245706\n",
                                "-1287.50873657\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2166.00292969, 
                    "ms_run" : [
                        5456.51196289,
                        5441.55297852,
                        5469.90991211,
                        5484.02001953,
                        5477.80981445,
                        5498.92773438,
                        5513.22094727,
                        5479.55395508,
                        5455.44775391,
                        5444.46118164
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-449.380479208\n",
                                "-486.550189941\n",
                                "-961.437851118\n",
                                "-574.501296716\n",
                                "-415.532012883\n",
                                "-558.0828165\n",
                                "-587.327223815\n",
                                "-851.195017404\n",
                                "-593.486113391\n",
                                "-822.85192068\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2250.61694336, 
                    "ms_run" : [
                        7758.27783203,
                        7889.08911133,
                        7738.85693359,
                        7775.91796875,
                        7768.42895508,
                        7745.91186523,
                        7773.19775391,
                        7811.94995117,
                        7706.82495117,
                        7808.27099609
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-564.026215536\n",
                                "-461.872321497\n",
                                "-539.679081064\n",
                                "-688.356056547\n",
                                "-404.735940535\n",
                                "-2272.5471615\n",
                                "-448.888881582\n",
                                "-531.661809292\n",
                                "-425.034909002\n",
                                "-526.386460112\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2190.7019043, 
                    "ms_run" : [
                        7755.45507812,
                        7452.5859375,
                        7482.06494141,
                        7656.67211914,
                        7665.69897461,
                        7637.45800781,
                        7521.35693359,
                        7345.65698242,
                        7444.37109375,
                        7291.00195312
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-378.176821612\n",
                                "-365.106362156\n",
                                "-372.918650801\n",
                                "-367.386178546\n",
                                "-365.65258516\n",
                                "-369.484400403\n",
                                "-401.072278133\n",
                                "-373.916939306\n",
                                "-366.8160561\n",
                                "-376.627740853\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2241.078125, 
                    "ms_run" : [
                        10365.2038574,
                        9491.711914060001,
                        9717.738037110001,
                        10635.7150879,
                        10891.1340332,
                        9412.0378418,
                        9814.9309082,
                        10889.0749512,
                        9988.08813477,
                        10072.1950684
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-378.562556515\n",
                                "-368.377688551\n",
                                "-369.084915933\n",
                                "-373.13489197\n",
                                "-370.274658705\n",
                                "-365.136755331\n",
                                "-369.526639697\n",
                                "-374.385405364\n",
                                "-370.521908084\n",
                                "-368.168794179\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2175.57006836, 
                    "ms_run" : [
                        8180.26904297,
                        7900.89379883,
                        8392.10888672,
                        8230.921875,
                        8611.66601562,
                        7959.16699219,
                        8832.2199707,
                        7979.21508789,
                        8349.881835939999,
                        8508.034912110001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-381.933242919\n",
                                "-365.568525118\n",
                                "-369.000558821\n",
                                "-367.313429231\n",
                                "-377.737476476\n",
                                "-371.082883389\n",
                                "-367.001155088\n",
                                "-366.327544852\n",
                                "-386.578029145\n",
                                "-371.811040771\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2256.40283203, 
                    "ms_run" : [
                        11417.7438965,
                        12474.4790039,
                        12723.4873047,
                        11313.8320312,
                        10268.7890625,
                        10634.5009766,
                        11333.2302246,
                        10598.8369141,
                        11027.3911133,
                        10915.3640137
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-368.951119164\n",
                                "-382.112558918\n",
                                "-376.807442357\n",
                                "-377.042889074\n",
                                "-367.973820786\n",
                                "-372.628672486\n",
                                "-368.24498679\n",
                                "-366.415652513\n",
                                "-371.548622796\n",
                                "-367.58340414\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2263.51171875, 
                    "ms_run" : [
                        6292.1550293,
                        5333.64331055,
                        5404.04394531,
                        6785.71606445,
                        6863.53613281,
                        5733.95800781,
                        6862.61791992,
                        5273.83398438,
                        5370.13110352,
                        5309.69384766
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2340.11010742, 
                    "ms_run" : [
                        9262.01293945,
                        9115.02392578,
                        10242.2819824,
                        9507.088867189999,
                        8844.25195312,
                        9473.36401367,
                        8988.820068360001,
                        9772.688964839999,
                        9024.1550293,
                        9074.070068360001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2201.98193359, 
                    "ms_run" : [
                        1897.22802734,
                        1915.74291992,
                        1851.81811523,
                        1879.11206055,
                        1863.25927734,
                        1895.18798828,
                        1837.19287109,
                        1832.1237793,
                        1856.13793945,
                        1881.70898438
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples vbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples vbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2288.66821289, 
                    "ms_run" : [
                        2364.88208008,
                        2380.26171875,
                        2372.93383789,
                        2410.54492188,
                        2385.51977539,
                        2442.60791016,
                        2400.50878906,
                        2329.91088867,
                        2421.07299805,
                        2423.14624023
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2194.61401367, 
                    "ms_run" : [
                        6739.72387695,
                        6634.19384766,
                        6613.43725586,
                        6621.90283203,
                        6646.39404297,
                        6641.14501953,
                        6623.48706055,
                        6680.53271484,
                        6600.68994141,
                        6625.11499023
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2466.99215844\n",
                                "-2477.77248823\n",
                                "-2455.02617002\n",
                                "-2471.41874424\n",
                                "-2478.6663724\n",
                                "-2474.90465015\n",
                                "-2481.79397654\n",
                                "-2464.11681251\n",
                                "-2467.50599953\n",
                                "-2483.60706247\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2263.15112305, 
                    "ms_run" : [
                        11730.8249512,
                        11849.8120117,
                        11728.8820801,
                        11744.9560547,
                        11874.277832,
                        11798.5671387,
                        11717.7619629,
                        11789.763916,
                        11733.3081055,
                        11805.6091309
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2464.26218889\n",
                                "-2475.25909822\n",
                                "-2489.17770667\n",
                                "-2474.93608781\n",
                                "-2474.82803883\n",
                                "-2472.89615759\n",
                                "-2478.71884053\n",
                                "-2462.73836686\n",
                                "-2473.85216437\n",
                                "-2469.58043257\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2303.57519531, 
                    "ms_run" : [
                        14300.9621582,
                        14100.5749512,
                        14090.3662109,
                        14155.5568848,
                        14098.7189941,
                        13971.8659668,
                        14080.1420898,
                        13968.5561523,
                        14009.4401855,
                        13906.4880371
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2456.12417792\n",
                                "-2465.55506796\n",
                                "-2471.10500274\n",
                                "-2473.94564744\n",
                                "-2472.11749922\n",
                                "-2468.81712081\n",
                                "-2469.46070497\n",
                                "-2480.70403826\n",
                                "-2481.44829056\n",
                                "-2482.05848859\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2283.96484375, 
                    "ms_run" : [
                        10612.2419434,
                        10617.2922363,
                        10632.439209,
                        10619.6572266,
                        10886.9350586,
                        10597.8967285,
                        10616.2431641,
                        10618.217041,
                        10599.4799805,
                        10630.1730957
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2479.34102944\n",
                                "-2461.54993284\n",
                                "-2484.97349684\n",
                                "-2476.32102535\n",
                                "-2474.70213174\n",
                                "-2488.57462848\n",
                                "-2489.61333306\n",
                                "-2477.14174941\n",
                                "-2465.47566116\n",
                                "-2475.13284344\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2339.59375, 
                    "ms_run" : [
                        15987.6247559,
                        16065.1081543,
                        16043.1931152,
                        15851.3210449,
                        15890.0910645,
                        15908.2092285,
                        16009.5029297,
                        15895.5959473,
                        16098.3239746,
                        16004.0690918
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2467.23064214\n",
                                "-2449.77179195\n",
                                "-2476.23675735\n",
                                "-2480.11711701\n",
                                "-2470.28267534\n",
                                "-2466.87195957\n",
                                "-2473.57882916\n",
                                "-2465.66651342\n",
                                "-2478.17014519\n",
                                "-2475.73960274\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2309.72192383, 
                    "ms_run" : [
                        10642.2519531,
                        10729.8200684,
                        10672.1508789,
                        10648.9440918,
                        10693.0141602,
                        10650.0100098,
                        10809.9418945,
                        10697.8388672,
                        10866.7080078,
                        10730.644043
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2484.62610127\n",
                                "-2480.61066403\n",
                                "-2469.77063086\n",
                                "-2472.29592585\n",
                                "-2477.60951045\n",
                                "-2472.87854417\n",
                                "-2464.73584014\n",
                                "-2483.28715247\n",
                                "-2468.0718901\n",
                                "-2462.8796853\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2322.55786133, 
                    "ms_run" : [
                        16158.6472168,
                        16310.3820801,
                        16131.5578613,
                        16158.25,
                        16089.6018066,
                        16124.8022461,
                        16210.3171387,
                        16124.7680664,
                        16137.6931152,
                        16190.1398926
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-2469.67207274\n",
                                "-2470.4118296\n",
                                "-2466.56717474\n",
                                "-2478.34458702\n",
                                "-2483.17865644\n",
                                "-2472.87094782\n",
                                "-2484.61553417\n",
                                "-2477.23766911\n",
                                "-2475.92967953\n",
                                "-2474.77033836\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2395.11499023, 
                    "ms_run" : [
                        7447.61279297,
                        7316.43505859,
                        7209.55688477,
                        7330.22680664,
                        7337.31713867,
                        7441.87597656,
                        7388.48730469,
                        7339.27709961,
                        7464.25292969,
                        7376.73876953
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2438.44799805, 
                    "ms_run" : [
                        9983.033691410001,
                        9969.33789062,
                        9803.81298828,
                        9982.2878418,
                        9962.52294922,
                        9886.37109375,
                        9897.86279297,
                        9975.18920898,
                        10030.2880859,
                        9889.238037110001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2300.65795898, 
                    "ms_run" : [
                        20256.7089844,
                        20517.2961426,
                        20203.269043,
                        20277.4228516,
                        20450.8918457,
                        20347.8759766,
                        20209.626709,
                        20174.6730957,
                        20172.0400391,
                        20325.3557129
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2355.74487305, 
                    "ms_run" : [
                        27638.8181152,
                        28008.9230957,
                        27776.2419434,
                        27614.9770508,
                        28248.0390625,
                        27722.4411621,
                        27819.6489258,
                        28025.3100586,
                        27742.6921387,
                        27613.934082
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.mc --no-print-samples", 
                        "name" : "argument"
                    },
                    {
                        "contents" : ":", 
                        "name" : "buildExtra"
                    },
                    {
                        "contents" : ":", 
                        "name" : "cleanExtra"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL2RootPPL"
            }, 
            "buildCommand" : ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 5809.07519531, 
                    "ms_run" : [
                        522.672851562,
                        470.866210938,
                        459.075927734,
                        462.782958984,
                        466.437988281,
                        504.367919922,
                        501.12890625,
                        535.8200683589999,
                        531.824707031,
                        501.856201172
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.107763\n",
                                "-306.688594\n",
                                "-306.688594\n",
                                "-306.383369\n",
                                "-306.383369\n",
                                "-308.290053\n",
                                "-308.290053\n",
                                "-308.075505\n",
                                "-308.075505\n",
                                "-307.148082\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1970.18676758, 
                    "ms_run" : [
                        1206.10009766,
                        1188.30615234,
                        1188.63793945,
                        1185.83618164,
                        1181.15307617,
                        1205.93774414,
                        1166.34423828,
                        1214.73413086,
                        1184.78710938,
                        1192.62329102
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-423.639296624\n",
                                "-409.337517775\n",
                                "-437.678824353\n",
                                "-432.794572257\n",
                                "-417.017647514\n",
                                "-445.131887856\n",
                                "-404.900192759\n",
                                "-445.325050648\n",
                                "-435.967486509\n",
                                "-435.346514766\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2036.64697266, 
                    "ms_run" : [
                        1275.08081055,
                        1242.27490234,
                        1263.44995117,
                        1260.29907227,
                        1250.75,
                        1237.96899414,
                        1247.84985352,
                        1302.10205078,
                        1264.64697266,
                        1268.80883789
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-420.87718411\n",
                                "-445.711057203\n",
                                "-422.418168816\n",
                                "-464.752418012\n",
                                "-431.63183931\n",
                                "-436.262600085\n",
                                "-428.819153639\n",
                                "-397.723253208\n",
                                "-450.73210727\n",
                                "-399.329141122\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2110.03491211, 
                    "ms_run" : [
                        2650.06933594,
                        2530.62890625,
                        2566.27392578,
                        2561.19799805,
                        2520.64501953,
                        2593.14208984,
                        2567.53295898,
                        2548.30786133,
                        2675.97583008,
                        2607.08496094
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-422.497652432\n",
                                "-430.907664535\n",
                                "-420.402395714\n",
                                "-398.27278499\n",
                                "-422.124565402\n",
                                "-417.779562376\n",
                                "-435.986947545\n",
                                "-441.748450862\n",
                                "-455.340764832\n",
                                "-417.538929086\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2049.75195312, 
                    "ms_run" : [
                        839.416992188,
                        868.0568847660001,
                        882.907226562,
                        824.3410644529999,
                        831.4499511720001,
                        820.721191406,
                        827.829101562,
                        829.233886719,
                        872.495117188,
                        843.0578613279999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.552190111\n",
                                "-308.999676857\n",
                                "-308.680051635\n",
                                "-307.473002418\n",
                                "-307.765698405\n",
                                "-308.250018843\n",
                                "-308.279799865\n",
                                "-307.681978465\n",
                                "-307.326729425\n",
                                "-307.46644295\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2108.1640625, 
                    "ms_run" : [
                        1288.65600586,
                        1250.65917969,
                        1308.91699219,
                        1268.87402344,
                        1265.51293945,
                        1283.29711914,
                        1308.02587891,
                        1228.453125,
                        1234.06005859,
                        1260.46118164
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.694592991\n",
                                "-306.688710683\n",
                                "-307.595391412\n",
                                "-305.892978226\n",
                                "-306.408445453\n",
                                "-307.855304509\n",
                                "-306.856583224\n",
                                "-306.619559492\n",
                                "-307.473258431\n",
                                "-306.673572371\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2052.34277344, 
                    "ms_run" : [
                        1835.77294922,
                        1817.71289062,
                        1711.69116211,
                        1933.05517578,
                        1791.57275391,
                        1720.61987305,
                        1819.95336914,
                        1853.55712891,
                        1774.92285156,
                        1774.03222656
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.352020133\n",
                                "-306.334997546\n",
                                "-307.892693579\n",
                                "-307.165987832\n",
                                "-307.066078265\n",
                                "-306.835235117\n",
                                "-306.851540481\n",
                                "-308.268195454\n",
                                "-307.469491102\n",
                                "-307.528017595\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2140.50683594, 
                    "ms_run" : [
                        2912.30297852,
                        3283.83886719,
                        3114.0612793,
                        2936.27685547,
                        3192.62280273,
                        2904.69995117,
                        4243.77490234,
                        3343.72705078,
                        3001.94604492,
                        2642.93408203
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-307.308437717\n",
                                "-307.488357598\n",
                                "-308.075955075\n",
                                "-307.462417232\n",
                                "-308.043805176\n",
                                "-307.453541402\n",
                                "-308.617577893\n",
                                "-306.99624903\n",
                                "-307.097850338\n",
                                "-306.646211132\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2092.93408203, 
                    "ms_run" : [
                        931.3259277339999,
                        1116.14013672,
                        996.0329589839999,
                        1392.13305664,
                        1140.64111328,
                        1041.65795898,
                        1941.88598633,
                        1470.32104492,
                        3251.39282227,
                        1081.61401367
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2195.23168945, 
                    "ms_run" : [
                        1485.46875,
                        1557.92504883,
                        1530.16308594,
                        1723.23803711,
                        1841.53930664,
                        1487.31713867,
                        1418.64086914,
                        1355.41699219,
                        1861.23217773,
                        1814.65014648
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2062.17504883, 
                    "ms_run" : [
                        352.463867188,
                        354.979003906,
                        358.456298828,
                        359.506103516,
                        357.072753906,
                        354.234130859,
                        360.316894531,
                        357.721191406,
                        363.092773438,
                        358.12890625
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples crbd.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples crbd.mc", 
            "results" : [
                {
                    "command" : "./out ", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2131.68505859, 
                    "ms_run" : [
                        631.672851562,
                        636.5290527339999,
                        628.3103027339999,
                        637.606933594,
                        635.856933594,
                        636.399902344,
                        624.366210938,
                        640.271972656,
                        632.342773438,
                        627.727050781
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "SMC 10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl crbd.wppl SMC 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        53170.8549805,
                        54542.855957,
                        56937.3950195,
                        50574.527832,
                        52265.5600586,
                        52744.4890137,
                        56829.1040039,
                        51189.947998,
                        59207.1938477,
                        56098.097168
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-308.1048623116667\n",
                                "-308.2944371202665\n",
                                "-308.2907723651644\n",
                                "-307.3657545855758\n",
                                "-306.8049951963791\n",
                                "-308.10992780386914\n",
                                "-307.9329321862613\n",
                                "-306.9828671773378\n",
                                "-308.8153933179674\n",
                                "-307.57869748675773\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl", 
                "fileName" : "config.toml", 
                "options" : [
                    {
                        "contents" : "MCMC 10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl crbd.wppl MCMC 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        4064.45605469,
                        2843.02709961,
                        2571.52026367,
                        2746.23608398,
                        2668.47729492,
                        2604.53295898,
                        2706.02197266,
                        2788.20703125,
                        2654.92602539,
                        3076.27978516
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps", 
                                "fileName" : "config.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n"
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/old/data.toml <==
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2030.19116211
ms_run = [2256.26708984, 2325.43994141, 2267.80200195, 2377.38012695, 2302.76879883, 2225.79882812, 2349.94091797, 2259.07910156, 2416.52392578, 2268.26489258]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-437.519137132
""", """-nan
""", """-nan
""", """-nan
""", """-433.262731336
""", """-nan
""", """-398.227985327
""", """-409.288490519
""", """-430.774578584
""", """-375.685059538
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2093.62231445
ms_run = [2348.40966797, 2365.43212891, 2370.18286133, 2416.8918457, 2339.64306641, 2339.67504883, 2346.02905273, 2419.65185547, 2396.55615234, 2358.00415039]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-446.799275029
""", """-379.684052667
""", """-nan
""", """-382.897819972
""", """-390.407875612
""", """-nan
""", """-416.18379752
""", """-419.913853138
""", """-389.920135939
""", """-419.619872245
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2202.46191406
ms_run = [5784.80908203, 5802.11083984, 5696.03198242, 5683.13378906, 5798.95605469, 5749.45507812, 5771.62084961, 5615.32080078, 5854.19213867, 5648.46704102]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-419.208250706
""", """-429.48763334
""", """-420.075619261
""", """-415.33568246
""", """-351.797939079
""", """-422.303480412
""", """-430.563642449
""", """-410.2390756
""", """-418.908197876
""", """-nan
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2064.60009766
ms_run = [1416.71582031, 1477.86694336, 2458.08520508, 2593.90722656, 2481.38500977, 1908.94897461, 2653.2512207, 1497.36181641, 1391.19604492, 3326.11303711]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.454122779
""", """-309.451122551
""", """-306.135651047
""", """-308.209325765
""", """-311.401987564
""", """-311.196424847
""", """-308.815550573
""", """-310.675380081
""", """-309.506800249
""", """-308.842553984
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2212.69018555
ms_run = [2942.50610352, 4545.7980957, 3559.87207031, 3504.26782227, 3129.16601562, 3663.85791016, 3329.23706055, 4043.79614258, 2759.13793945, 2076.9699707]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-311.673880223
""", """-310.583863624
""", """-307.966046345
""", """-309.224303704
""", """-310.73786469
""", """-311.357621275
""", """-310.62633856
""", """-311.738503669
""", """-308.601018697
""", """-307.095218469
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2091.77392578
ms_run = [4054.62597656, 14004.7927246, 3006.36694336, 3989.09399414, 3765.90209961, 5144.86694336, 4123.33984375, 4173.9699707, 3561.38574219, 3299.97119141]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-310.386715531
""", """-308.934075847
""", """-308.86792643
""", """-309.08418772
""", """-308.229645994
""", """-310.129824746
""", """-309.403191818
""", """-308.120277192
""", """-309.3615659
""", """-309.567524249
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2235.70898438
ms_run = [9418.875, 6499.00195312, 12377.5019531, 5895.96289062, 11053.3278809, 46014.2131348, 11192.3999023, 7397.29394531, 8880.57177734, 11612.3198242]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-310.749452044
""", """-308.319753276
""", """-310.520444747
""", """-308.32953791
""", """-310.386643567
""", """-309.154265122
""", """-310.574988081
""", """-307.397969215
""", """-310.354300715
""", """-308.919243333
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2167.87402344
ms_run = [1910.19384766, 2248.0300293, 2106.37890625, 1728.35083008, 2868.03588867, 1701.65112305, 1890.52392578, 1610.42724609, 1733.69677734, 1648.70898438]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2315.41723633
ms_run = [2530.93701172, 4379.38500977, 2528.36303711, 2540.53686523, 3925.52270508, 18927.8288574, 5948.03100586, 2770.0, 2638.78100586, 2537.9440918]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2110.28686523
ms_run = [423.372070312, 433.381103516, 422.868896484, 420.154785156, 424.142089844, 428.384765625, 432.031982422, 421.034179688, 405.117919922, 425.277832031]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples clads2.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/clads2/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples clads2.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2250.94799805
ms_run = [890.294921875, 894.358154297, 894.116699219, 895.644042969, 880.633056641, 895.33203125, 872.260009766, 885.341064453, 909.166992188, 924.544921875]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2115.45117188
ms_run = [5370.72607422, 5414.68994141, 5390.39794922, 5369.0859375, 5397.91113281, 5360.77099609, 5360.02319336, 5369.39306641, 5415.73901367, 5344.31201172]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-436.617840706
""", """-493.764046893
""", """-452.704726761
""", """-678.504187931
""", """-433.218884461
""", """-825.378046845
""", """-715.89214127
""", """-960.492002673
""", """-691.462245706
""", """-1287.50873657
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2166.00292969
ms_run = [5456.51196289, 5441.55297852, 5469.90991211, 5484.02001953, 5477.80981445, 5498.92773438, 5513.22094727, 5479.55395508, 5455.44775391, 5444.46118164]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-449.380479208
""", """-486.550189941
""", """-961.437851118
""", """-574.501296716
""", """-415.532012883
""", """-558.0828165
""", """-587.327223815
""", """-851.195017404
""", """-593.486113391
""", """-822.85192068
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2250.61694336
ms_run = [7758.27783203, 7889.08911133, 7738.85693359, 7775.91796875, 7768.42895508, 7745.91186523, 7773.19775391, 7811.94995117, 7706.82495117, 7808.27099609]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-564.026215536
""", """-461.872321497
""", """-539.679081064
""", """-688.356056547
""", """-404.735940535
""", """-2272.5471615
""", """-448.888881582
""", """-531.661809292
""", """-425.034909002
""", """-526.386460112
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2190.7019043
ms_run = [7755.45507812, 7452.5859375, 7482.06494141, 7656.67211914, 7665.69897461, 7637.45800781, 7521.35693359, 7345.65698242, 7444.37109375, 7291.00195312]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-378.176821612
""", """-365.106362156
""", """-372.918650801
""", """-367.386178546
""", """-365.65258516
""", """-369.484400403
""", """-401.072278133
""", """-373.916939306
""", """-366.8160561
""", """-376.627740853
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2241.078125
ms_run = [10365.2038574, 9491.71191406, 9717.73803711, 10635.7150879, 10891.1340332, 9412.0378418, 9814.9309082, 10889.0749512, 9988.08813477, 10072.1950684]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-378.562556515
""", """-368.377688551
""", """-369.084915933
""", """-373.13489197
""", """-370.274658705
""", """-365.136755331
""", """-369.526639697
""", """-374.385405364
""", """-370.521908084
""", """-368.168794179
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2175.57006836
ms_run = [8180.26904297, 7900.89379883, 8392.10888672, 8230.921875, 8611.66601562, 7959.16699219, 8832.2199707, 7979.21508789, 8349.88183594, 8508.03491211]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-381.933242919
""", """-365.568525118
""", """-369.000558821
""", """-367.313429231
""", """-377.737476476
""", """-371.082883389
""", """-367.001155088
""", """-366.327544852
""", """-386.578029145
""", """-371.811040771
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2256.40283203
ms_run = [11417.7438965, 12474.4790039, 12723.4873047, 11313.8320312, 10268.7890625, 10634.5009766, 11333.2302246, 10598.8369141, 11027.3911133, 10915.3640137]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-368.951119164
""", """-382.112558918
""", """-376.807442357
""", """-377.042889074
""", """-367.973820786
""", """-372.628672486
""", """-368.24498679
""", """-366.415652513
""", """-371.548622796
""", """-367.58340414
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2263.51171875
ms_run = [6292.1550293, 5333.64331055, 5404.04394531, 6785.71606445, 6863.53613281, 5733.95800781, 6862.61791992, 5273.83398438, 5370.13110352, 5309.69384766]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2340.11010742
ms_run = [9262.01293945, 9115.02392578, 10242.2819824, 9507.08886719, 8844.25195312, 9473.36401367, 8988.82006836, 9772.68896484, 9024.1550293, 9074.07006836]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2201.98193359
ms_run = [1897.22802734, 1915.74291992, 1851.81811523, 1879.11206055, 1863.25927734, 1895.18798828, 1837.19287109, 1832.1237793, 1856.13793945, 1881.70898438]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples vbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/vbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples vbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2288.66821289
ms_run = [2364.88208008, 2380.26171875, 2372.93383789, 2410.54492188, 2385.51977539, 2442.60791016, 2400.50878906, 2329.91088867, 2421.07299805, 2423.14624023]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2194.61401367
ms_run = [6739.72387695, 6634.19384766, 6613.43725586, 6621.90283203, 6646.39404297, 6641.14501953, 6623.48706055, 6680.53271484, 6600.68994141, 6625.11499023]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2466.99215844
""", """-2477.77248823
""", """-2455.02617002
""", """-2471.41874424
""", """-2478.6663724
""", """-2474.90465015
""", """-2481.79397654
""", """-2464.11681251
""", """-2467.50599953
""", """-2483.60706247
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2263.15112305
ms_run = [11730.8249512, 11849.8120117, 11728.8820801, 11744.9560547, 11874.277832, 11798.5671387, 11717.7619629, 11789.763916, 11733.3081055, 11805.6091309]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2464.26218889
""", """-2475.25909822
""", """-2489.17770667
""", """-2474.93608781
""", """-2474.82803883
""", """-2472.89615759
""", """-2478.71884053
""", """-2462.73836686
""", """-2473.85216437
""", """-2469.58043257
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2303.57519531
ms_run = [14300.9621582, 14100.5749512, 14090.3662109, 14155.5568848, 14098.7189941, 13971.8659668, 14080.1420898, 13968.5561523, 14009.4401855, 13906.4880371]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2456.12417792
""", """-2465.55506796
""", """-2471.10500274
""", """-2473.94564744
""", """-2472.11749922
""", """-2468.81712081
""", """-2469.46070497
""", """-2480.70403826
""", """-2481.44829056
""", """-2482.05848859
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2283.96484375
ms_run = [10612.2419434, 10617.2922363, 10632.439209, 10619.6572266, 10886.9350586, 10597.8967285, 10616.2431641, 10618.217041, 10599.4799805, 10630.1730957]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2479.34102944
""", """-2461.54993284
""", """-2484.97349684
""", """-2476.32102535
""", """-2474.70213174
""", """-2488.57462848
""", """-2489.61333306
""", """-2477.14174941
""", """-2465.47566116
""", """-2475.13284344
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2339.59375
ms_run = [15987.6247559, 16065.1081543, 16043.1931152, 15851.3210449, 15890.0910645, 15908.2092285, 16009.5029297, 15895.5959473, 16098.3239746, 16004.0690918]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2467.23064214
""", """-2449.77179195
""", """-2476.23675735
""", """-2480.11711701
""", """-2470.28267534
""", """-2466.87195957
""", """-2473.57882916
""", """-2465.66651342
""", """-2478.17014519
""", """-2475.73960274
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2309.72192383
ms_run = [10642.2519531, 10729.8200684, 10672.1508789, 10648.9440918, 10693.0141602, 10650.0100098, 10809.9418945, 10697.8388672, 10866.7080078, 10730.644043]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2484.62610127
""", """-2480.61066403
""", """-2469.77063086
""", """-2472.29592585
""", """-2477.60951045
""", """-2472.87854417
""", """-2464.73584014
""", """-2483.28715247
""", """-2468.0718901
""", """-2462.8796853
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2322.55786133
ms_run = [16158.6472168, 16310.3820801, 16131.5578613, 16158.25, 16089.6018066, 16124.8022461, 16210.3171387, 16124.7680664, 16137.6931152, 16190.1398926]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-2469.67207274
""", """-2470.4118296
""", """-2466.56717474
""", """-2478.34458702
""", """-2483.17865644
""", """-2472.87094782
""", """-2484.61553417
""", """-2477.23766911
""", """-2475.92967953
""", """-2474.77033836
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2395.11499023
ms_run = [7447.61279297, 7316.43505859, 7209.55688477, 7330.22680664, 7337.31713867, 7441.87597656, 7388.48730469, 7339.27709961, 7464.25292969, 7376.73876953]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2438.44799805
ms_run = [9983.03369141, 9969.33789062, 9803.81298828, 9982.2878418, 9962.52294922, 9886.37109375, 9897.86279297, 9975.18920898, 10030.2880859, 9889.23803711]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2300.65795898
ms_run = [20256.7089844, 20517.2961426, 20203.269043, 20277.4228516, 20450.8918457, 20347.8759766, 20209.626709, 20174.6730957, 20172.0400391, 20325.3557129]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples lda.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/lda/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples lda.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2355.74487305
ms_run = [27638.8181152, 28008.9230957, 27776.2419434, 27614.9770508, 28248.0390625, 27722.4411621, 27819.6489258, 28025.3100586, 27742.6921387, 27613.934082]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ":; cppl crbd.mc --no-print-samples -m rootppl-smc; rppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2RootPPL"
[[benchmark.app.options]]
contents = "10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.mc --no-print-samples"
name = "argument"
[[benchmark.app.options]]
contents = ":"
name = "buildExtra"
[[benchmark.app.options]]
contents = ":"
name = "cleanExtra"
[[benchmark.app.options]]
contents = "-j 32 --ess-threshold 1.0 --stack-size 1000"
name = "buildOptions"
[[benchmark.results]]
command = "./a.out 10000"
ms_build = 5809.07519531
ms_run = [522.672851562, 470.866210938, 459.075927734, 462.782958984, 466.437988281, 504.367919922, 501.12890625, 535.820068359, 531.824707031, 501.856201172]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.107763
""", """-306.688594
""", """-306.688594
""", """-306.383369
""", """-306.383369
""", """-308.290053
""", """-308.290053
""", """-308.075505
""", """-308.075505
""", """-307.148082
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps none --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 1970.18676758
ms_run = [1206.10009766, 1188.30615234, 1188.63793945, 1185.83618164, 1181.15307617, 1205.93774414, 1166.34423828, 1214.73413086, 1184.78710938, 1192.62329102]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-423.639296624
""", """-409.337517775
""", """-437.678824353
""", """-432.794572257
""", """-417.017647514
""", """-445.131887856
""", """-404.900192759
""", """-445.325050648
""", """-435.967486509
""", """-435.346514766
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps partial --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2036.64697266
ms_run = [1275.08081055, 1242.27490234, 1263.44995117, 1260.29907227, 1250.75, 1237.96899414, 1247.84985352, 1302.10205078, 1264.64697266, 1268.80883789]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-420.87718411
""", """-445.711057203
""", """-422.418168816
""", """-464.752418012
""", """-431.63183931
""", """-436.262600085
""", """-428.819153639
""", """-397.723253208
""", """-450.73210727
""", """-399.329141122
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-importance -p 10000 --cps full --no-early-stop --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2110.03491211
ms_run = [2650.06933594, 2530.62890625, 2566.27392578, 2561.19799805, 2520.64501953, 2593.14208984, 2567.53295898, 2548.30786133, 2675.97583008, 2607.08496094]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-422.497652432
""", """-430.907664535
""", """-420.402395714
""", """-398.27278499
""", """-422.124565402
""", """-417.779562376
""", """-435.986947545
""", """-441.748450862
""", """-455.340764832
""", """-417.538929086
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2049.75195312
ms_run = [839.416992188, 868.056884766, 882.907226562, 824.341064453, 831.449951172, 820.721191406, 827.829101562, 829.233886719, 872.495117188, 843.057861328]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.552190111
""", """-308.999676857
""", """-308.680051635
""", """-307.473002418
""", """-307.765698405
""", """-308.250018843
""", """-308.279799865
""", """-307.681978465
""", """-307.326729425
""", """-307.46644295
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-bpf -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2108.1640625
ms_run = [1288.65600586, 1250.65917969, 1308.91699219, 1268.87402344, 1265.51293945, 1283.29711914, 1308.02587891, 1228.453125, 1234.06005859, 1260.46118164]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.694592991
""", """-306.688710683
""", """-307.595391412
""", """-305.892978226
""", """-306.408445453
""", """-307.855304509
""", """-306.856583224
""", """-306.619559492
""", """-307.473258431
""", """-306.673572371
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2052.34277344
ms_run = [1835.77294922, 1817.71289062, 1711.69116211, 1933.05517578, 1791.57275391, 1720.61987305, 1819.95336914, 1853.55712891, 1774.92285156, 1774.03222656]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.352020133
""", """-306.334997546
""", """-307.892693579
""", """-307.165987832
""", """-307.066078265
""", """-306.835235117
""", """-306.851540481
""", """-308.268195454
""", """-307.469491102
""", """-307.528017595
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-apf -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2140.50683594
ms_run = [2912.30297852, 3283.83886719, 3114.0612793, 2936.27685547, 3192.62280273, 2904.69995117, 4243.77490234, 3343.72705078, 3001.94604492, 2642.93408203]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-307.308437717
""", """-307.488357598
""", """-308.075955075
""", """-307.462417232
""", """-308.043805176
""", """-307.453541402
""", """-308.617577893
""", """-306.99624903
""", """-307.097850338
""", """-306.646211132
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2092.93408203
ms_run = [931.325927734, 1116.14013672, 996.032958984, 1392.13305664, 1140.64111328, 1041.65795898, 1941.88598633, 1470.32104492, 3251.39282227, 1081.61401367]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-mcmc-lightweight --align -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2195.23168945
ms_run = [1485.46875, 1557.92504883, 1530.16308594, 1723.23803711, 1841.53930664, 1487.31713867, 1418.64086914, 1355.41699219, 1861.23217773, 1814.65014648]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps partial --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2062.17504883
ms_run = [352.463867188, 354.979003906, 358.456298828, 359.506103516, 357.072753906, 354.234130859, 360.316894531, 357.721191406, 363.092773438, 358.12890625]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = "cppl -m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples crbd.mc"
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/coreppl"
fileName = "config.toml"
runtime = "CorePPL2MExpr"
[[benchmark.app.options]]
contents = ""
name = "options"
[[benchmark.app.options]]
contents = "-m mexpr-pmcmc-pimh -p 10000 --cps full --no-print-samples crbd.mc"
name = "argument"
[[benchmark.results]]
command = "./out "
ms_build = 2131.68505859
ms_run = [631.672851562, 636.529052734, 628.310302734, 637.606933594, 635.856933594, 636.399902344, 624.366210938, 640.271972656, 632.342773438, 627.727050781]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["", "", "", "", "", "", "", "", "", ""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "SMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl SMC 10000"
ms_run = [53170.8549805, 54542.855957, 56937.3950195, 50574.527832, 52265.5600586, 52744.4890137, 56829.1040039, 51189.947998, 59207.1938477, 56098.097168]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""-308.1048623116667
""", """-308.2944371202665
""", """-308.2907723651644
""", """-307.3657545855758
""", """-306.8049951963791
""", """-308.10992780386914
""", """-307.9329321862613
""", """-306.9828671773378
""", """-308.8153933179674
""", """-307.57869748675773
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"
[[benchmark]]
buildCommand = ""
[benchmark.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps/crbd/webppl"
fileName = "config.toml"
runtime = "WebPPL"
[[benchmark.app.options]]
contents = "MCMC 10000"
name = "options"
[[benchmark.app.options]]
contents = "crbd.wppl"
name = "argument"
[[benchmark.results]]
command = "webppl crbd.wppl MCMC 10000"
ms_run = [4064.45605469, 2843.02709961, 2571.52026367, 2746.23608398, 2668.47729492, 2604.53295898, 2706.02197266, 2788.20703125, 2654.92602539, 3076.27978516]
[benchmark.results.input]
cwd = ""
data = ""
tags = []
[[benchmark.results.post]]
output = ["""undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
""", """undefined
"""]
[benchmark.results.post.app]
cwd = "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/cps"
fileName = "config.toml"
runtime = "id"

